Data Analysis on Speeding Behavior: The Impact of Auditory Warnings and Demographic Factors

Speeding significantly contributes to traffic accidents, posing ongoing risks despite advancements in automotive safety technologies. This study investigates how auditory alerts influence speeding behavior across different demographic groups, focusing on drivers' age and experience levels. Using a mobile application to collect real-time driving data, we conducted a field study in Copenhagen/Denmark that included various driving environments and controlled auditory warnings for speed limit violations. Our results revealed that auditory alerts were unexpectedly associated with an increased frequency and duration of speeding incidents. The impact of these alerts varied by experience level: intermediate drivers showed reduced speeding duration in response to alerts, whereas novice and highly experienced drivers tended to speed for more extended periods after receiving alerts. These findings underscore the potential benefits of adaptive, experience-sensitive alert systems tailored to driver demographics, suggesting that personalized alerts may enhance safety more effectively than standardized approaches.

==> data/obd_data.csv <==
driverID,timeStamp,acceleration,airPressure,airTemperature,currentTrafficSpeed,currentTrafficTravelTime,engineLoadLevel,frc,freeTrafficFlowSpeed,freeTrafficFlowTravelTime,fuelType,geohash,lat,long,recordedWithSound,roadName,roadType,rpm,speed,speedLimit,trafficConfidence,trafficRoadClosure,userAge,userDrivingExperience,weatherDescription,windSpeed
-Ntl2dnEAh_FlqQQ3HEo,1711293780825,-0.4535887945424196,989,6,44,1099,15.7,FRC4,44,1099,Gasoline,u3bvcnc,55.8928029,12.3504943,True,Frederiksborgvej,City,1819,64,70,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293783891,-0.3623976226715953,989,6,44,1099,25.1,FRC4,44,1099,Gasoline,u3bvcnc,55.8923761,12.3507761,True,Frederiksborgvej,City,1687,60,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293786949,-0.0908364217716735,989,6,44,1099,21.2,FRC4,44,1099,Gasoline,u3bvcnc,55.8919823,12.3511413,True,Kirkeltevej,Rural,1649,59,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293790008,-0.0908067269623333,989,6,43,1125,54.9,FRC4,43,1125,Gasoline,u3bvcnf,55.8916222,12.3515201,True,Frederiksborgvej,City,1595,58,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293793067,0.2724201808870001,989,6,43,1125,76.9,FRC4,43,1125,Gasoline,u3bvcnd,55.8912353,12.3518499,True,Unknown,Rural,1650,61,80,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293796122,-0.1818512456810329,989,6,44,1099,32.2,FRC4,44,1099,Gasoline,u3bvcnd,55.890852,12.3522028,True,Unknown,Rural,1654,59,80,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293799174,0.0,989,6,44,1099,33.7,FRC4,44,1099,Gasoline,u3bvcne,55.8903838,12.3527758,True,Frederiksborgvej,City,1640,59,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293802250,0.0,989,6,43,1125,56.5,FRC4,43,1125,Gasoline,u3bvcn7,55.8900397,12.3531966,True,Frederiksborgvej,City,1625,59,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293805307,0.0908661360084323,989,6,44,1099,81.6,FRC4,44,1099,Gasoline,u3bvcn7,55.8896916,12.353635,True,Gydevang,Rural,1617,60,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293808378,-0.0904518976808133,989,6,44,1099,23.1,FRC4,44,1099,Gasoline,u3bvcn7,55.8893328,12.3540418,True,Unknown,City,1656,59,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293811444,-0.0905994056678988,989,6,44,1099,21.6,FRC4,44,1099,Gasoline,u3bvcnk,55.8889643,12.3544056,True,Statenevej,City,1611,58,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293814510,-0.1811988113357976,989,6,43,1125,27.1,FRC4,43,1125,Gasoline,u3bvcnh,55.8886039,12.3547101,True,Unknown,City,1571,56,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293817570,0.1815541031227305,989,6,44,1099,27.8,FRC4,44,1099,Gasoline,u3bvcnh,55.8882052,12.3548824,True,Frederiksborgvej,City,1587,58,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293820634,0.1813170873223092,989,6,44,1099,52.2,FRC4,44,1099,Gasoline,u3bvcnh,55.8877931,12.3549846,True,Frederiksborgvej,City,1624,60,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293823692,0.0908364217716735,989,6,44,1099,69.0,FRC4,44,1099,Gasoline,u3bvcju,55.8873675,12.3550064,True,Frederiksborgvej,City,1644,61,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293826755,0.0,989,6,44,1099,45.9,FRC4,44,1099,Gasoline,u3bvcju,55.8869244,12.3549275,True,Frederiksborgvej,City,1703,61,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293829807,0.09101499927188,989,6,44,1099,56.5,FRC4,44,1099,Gasoline,u3bvcju,55.8864918,12.3547589,True,Frederiksborgvej,City,1707,62,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293832853,0.0,989,6,43,1125,25.1,FRC4,43,1125,Gasoline,u3bvcju,55.8860785,12.3544893,True,Frederiksborgvej,City,1722,62,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293835908,0.1818512456810329,989,6,44,1099,37.3,FRC4,44,1099,Gasoline,u3bvcje,55.8856972,12.3541177,True,Frederiksborgvej,City,1725,64,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293838972,0.3626341746446185,989,6,44,1099,33.7,FRC4,44,1099,Gasoline,u3bvcje,55.8853195,12.3536572,True,Frederiksborgvej,City,1830,68,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293842171,-0.0868326907714216,989,6,44,1099,17.3,FRC4,44,1099,Gasoline,u3bvcje,55.8847991,12.3529329,True,Frederiksborgvej,City,1902,67,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293845331,-0.3516174402250351,989,6,44,1099,18.0,FRC4,44,1099,Gasoline,u3bvcj6,55.8844114,12.3524695,True,Frederiksborgvej,City,1790,63,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293848512,-0.1746480841105173,989,6,44,1099,31.0,FRC4,44,1099,Gasoline,u3bvcj6,55.8840135,12.3521371,True,Frederiksborgvej,City,1696,61,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293851730,0.0,989,6,44,1099,43.5,FRC4,44,1099,Gasoline,u3bvcj6,55.8835929,12.3519101,True,Frederiksborgvej,City,1681,61,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293854919,-0.1742099578411902,989,6,44,1099,16.5,FRC4,44,1099,Gasoline,u3bvcj4,55.8831549,12.351745,True,Unknown,Rural,1676,59,80,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293858111,-0.3480924533556112,989,6,44,1099,17.3,FRC4,44,1099,Gasoline,u3bvcj4,55.882747,12.3516209,True,Frederiksborgvej,City,1575,55,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293861226,-0.356696985910469,989,6,44,1099,14.9,FRC4,44,1099,Gasoline,u3bvcj4,55.8822438,12.3514925,True,Unknown,City,1458,51,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293864366,-0.1769285208775654,989,6,44,1099,15.3,FRC4,44,1099,Gasoline,u3bvchf,55.8818823,12.3513945,True,Unknown,City,1381,49,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293867582,-1.4683526810392482,989,6,44,1099,20.0,FRC4,44,1099,Gasoline,u3bvchc,55.8815999,12.3513068,True,Frederiksborgvej,City,1108,32,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293870723,-0.9727970568467224,989,6,44,1099,22.4,FRC4,44,1099,Gasoline,u3bvchc,55.8814253,12.3512526,True,Frederiksborgvej,City,821,21,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293873907,0.2617252931323283,989,6,44,1099,37.6,FRC4,44,1099,Gasoline,u3bvchc,55.8813087,12.3511234,True,Unknown,City,1566,24,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293877072,1.2287168685272951,989,6,44,1099,76.9,FRC4,44,1099,Gasoline,u3bvchc,55.8812738,12.3508002,True,Frederiksborgvej,Rural,2156,38,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293880262,1.044932079414838,989,6,44,1099,64.7,FRC4,44,1099,Gasoline,u3bvchc,55.8812678,12.3501214,True,Frederiksborgvej,Rural,3305,50,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293883453,0.261151154288102,989,6,44,1099,80.0,FRC4,44,1099,Gasoline,u3bvchb,55.881168,12.349513,True,Frederiksborgvej,Rural,2361,53,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293886659,0.606501698204755,989,6,44,1099,51.0,FRC4,44,1099,Gasoline,u3bvchb,55.8809899,12.3488528,True,Frederiksborgvej,Rural,2786,60,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293889839,-0.6114605171208944,989,6,44,1099,15.7,FRC4,44,1099,Gasoline,u3bvbuz,55.8808049,12.3481705,True,Frederiksborgvej,Rural,2712,53,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293893030,0.0,989,6,44,1099,17.3,FRC4,44,1099,Gasoline,u3bvbuz,55.8806311,12.3475757,True,Frederiksborgvej,Rural,2512,53,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293896255,0.0861326442721791,989,6,44,1099,15.7,FRC4,44,1099,Gasoline,u3bvbuw,55.8804042,12.3467415,True,Frederiksborgvej,Rural,2607,54,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293899420,-0.526592943654555,989,6,44,1099,14.5,FRC4,44,1099,Gasoline,u3bvbuw,55.8802477,12.3461544,True,Frederiksborgvej,Rural,2496,48,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293902585,-1.5797788309636651,989,6,44,1099,14.5,FRC4,44,1099,Gasoline,u3bvbut,55.8801276,12.3456983,True,Unknown,Rural,1788,30,80,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293905772,-0.348638566398215,989,6,44,1099,17.3,FRC4,44,1099,Gasoline,u3bvbut,55.8801029,12.3453485,True,Unknown,Rural,825,26,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293908943,-0.2627982760433092,989,6,44,1099,16.9,FRC4,44,1099,Gasoline,u3bvbut,55.8800685,12.3450555,True,Unknown,Rural,1738,23,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293912122,0.5242738806752648,989,6,44,1099,56.5,FRC4,44,1099,Gasoline,u3bvbut,55.8798729,12.3451036,True,Unknown,Rural,1758,29,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293915306,1.3958682300390843,989,6,43,1125,78.0,FRC4,43,1125,Gasoline,u3bvbut,55.8795826,12.3454376,True,Unknown,Rural,2658,45,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293918502,0.7822277847309136,989,6,44,1099,14.9,FRC4,44,1099,Gasoline,u3bvbum,55.8792084,12.3456244,True,Frederiksborgvej,Rural,3859,54,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293921718,0.4318684355997788,989,6,44,1099,44.3,FRC4,44,1099,Gasoline,u3bvbum,55.8788088,12.3457509,True,Frederiksborgvej,Rural,2781,59,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293924886,0.263047138047138,989,6,44,1099,52.9,FRC4,44,1099,Gasoline,u3bvbum,55.8783829,12.3458268,True,Havrevænget,City,2918,62,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293928077,0.261151154288102,989,6,44,1099,14.5,FRC4,44,1099,Gasoline,u3bvbum,55.8779135,12.3458391,True,Frederiksborgvej,Rural,3171,65,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293931293,-0.2591210613598673,989,6,44,1099,45.5,FRC4,44,1099,Gasoline,u3bvbuj,55.8773017,12.3458419,True,Frederiksborgvej,Rural,1733,62,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293934440,-0.0882674857889348,989,6,44,1099,22.0,FRC4,44,1099,Gasoline,u3bvbuj,55.8768621,12.3458427,True,Unknown,City,1713,61,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293937572,-0.0886902227898396,989,6,44,1099,20.4,FRC4,44,1099,Gasoline,u3bvbgv,55.876427,12.345843,True,Unknown,City,1679,60,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293940719,-0.2648024573668044,989,6,44,1099,20.8,FRC4,44,1099,Gasoline,u3bvbgv,55.8760038,12.3458372,True,Unknown,City,1627,57,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293943892,-1.488251567041356,989,6,44,1099,14.9,FRC4,44,1099,Gasoline,u3bvbgv,55.8756526,12.3458298,True,Unknown,City,1247,40,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293947115,0.5171165580721895,989,6,44,1099,40.4,FRC4,44,1099,Gasoline,u3bvbgv,55.8753613,12.3458206,True,Unknown,City,1188,46,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293950294,0.0,989,6,44,1099,94.9,FRC4,44,1099,Gasoline,u3bvbgt,55.8749391,12.3457484,True,Unknown,City,1225,46,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293953460,0.0,989,6,44,1099,15.3,FRC4,44,1099,Gasoline,u3bvbgt,55.8745955,12.3457756,True,Frederiksborgvej,Rural,1345,46,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293956681,0.0,989,6,44,1099,81.6,FRC4,44,1099,Gasoline,u3bvbgt,55.8742683,12.3457425,True,Unknown,Rural,1267,46,80,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293959862,-0.261972126165776,989,6,44,1099,14.5,FRC4,44,1099,Gasoline,u3bvbgt,55.8739415,12.3456921,True,Frederiksborgvej,City,1273,43,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293963028,-0.0877377693549519,989,6,44,1099,85.9,FRC4,44,1099,Gasoline,u3bvbgm,55.8736472,12.3456327,True,Frederiksborgvej,City,1118,42,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293966220,0.0,989,6,44,1099,47.8,FRC4,44,1099,Gasoline,u3bvbgm,55.873259,12.3455152,True,Frederiksborgvej,City,1196,42,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293969361,-0.2653082882309243,989,6,44,1099,30.6,FRC4,44,1099,Gasoline,u3bvbgm,55.8729728,12.3455859,True,Kirkehaven,City,1144,39,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293972533,0.1751436177665686,989,6,44,1099,36.5,FRC4,44,1099,Gasoline,u3bvbgm,55.8726848,12.3455076,True,Frederiksborgvej,City,1129,41,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293975771,-0.257360510603253,989,6,44,1099,16.5,FRC4,44,1099,Gasoline,u3bvbgm,55.8723979,12.3454646,True,Frederiksborgvej,City,1098,38,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293978950,0.2621369403376324,989,6,44,1099,97.3,FRC4,44,1099,Gasoline,u3bvbgj,55.8721354,12.3455873,True,Frederiksborgvej,City,1064,41,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293982123,0.4377210491298105,989,6,44,1099,59.2,FRC4,44,1099,Gasoline,u3bvbgn,55.8718833,12.3459185,True,Frederiksborgvej,City,1242,46,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293985301,-0.7866582756450599,989,6,43,1125,14.5,FRC4,43,1125,Gasoline,u3bvbgn,55.8715759,12.346423,True,Frederiksborgvej,City,1237,37,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293988501,-0.2604166666666667,989,6,43,1125,87.1,FRC4,43,1125,Gasoline,u3bvbgn,55.8714049,12.3467346,True,Unknown,Rural,907,34,80,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293991662,0.6151358571478787,989,6,43,1125,97.3,FRC4,43,1125,Gasoline,u3bvbgn,55.8712589,12.3471475,True,Prøvestensvej,City,1062,41,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293994782,-0.7122507122507122,989,6,43,1125,15.3,FRC4,43,1125,Gasoline,u3bvbgp,55.8711106,12.3475894,True,Linde Alle,City,1124,33,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711293997958,-1.0495382031905962,989,6,44,1099,38.8,FRC4,44,1099,Gasoline,u3bvbgp,55.8710089,12.3478427,True,Frederiksborgvej,City,819,21,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294001170,0.6053687560536876,989,6,44,1099,46.7,FRC4,44,1099,Gasoline,u3bvbfz,55.8708488,12.3478295,True,Gammel Lyngevej,City,1759,28,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294004307,0.1770977225232883,989,6,44,1099,25.9,FRC4,44,1099,Gasoline,u3bvbfz,55.8705789,12.3476544,True,Gammel Lyngevej,City,2191,30,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294007505,-0.2605795288722118,989,6,44,1099,54.9,FRC4,44,1099,Gasoline,u3bvbfz,55.8703891,12.3475204,True,Gammel Lyngevej,City,1947,27,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294010668,1.2294937998384097,989,6,44,1099,40.8,FRC4,44,1099,Gasoline,u3bvbfz,55.8701657,12.3473462,True,Wolthersvej,City,2614,41,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294013863,-0.0869414014953921,989,6,44,1099,50.2,FRC4,44,1099,Gasoline,u3bvbfy,55.8698963,12.3471559,True,Gammel Lyngevej,City,2287,40,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294017046,0.4363458651865815,989,6,44,1099,44.7,FRC4,44,1099,Gasoline,u3bvbfw,55.8695973,12.3470555,True,Gammel Lyngevej,City,2095,45,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294020274,0.1721051906925512,989,6,62,329,34.5,FRC4,62,329,Gasoline,u3bvbfw,55.8691435,12.3470868,True,Gammel Lyngevej,City,2256,47,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294023417,-0.3535192844769682,989,6,62,329,16.5,FRC4,62,329,Gasoline,u3bvbfw,55.8688123,12.3471357,True,Gammel Lyngevej,City,2207,43,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294026641,-1.0339123242349049,989,6,62,329,17.3,FRC4,62,329,Gasoline,u3bvbfw,55.8685364,12.3471638,True,Gammel Lyngevej,City,1831,31,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294029823,-1.0475591870940708,989,6,62,329,22.7,FRC4,62,329,Gasoline,u3bvbfw,55.8683771,12.3471568,True,Gammel Lyngevej,City,786,19,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294033010,0.5229578495973225,989,6,62,329,78.4,FRC4,62,329,Gasoline,u3bvbfw,55.8682958,12.3469697,True,Kollerødvej,City,1405,25,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294036194,1.7448352875488553,989,6,62,329,78.4,FRC4,62,329,Gasoline,u3bvbfw,55.8683293,12.3463833,True,Kollerødvej,City,2669,45,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294039325,0.7984669434685404,989,6,62,329,15.7,FRC4,62,329,Gasoline,u3bvbft,55.8683554,12.3456668,True,Gravenstensvej,City,3725,54,30,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294042503,0.3496259002866932,989,6,62,329,72.5,FRC4,62,329,Gasoline,u3bvbft,55.868393,12.3449698,True,Kollerødvej,City,2616,58,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294045654,0.6170880496491414,989,6,62,329,52.9,FRC4,62,329,Gasoline,u3bvbfs,55.8684312,12.3441657,True,Kollerødvej,City,3014,65,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294048813,-0.1758643733952376,989,6,62,329,16.5,FRC4,62,329,Gasoline,u3bvbfs,55.8684867,12.3433348,True,Kollerødvej,City,3124,63,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294051981,-0.175364758698092,989,6,62,329,22.7,FRC4,62,329,Gasoline,u3bvbfe,55.8685268,12.3425455,True,Kollerødvej,City,1879,61,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294055201,-0.2587991718426501,989,6,62,329,20.0,FRC4,62,329,Gasoline,u3bvbfd,55.86856,12.3415416,True,Kollerødvej,City,1646,58,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294058369,0.0,989,6,62,329,73.3,FRC4,62,329,Gasoline,u3bvbfd,55.8685222,12.3408257,True,Kollerødvej,City,1567,58,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294061515,-0.2648866285229921,989,6,62,329,16.9,FRC4,62,329,Gasoline,u3bvbf9,55.8684269,12.3401242,True,Anemonevej,City,1563,55,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294064728,-0.4322716741017394,989,6,62,329,16.5,FRC4,62,329,Gasoline,u3bvbf9,55.8683255,12.3394774,True,Kollerødvej,City,1474,50,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294067916,-0.8713230168688135,989,6,62,329,16.9,FRC4,62,329,Gasoline,u3bvbf8,55.8682348,12.3389396,True,Kollerødvej,City,1152,40,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294071094,0.6118453255017132,989,6,62,329,95.7,FRC4,62,329,Gasoline,u3bvbf2,55.8681526,12.3384125,True,Kollerødvej,City,1227,47,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294074250,0.2640473172792564,989,6,62,329,22.4,FRC4,62,329,Gasoline,u3bvbdr,55.8680023,12.3376313,True,Kollerødvej,City,1386,50,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294077443,-0.3479834359884469,989,6,62,329,15.3,FRC4,62,329,Gasoline,u3bvbdr,55.8679336,12.3370314,True,Kollerødvej,City,1311,46,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294080632,-0.3484199156823804,989,6,62,329,17.6,FRC4,62,329,Gasoline,u3bvbdr,55.8678424,12.3364957,True,Kollerødvej,City,1224,42,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294083830,-1.476617330275867,989,6,62,329,23.1,FRC4,62,329,Gasoline,u3bvbdq,55.8677878,12.3361211,True,Kollerødvej,City,826,25,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294086861,-0.1832911763627699,989,6,62,329,20.0,FRC4,62,329,Gasoline,u3bvbdq,55.8677364,12.3358288,True,Unknown,Rural,1635,23,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294089893,0.0916153620639108,989,6,62,329,34.1,FRC4,62,329,Gasoline,u3bvbdq,55.8677555,12.3355239,True,Unknown,Rural,1663,24,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294092925,1.0993843447669305,989,6,62,329,62.7,FRC4,62,329,Gasoline,u3bvbdq,55.8676639,12.3352079,True,Kollerødvej,Rural,2144,36,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294095959,0.7324397568300008,989,6,62,329,32.5,FRC4,62,329,Gasoline,u3bvbdm,55.8676047,12.3347044,True,Kollerødvej,Rural,3023,44,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294099007,-0.0911344415281423,989,6,62,329,21.2,FRC4,62,329,Gasoline,u3bvbdm,55.8675195,12.334142,True,Kollerødvej,Rural,2035,43,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294102066,0.2724201808870001,989,6,62,329,36.9,FRC4,62,329,Gasoline,u3bvbdm,55.8674469,12.3335978,True,Kollerødvej,Rural,2147,46,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294105124,0.0908364217716735,989,6,62,329,31.4,FRC4,62,329,Gasoline,u3bvbdk,55.8673626,12.333032,True,Kollerødvej,Rural,2235,47,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294108174,-0.273224043715847,989,6,62,329,16.5,FRC4,62,329,Gasoline,u3bvbdk,55.8672561,12.3322757,True,Kollerødvej,Rural,2242,44,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294111233,0.0,989,6,62,329,44.7,FRC4,62,329,Gasoline,u3bvbd7,55.8671742,12.3317484,True,Unknown,City,2067,44,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294114291,0.4541821088583678,989,6,62,329,28.2,FRC4,62,329,Gasoline,u3bvbd7,55.8670863,12.3311516,True,Kollerødvej,City,2296,49,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294117348,0.0,989,6,62,329,21.6,FRC4,62,329,Gasoline,u3bvbd6,55.8670032,12.3305238,True,Kollerødvej,City,2380,49,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294120409,0.0,989,6,62,329,17.3,FRC4,62,329,Gasoline,u3bvbd6,55.866919,12.3299067,True,Kollerødvej,City,2382,49,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294123468,-1.5437143583596673,989,6,62,329,16.5,FRC4,62,329,Gasoline,u3bvbd3,55.866855,12.3293852,True,Kollerødvej,City,2086,32,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294126528,-0.7262164124909223,989,6,62,329,23.9,FRC4,62,329,Gasoline,u3bvbd1,55.8668187,12.3290612,True,Kollerødvej,City,843,24,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294129590,-0.1814355178169678,989,6,62,329,19.2,FRC4,62,329,Gasoline,u3bvbd1,55.8668419,12.3287756,True,Unknown,Rural,1616,22,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294132656,0.0,989,6,62,329,31.8,FRC4,62,329,Gasoline,u3bvbd1,55.8668056,12.328521,True,Unknown,Rural,1598,22,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294135709,1.0918222513374822,989,6,62,329,69.0,FRC4,62,329,Gasoline,u3bvbd1,55.8666914,12.3282605,True,Unknown,Rural,1984,34,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294138770,1.0889687465969726,989,6,62,329,52.5,FRC4,62,329,Gasoline,u3bvbd0,55.8666316,12.3277528,True,Kollerødvej,Rural,2998,46,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294141827,0.3634645440337295,989,6,62,329,15.3,FRC4,62,329,Gasoline,u3bvbd0,55.8665442,12.327154,True,Kollerødvej,Rural,3564,50,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294144873,-0.1823885605894798,989,6,62,329,16.1,FRC4,62,329,Gasoline,u3bvb6p,55.86646,12.3265445,True,Kollerødvej,Rural,2178,48,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294147939,-0.4529970283394941,989,6,62,329,15.7,FRC4,62,329,Gasoline,u3bvb6p,55.8663777,12.3259678,True,Kollerødvej,Rural,2213,43,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294150979,-0.8223684210526315,989,6,62,329,19.2,FRC4,62,329,Gasoline,u3bvb6p,55.866312,12.3254705,True,Kollerødvej,Rural,1836,34,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294154100,-1.1570365623553704,989,6,62,329,19.6,FRC4,62,329,Gasoline,u3bvb6n,55.866269,12.3251164,True,Kollerødvej,Rural,1215,21,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294157229,-0.0887752565604914,989,6,62,329,34.5,FRC4,62,329,Gasoline,u3bvb6n,55.8662704,12.3248023,True,Unknown,City,1293,20,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294160419,0.1741553465691397,989,6,62,329,27.1,FRC4,62,329,Gasoline,u3bvb6n,55.8662746,12.3245248,True,Unknown,City,1533,22,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294163604,0.4360718646432931,989,6,62,329,45.9,FRC4,62,329,Gasoline,u3bvb6n,55.8661429,12.3243023,True,Kollerødvej,Rural,1741,27,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294166736,1.152972896267915,989,6,62,329,57.6,FRC4,62,329,Gasoline,u3bvb6j,55.8660712,12.3238941,True,Kollerødvej,Rural,2482,40,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294169880,1.1485722363584958,989,6,62,329,67.1,FRC4,62,329,Gasoline,u3bvb6j,55.8659672,12.3233344,True,Kollerødvej,Rural,3418,53,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294173050,0.087627059235892,989,6,62,329,66.7,FRC4,62,329,Gasoline,u3bvb6j,55.8658374,12.3226644,True,Kollerødvej,Rural,3103,54,70,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294176244,0.5218117303276978,989,6,62,329,97.6,FRC4,62,329,Gasoline,u3bvb6h,55.8656306,12.3217627,True,Kollerødvej,Rural,1609,60,70,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294179402,0.2638800928857927,989,6,62,329,62.0,FRC4,62,329,Gasoline,u3bvb3g,55.8654406,12.3210183,True,Kollerødvej,Rural,1735,63,70,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294182588,0.0871869986747576,989,6,62,329,68.6,FRC4,62,329,Gasoline,u3bvb3g,55.8652235,12.3203012,True,Kollerødvej,Rural,1767,64,70,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294185805,0.0863468379787932,989,6,62,329,67.1,FRC4,62,329,Gasoline,u3bvb3f,55.8650118,12.3195812,True,Kollerødvej,Rural,1794,65,70,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294188914,-0.2680390264822558,989,6,62,329,22.4,FRC4,62,329,Gasoline,u3bvb3f,55.8647988,12.3188516,True,Kollerødvej,Rural,1773,62,70,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294192052,-0.619644501097656,989,6,62,329,14.9,FRC4,62,329,Gasoline,u3bvb3c,55.8645871,12.3181933,True,Kollerødvej,Rural,1619,55,70,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294195291,-0.6860828101951906,989,6,62,329,14.5,FRC4,62,329,Gasoline,u3bvb3c,55.8643225,12.3174493,True,Kollerødvej,Rural,1422,47,70,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294198470,-0.7864108210128972,989,6,62,329,22.0,FRC4,62,329,Gasoline,u3bvb3b,55.8641473,12.3170152,True,Kollerødvej,Rural,1046,38,70,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294201630,-1.4064697609001406,989,6,60,339,22.7,FRC4,60,339,Gasoline,u3bvb38,55.8640439,12.3167449,True,Kollerødvej,Rural,831,22,70,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294204793,0.175641971405487,989,6,66,55,51.8,FRC4,66,55,Gasoline,u3bvb38,55.8638896,12.3167832,True,Unknown,Rural,959,24,80,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294207927,1.7726724810324044,989,6,66,55,95.7,FRC4,66,55,Gasoline,u3bvb38,55.8637039,12.3169924,True,Unknown,Rural,2352,44,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294211072,1.3248542660307367,989,6,66,55,21.6,FRC4,66,55,Gasoline,u3bvb39,55.8633957,12.3172997,True,Unknown,Rural,3954,59,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294214272,1.4756944444444444,989,6,66,55,92.2,FRC4,66,55,Gasoline,u3bvb39,55.8628543,12.3178234,True,Unknown,Rural,3295,76,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294217418,0.6180687998869817,989,6,66,55,16.5,FRC4,66,55,Gasoline,u3bvb33,55.8623092,12.3183486,True,Unknown,Rural,4017,83,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294220580,0.1756975191510296,989,6,66,55,96.1,FRC4,66,55,Gasoline,u3bvb36,55.8617611,12.3188073,True,Unknown,Rural,2288,85,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294223722,0.5304476978569913,989,6,66,55,95.7,FRC4,66,55,Gasoline,u3bvb34,55.8611722,12.3192469,True,Unknown,Rural,2437,91,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294226933,0.4325409183708779,989,6,66,55,87.1,FRC4,66,55,Gasoline,u3bvb34,55.8605551,12.3197182,True,Unknown,Rural,2598,96,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294230108,0.0,989,6,90,220,33.7,FRC2,90,220,Gasoline,u3bvb2g,55.8599196,12.3201966,True,Unknown,Rural,2674,96,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294233274,-0.1754755387099038,989,6,102,87,29.4,FRC2,102,87,Gasoline,u3bvb2g,55.8590883,12.3208104,True,Unknown,Rural,2600,94,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294236441,-0.2631301968213873,989,6,102,87,54.9,FRC2,102,87,Gasoline,u3bvb2s,55.8584804,12.3212489,True,Unknown,Rural,2529,91,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294239563,0.0,989,6,102,87,21.2,FRC2,102,87,Gasoline,u3bvb2s,55.8578667,12.3216896,True,Unknown,Rural,2544,91,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294242591,0.1834727726405401,989,6,102,87,80.0,FRC2,102,87,Gasoline,u3bvb2s,55.8572601,12.3220998,True,Unknown,Rural,2523,93,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294245621,0.0916758342500916,989,6,102,87,40.0,FRC2,102,87,Gasoline,u3bvb2m,55.8566376,12.3225516,True,Unknown,Rural,2587,94,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294248661,-0.0913742690058479,989,6,102,87,55.7,FRC2,102,87,Gasoline,u3bvb2m,55.856007,12.3230014,True,Unknown,Rural,2558,93,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294251694,-0.0915851558779353,989,6,102,87,34.1,FRC2,102,87,Gasoline,u3bvb2j,55.8553903,12.323436,True,Unknown,Rural,2542,92,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294254745,0.3641793218981026,989,6,102,87,94.9,FRC2,102,87,Gasoline,u3bvb2j,55.8547812,12.3238851,True,Unknown,Rural,2580,96,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294257808,-0.0906881416186019,989,6,102,87,66.3,FRC2,102,87,Gasoline,u3bv8ry,55.854142,12.324328,True,Unknown,Rural,2619,95,90,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294260861,0.2729555628343705,989,6,102,87,34.9,FRC2,102,87,Gasoline,u3bv8ry,55.8535033,12.3247958,True,Hillerødmotorvejen,Motorway,2686,98,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294263929,-0.4527017238881645,989,6,102,87,20.8,FRC2,102,87,Gasoline,u3bv8rw,55.8528691,12.3252631,True,Hillerødmotorvejen,Motorway,2621,93,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294266983,0.3638215818962381,989,6,102,87,95.3,FRC2,102,87,Gasoline,u3bv8rx,55.8522639,12.3257317,True,Hillerødmotorvejen,Motorway,2612,97,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294270038,0.4546281142025822,989,6,102,87,72.2,FRC2,102,87,Gasoline,u3bv8rr,55.8516234,12.3262587,True,Hillerødmotorvejen,Motorway,2768,102,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294273106,0.2716210343328987,989,6,102,87,45.5,FRC2,102,87,Gasoline,u3bv8x2,55.8509586,12.3268322,True,Hillerødmotorvejen,Motorway,2881,105,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294276157,0.273134491423577,989,6,102,87,95.7,FRC2,102,87,Gasoline,u3bv8x0,55.8502924,12.3274512,True,Hillerødmotorvejen,Motorway,2901,108,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294279204,-0.0911643510921489,989,6,102,87,42.7,FRC2,102,87,Gasoline,u3bv8x1,55.8493967,12.3283652,True,Lyngevej,Rural,2964,107,50,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294282276,0.0904224537037037,989,6,102,87,96.1,FRC2,102,87,Gasoline,u3bv8wc,55.8487565,12.3290857,True,Hillerødmotorvejen,Motorway,2925,108,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294285333,0.3634645440337295,989,6,102,87,96.9,FRC2,102,87,Gasoline,u3bv8wf,55.8481081,12.3298812,True,Hillerødmotorvejen,Motorway,3050,112,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294288407,0.0903636232198366,989,6,102,87,58.4,FRC2,102,87,Gasoline,u3bv8wd,55.8474584,12.3307393,True,Hillerødmotorvejen,Motorway,3139,113,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294291467,0.3631082062454611,989,6,102,87,97.6,FRC2,102,87,Gasoline,u3bv8we,55.8468264,12.3316696,True,Hillerødmotorvejen,Motorway,3189,117,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294294519,0.36405999708752,989,6,102,87,98.0,FRC2,102,87,Gasoline,u3bv8wk,55.846179,12.3326665,True,Hillerødmotorvejen,Motorway,3309,121,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294297571,0.18202999854376,989,6,102,87,76.9,FRC2,102,87,Gasoline,u3bv8wm,55.8455342,12.3337137,True,Hillerødmotorvejen,Motorway,3367,123,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294300625,0.0,989,6,102,87,53.3,FRC2,102,87,Gasoline,u3bv8wm,55.844908,12.3348308,True,Hillerødmotorvejen,Motorway,3395,123,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294303691,0.0,989,6,102,87,70.6,FRC2,102,87,Gasoline,u3bv8wn,55.8443033,12.3359551,True,Hillerødmotorvejen,Motorway,3376,123,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294306747,0.2726876090750436,989,6,102,87,92.2,FRC2,102,87,Gasoline,u3bv8wp,55.8437168,12.3371152,True,Hillerødmotorvejen,Motorway,3421,126,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294309809,-0.2721532767254518,989,6,102,87,37.3,FRC2,102,87,Gasoline,u3bv8vb,55.8431539,12.3383565,True,Hillerødmotorvejen,Motorway,3415,123,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294312871,-0.5443065534509036,989,6,102,87,29.8,FRC2,102,87,Gasoline,u3bv8vc,55.842651,12.3395962,True,Hillerødmotorvejen,Motorway,3285,117,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294315935,-0.2719756309834639,989,6,102,87,41.6,FRC2,102,87,Gasoline,u3bv8vf,55.8421951,12.3408238,True,Hillerødmotorvejen,Motorway,3172,114,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294318996,0.0,989,6,111,112,55.7,FRC0,111,112,Gasoline,u3bv8ve,55.8417682,12.3420371,True,Hillerødmotorvejen,Motorway,3143,114,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294322048,0.0,989,6,111,112,56.9,FRC0,111,112,Gasoline,u3bv8vs,55.8413534,12.3432887,True,Hillerødmotorvejen,Motorway,3147,114,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294325103,0.0,989,6,111,112,63.5,FRC0,111,112,Gasoline,u3bv8vt,55.8409619,12.3445463,True,Hillerødmotorvejen,Motorway,3140,114,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294328163,0.1815541031227305,989,6,111,112,63.9,FRC0,111,112,Gasoline,u3bv8vm,55.8405623,12.3458048,True,Hillerødmotorvejen,Motorway,3174,116,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294331222,0.0,989,6,111,112,67.1,FRC0,111,112,Gasoline,u3bv8vr,55.8400192,12.3475032,True,Hillerødmotorvejen,Motorway,3196,116,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294334279,-0.0908661360084323,989,6,111,112,41.2,FRC0,111,112,Gasoline,u3bv9j2,55.83961,12.3487828,True,Hillerødmotorvejen,Motorway,3193,115,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294337336,-0.0908661360084323,989,6,111,112,33.7,FRC0,111,112,Gasoline,u3bv9j1,55.8391962,12.3500342,True,Hillerødmotorvejen,Motorway,3162,114,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294340394,-0.0908364217716735,989,6,111,112,59.6,FRC0,111,112,Gasoline,u3bv9j1,55.8387825,12.3512665,True,Hillerødmotorvejen,Motorway,3112,113,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294343459,0.0,989,6,111,112,78.8,FRC0,111,112,Gasoline,u3bv9j4,55.8383643,12.352486,True,Hillerødmotorvejen,Motorway,3106,113,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294346510,0.273134491423577,989,6,111,112,62.4,FRC0,111,112,Gasoline,u3bv9hg,55.837928,12.3537138,True,Hillerødmotorvejen,Motorway,3162,116,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294349567,0.0908661360084323,989,6,111,112,52.9,FRC0,111,112,Gasoline,u3bv9hu,55.8374819,12.3549605,True,Hillerødmotorvejen,Motorway,3215,117,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294352629,-0.0907177589084839,989,6,111,112,69.8,FRC0,111,112,Gasoline,u3bv9hv,55.8370345,12.3561865,True,Hillerødmotorvejen,Motorway,3194,116,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294355684,0.0909256228405164,989,6,111,112,60.4,FRC0,111,112,Gasoline,u3bv9hw,55.8365723,12.3574162,True,Hillerødmotorvejen,Motorway,3215,117,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294358736,0.09101499927188,989,6,111,112,69.4,FRC0,111,112,Gasoline,u3bv9hx,55.8360958,12.3586492,True,Hillerødmotorvejen,Motorway,3226,118,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294361785,0.1822091031667942,989,6,111,112,87.8,FRC0,111,112,Gasoline,u3bv9k8,55.8356056,12.359886,True,Hillerødmotorvejen,Motorway,3262,120,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294364855,-0.090481360839667,989,6,111,112,43.5,FRC0,111,112,Gasoline,u3bv9k3,55.8351032,12.3611297,True,Hillerødmotorvejen,Motorway,3319,119,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294367914,-0.0908067269623333,989,6,111,112,53.3,FRC0,111,112,Gasoline,u3bv9k3,55.8346034,12.3623407,True,Hillerødmotorvejen,Motorway,3266,118,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294370966,0.09101499927188,989,6,111,112,60.0,FRC0,111,112,Gasoline,u3bv9k6,55.8340981,12.3635343,True,Hillerødmotorvejen,Motorway,3271,119,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294374028,-0.2721532767254518,989,6,111,112,27.5,FRC0,111,112,Gasoline,u3bv9k5,55.8335801,12.3647198,True,Hillerødmotorvejen,Motorway,3240,116,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294377091,0.0,989,6,111,112,48.2,FRC0,111,112,Gasoline,u3bv9kh,55.8330551,12.3658754,True,Hillerødmotorvejen,Motorway,3209,116,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294380146,0.0,989,6,111,112,74.5,FRC0,111,112,Gasoline,u3bv9kj,55.8325293,12.3670187,True,Hillerødmotorvejen,Motorway,3173,116,110,1.0,False,80,62,Broken clouds,3
-Ntl2dnEAh_FlqQQ3HEo,1711294383201,0.0909256228405164,989,6,111,112,47.5,FRC0,111,112,Gasoline,u3bv97y,55.8318084,12.3685313,True,Hillerødmotorvejen,Motorway,3223,117,110,1.0,False,80,62,Broken clouds,3
-NtlE6fFy4Yb6HODjeIM,1711296782525,0.0,989,5,44,1099,29.0,FRC4,44,1099,Gasoline,u3bvc4x,55.8683884,12.3589549,False,Unknown,Rural,950,0,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296785689,0.2633796881584492,989,5,44,1099,22.0,FRC4,44,1099,Gasoline,u3bvc4x,55.8684563,12.3592004,False,Allerød Park,City,1249,3,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296788851,-0.0878487595755148,989,5,44,1099,33.7,FRC4,44,1099,Gasoline,u3bvc4x,55.8684049,12.3592299,False,Allerød Park,City,942,2,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296792021,0.7010164738871364,989,5,44,1099,65.1,FRC4,44,1099,Gasoline,u3bvc4x,55.868413,12.3591785,False,Allerød Park,City,1728,10,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296795207,0.6103089907233034,989,5,44,1099,13.3,FRC4,44,1099,Gasoline,u3bvc4x,55.868544,12.3593277,False,Allerød Park,City,1934,17,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296798420,-0.0864543348203479,989,5,44,1099,17.3,FRC4,44,1099,Gasoline,u3bvc4x,55.8686385,12.3594287,False,Allerød Park,City,1964,16,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296801597,0.3497359493582345,989,5,44,1099,16.9,FRC4,44,1099,Gasoline,u3bvc4x,55.8687599,12.3592646,False,Allerød Park,City,2313,20,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296804796,0.6078288353999514,989,5,44,1099,21.2,FRC4,44,1099,Gasoline,u3bvc4x,55.868906,12.3590492,False,Allerød Park,City,1648,27,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296808015,-0.1725863794829312,989,5,44,1099,10.6,FRC4,44,1099,Gasoline,u3bvc4x,55.8690837,12.3588391,False,Allerød Park,City,1769,25,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296811152,-0.7083908900931535,989,5,44,1099,10.6,FRC4,44,1099,Gasoline,u3bvc4x,55.8692617,12.3586099,False,Prins Valdemars Alle,City,1479,17,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296814306,-0.0880715845839498,989,5,44,1099,45.9,FRC4,44,1099,Gasoline,u3bvc4x,55.8693248,12.3584749,False,Prins Valdemars Alle,City,936,16,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296817537,0.5158361704322707,989,5,44,1099,14.9,FRC4,44,1099,Gasoline,u3bvc4x,55.8692697,12.3582626,False,Prins Valdemars Alle,City,1379,22,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296820710,0.7878978884336589,989,5,43,1125,18.8,FRC4,43,1125,Gasoline,u3bvc4w,55.8691142,12.3580278,False,Prins Valdemars Alle,City,1854,31,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296823928,-0.7768800497203232,989,5,44,1099,10.6,FRC4,44,1099,Gasoline,u3bvc4w,55.868927,12.357777,False,Prins Valdemars Alle,City,1924,22,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296827165,-0.257440016476161,989,5,44,1099,43.9,FRC4,44,1099,Gasoline,u3bvc4w,55.8688507,12.3575071,False,Prins Valdemars Alle,City,1069,19,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296830381,0.7773631840796019,989,5,44,1099,18.8,FRC4,44,1099,Gasoline,u3bvc4w,55.8690138,12.3573304,False,Prins Valdemars Alle,City,1646,28,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296833623,-0.7711289327575571,989,5,44,1099,10.6,FRC4,44,1099,Gasoline,u3bvc4w,55.8691793,12.3571422,False,Prins Valdemars Alle,City,1782,19,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296836812,-0.958154768126546,989,5,44,1099,22.7,FRC4,44,1099,Gasoline,u3bvc4w,55.8692548,12.3570709,False,Prins Valdemars Alle,City,910,8,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296840084,1.0187449062754688,989,5,44,1099,15.3,FRC4,44,1099,Gasoline,u3bvc4w,55.869347,12.3572342,False,Amtsvej,City,2055,20,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296843270,0.3487479946990305,989,5,44,1099,15.7,FRC4,44,1099,Gasoline,u3bvc4w,55.8694352,12.3574883,False,Amtsvej,City,1432,24,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296846505,0.429331959471063,989,5,44,1099,20.4,FRC4,44,1099,Gasoline,u3bvc4w,55.8695433,12.357799,False,Amtsvej,City,1704,29,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296849715,0.5192107995846313,989,5,44,1099,12.2,FRC4,44,1099,Gasoline,u3bvc4y,55.8696781,12.3581653,False,Amtsvej,City,2117,35,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296852946,-0.773754255648406,989,5,44,1099,10.6,FRC4,44,1099,Gasoline,u3bvc4z,55.8698151,12.3585269,False,Amtsvej,City,2151,26,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296856168,0.2586385267949513,989,5,44,1099,57.6,FRC4,44,1099,Gasoline,u3bvc4z,55.869906,12.3589071,False,Amtsvej,City,1504,29,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296859389,0.4311980406361033,989,5,44,1099,44.3,FRC4,44,1099,Gasoline,u3bvc4z,55.8698904,12.3593335,False,Unknown,City,2029,34,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296862635,0.7701786814540974,989,5,43,1125,48.6,FRC4,43,1125,Gasoline,u3bvc6b,55.8697495,12.359833,False,Banevang,City,2561,43,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296865841,0.5198585984612186,989,5,43,1125,36.1,FRC4,43,1125,Gasoline,u3bvc68,55.8695796,12.3603719,False,Banevang,City,1942,49,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296869062,-0.258718824381662,989,5,43,1125,11.0,FRC4,43,1125,Gasoline,u3bvc69,55.8693023,12.3610771,False,Gammel Amtsvej,City,2066,46,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296872272,-0.4326756663205261,989,5,43,1125,10.2,FRC4,43,1125,Gasoline,u3bvc69,55.8691048,12.3615402,False,Banevang,City,1890,41,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296875463,-1.566906925728612,989,5,44,1099,18.8,FRC4,44,1099,Gasoline,u3bvc69,55.8689313,12.3619137,False,Banevang,City,1077,23,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296878656,-1.8269130389393464,989,5,44,1099,20.8,FRC4,44,1099,Gasoline,u3bvc69,55.8688733,12.3620313,False,Banevang,City,931,2,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296881882,-0.1722118895088517,989,5,44,1099,22.7,FRC4,44,1099,Gasoline,u3bvc69,55.8688748,12.3620298,False,Banevang,City,794,0,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296885090,0.0,989,5,44,1099,23.1,FRC4,44,1099,Gasoline,u3bvc69,55.868875,12.3620292,False,Banevang,City,709,0,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296888274,0.0,989,5,44,1099,23.5,FRC4,44,1099,Gasoline,u3bvc69,55.8688748,12.3620291,False,Banevang,City,692,0,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296891548,0.0,989,5,44,1099,23.9,FRC4,44,1099,Gasoline,u3bvc69,55.8688747,12.3620292,False,Banevang,City,686,0,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296894822,0.0,989,5,44,1099,23.9,FRC4,44,1099,Gasoline,u3bvc69,55.8688748,12.3620285,False,Banevang,City,677,0,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296898066,0.0,989,5,44,1099,23.9,FRC4,44,1099,Gasoline,u3bvc69,55.8688749,12.3620278,False,Banevang,City,677,0,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296901231,0.0,989,5,44,1099,23.9,FRC4,44,1099,Gasoline,u3bvc69,55.8688753,12.3620261,False,Banevang,City,675,0,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296904453,0.0,989,5,44,1099,23.9,FRC4,44,1099,Gasoline,u3bvc69,55.8688754,12.3620254,False,Banevang,City,677,0,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296907660,0.6063125801198767,989,5,44,1099,40.0,FRC4,44,1099,Gasoline,u3bvc69,55.8688731,12.3620332,False,Banevang,City,639,7,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296910849,1.4807846416501167,989,5,44,1099,38.4,FRC4,44,1099,Gasoline,u3bvc69,55.8687852,12.3621778,False,Banevang,City,2392,24,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296914058,2.077490391606939,989,5,65,740,70.2,FRC3,65,740,Gasoline,u3bvc69,55.868441,12.3621169,False,Banevang,City,2233,48,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296917202,1.236923946847611,989,5,65,740,99.6,FRC3,65,740,Gasoline,u3bvc63,55.8680415,12.3619842,False,Nymøllevej,Rural,2316,62,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296920387,0.6977149834292692,989,5,65,740,18.4,FRC3,65,740,Gasoline,u3bvc63,55.8675201,12.3618095,False,Nymøllevej,Rural,2932,70,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296923610,0.5171165580721895,989,5,65,740,43.5,FRC3,65,740,Gasoline,u3bvc63,55.8669926,12.3615936,False,Nymøllevej,Rural,2283,76,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296926844,-0.1717858860716003,989,5,65,740,22.0,FRC3,65,740,Gasoline,u3bvc61,55.8664524,12.3613422,False,Nymøllevej,Rural,2313,74,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296930113,0.1699466367560586,989,5,65,740,61.6,FRC3,65,740,Gasoline,u3bvc60,55.8657645,12.3609151,False,Nymøllevej,Rural,2275,76,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296933316,0.0867242515697089,989,5,65,740,29.8,FRC3,65,740,Gasoline,u3bvc3b,55.8652453,12.3605058,False,Nymøllevej,Rural,2387,77,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296936521,-0.0866701334720055,989,5,65,740,34.1,FRC3,65,740,Gasoline,u3bvc3b,55.8647286,12.359966,False,Nymøllevej,Rural,2331,76,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296939704,0.0,989,5,65,740,44.7,FRC3,65,740,Gasoline,u3bvc1z,55.864256,12.3593788,False,Nymøllevej,Rural,2331,76,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296942921,0.0863468379787932,989,5,65,740,28.2,FRC3,65,740,Gasoline,u3bvc1x,55.8637982,12.3587509,False,Nymøllevej,Rural,2355,77,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296946127,0.0,989,5,65,740,40.4,FRC3,65,740,Gasoline,u3bvc1w,55.8632434,12.3577975,False,Nymøllevej,Rural,2339,77,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296949321,0.1739372434425659,989,5,65,740,43.1,FRC3,65,740,Gasoline,u3bvc1w,55.862847,12.3570455,False,Nymøllevej,Rural,2381,79,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296952530,0.0,989,5,65,740,29.4,FRC3,65,740,Gasoline,u3bvc1m,55.8624444,12.3562752,False,Nymøllevej,Rural,2436,79,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296955739,-0.2596862989508673,989,5,65,740,11.8,FRC3,65,740,Gasoline,u3bvc1m,55.862044,12.3555275,False,Nymøllevej,Rural,2372,76,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296958973,-0.0858929430358001,989,5,65,740,23.5,FRC3,65,740,Gasoline,u3bvc1k,55.8616648,12.3547778,False,Nymøllevej,Rural,2305,75,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296962141,0.0,989,5,65,740,36.1,FRC3,65,740,Gasoline,u3bvc15,55.8611663,12.3538046,False,Nymøllevej,Rural,2300,75,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296965312,0.0875994253477697,989,5,65,740,66.3,FRC3,65,740,Gasoline,u3bvc15,55.8607844,12.3531027,False,Nymøllevej,Rural,1420,76,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296968524,0.172962501729625,989,5,65,740,60.4,FRC3,65,740,Gasoline,u3bvc14,55.8603733,12.3524148,False,Nymøllevej,Rural,1870,78,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296971731,-0.2598482486228043,989,5,65,740,11.0,FRC3,65,740,Gasoline,u3bvc0f,55.8599261,12.3517712,False,Nymøllevej,Rural,1870,75,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296974942,-0.3460327346967023,989,5,65,740,9.8,FRC3,65,740,Gasoline,u3bvc0c,55.8594836,12.3511957,False,Unknown,Rural,1788,71,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296978177,-0.1717327837884252,989,5,65,740,25.9,FRC3,65,740,Gasoline,u3bvc0c,55.8588969,12.3505383,False,Nymøllevej,Rural,1674,69,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296981362,-0.0872143729286586,989,5,65,740,10.6,FRC3,65,740,Gasoline,u3bvc09,55.8584453,12.3500945,False,Nymøllevej,Rural,1688,68,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296984599,-0.171626677650774,989,5,65,740,31.8,FRC3,65,740,Gasoline,u3bvc08,55.8579992,12.3497161,False,Nymøllevej,Rural,1631,66,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296987798,0.0,989,5,65,740,46.3,FRC3,65,740,Gasoline,u3bvc08,55.8575379,12.3493909,False,Nymøllevej,Rural,1614,66,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296991047,0.1709927841045108,989,5,65,740,48.6,FRC3,65,740,Gasoline,u3bvc02,55.8570631,12.3490994,False,Nymøllevej,Rural,1650,68,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296994193,0.0882955428409973,989,5,65,740,44.3,FRC3,65,740,Gasoline,u3bvc02,55.8563914,12.348857,False,Nymøllevej,Rural,1667,69,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711296997362,0.0876547105641457,989,5,62,778,56.5,FRC3,62,778,Gasoline,u3bvc02,55.8558952,12.3488852,False,Nymøllevej,Rural,1691,70,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297000594,0.0859460946094609,989,5,62,778,34.1,FRC3,62,778,Gasoline,u3bvc00,55.8554133,12.3486585,False,Nymøllevej,Rural,1735,71,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297003809,0.0864005529635389,989,5,62,778,38.0,FRC3,62,778,Gasoline,u3bvbbp,55.8548769,12.3485539,False,Nymøllevej,Rural,1742,72,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297007012,0.0867242515697089,989,5,62,778,28.6,FRC3,62,778,Gasoline,u3bv8zz,55.8543338,12.3484796,False,Unknown,Rural,1766,73,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297010199,-0.348638566398215,989,5,62,778,10.6,FRC3,62,778,Gasoline,u3bv8zz,55.8536151,12.3484309,False,Nymøllevej,Rural,1744,69,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297013417,-0.0863200055244803,989,5,62,778,17.6,FRC3,62,778,Gasoline,u3bv8zx,55.8531017,12.3484014,False,Nymøllevej,Rural,1680,68,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297016600,0.0,989,5,62,778,31.4,FRC3,62,778,Gasoline,u3bv8zx,55.8525809,12.3483505,False,Unknown,Rural,1661,68,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297019805,-0.0866701334720055,989,5,62,778,21.2,FRC3,62,778,Gasoline,u3bv8zx,55.8520783,12.3482039,False,Nymøllevej,Rural,1659,67,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297022989,0.0,989,5,62,778,31.0,FRC3,62,778,Gasoline,u3bv8zr,55.8515921,12.3479911,False,Nymøllevej,Rural,1639,67,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297026203,0.0864274355251331,989,5,62,778,35.7,FRC3,62,778,Gasoline,u3bv8zr,55.850941,12.3476037,False,Nymøllevej,Rural,1660,68,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297029410,0.0866160828742681,989,5,62,778,35.7,FRC3,62,778,Gasoline,u3bv8zq,55.8504727,12.3472501,False,Nymøllevej,Rural,1684,69,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297032591,0.1746480841105173,989,5,62,778,38.0,FRC3,62,778,Gasoline,u3bv8zn,55.8500303,12.3468347,False,Nymøllevej,Rural,1712,71,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297035855,-0.0851034858387799,989,5,62,778,11.0,FRC3,62,778,Gasoline,u3bv8zn,55.8496269,12.3463619,False,Nymøllevej,Rural,1740,70,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297039073,-0.1726400110489607,989,5,62,778,19.2,FRC3,62,778,Gasoline,u3bv8zj,55.8490871,12.3455526,False,Nymøllevej,Rural,1682,68,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297042265,-0.0870231133389028,989,5,62,778,22.4,FRC3,62,778,Gasoline,u3bv8yv,55.8487046,12.3449124,False,Nymøllevej,Rural,1646,67,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297045482,-0.1726936759575864,989,5,62,778,21.2,FRC3,62,778,Gasoline,u3bv8yu,55.848348,12.3442715,False,Nymøllevej,Rural,1612,65,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297048714,-0.0859460946094609,989,5,65,740,34.5,FRC3,65,740,Gasoline,u3bv8yu,55.848021,12.3436194,False,Nymøllevej,Rural,1571,64,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297051939,0.0861326442721791,989,5,65,740,33.7,FRC3,65,740,Gasoline,u3bv8yg,55.8477103,12.3429799,False,Nymøllevej,Rural,1573,65,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297055153,0.0864274355251331,989,5,65,740,27.5,FRC3,65,740,Gasoline,u3bv8ye,55.8472737,12.3421392,False,Unknown,Rural,1598,66,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297058377,0.0861593603529087,989,5,65,740,58.4,FRC3,65,740,Gasoline,u3bv8yd,55.8469441,12.3414969,False,Nymøllevej,Rural,1602,67,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297061597,0.2587991718426501,989,5,65,740,45.9,FRC3,65,740,Gasoline,u3bv8yd,55.8466052,12.3408301,False,Nymøllevej,Rural,1681,70,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297064819,0.0862128422649838,989,5,65,740,41.6,FRC3,65,740,Gasoline,u3bv8y3,55.8462378,12.3401286,False,Unknown,Rural,1723,71,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297068072,-0.0853912627659937,989,5,65,740,29.8,FRC3,65,740,Gasoline,u3bv8y3,55.8457384,12.3392162,False,Unknown,Rural,1734,70,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297071241,-0.2629641316924371,989,5,65,740,10.2,FRC3,65,740,Gasoline,u3bv8y2,55.8453767,12.3385438,False,Unknown,Rural,1684,67,80,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297074453,-0.4324062543240625,989,5,65,740,10.2,FRC3,65,740,Gasoline,u3bv8y2,55.845041,12.3378932,False,Nymøllevej,Rural,1592,62,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297077663,-0.4326756663205261,989,5,65,740,9.8,FRC3,65,740,Gasoline,u3bv8wp,55.844733,12.3372995,False,Nymøllevej,Rural,1468,57,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297080856,-0.3479834359884469,989,5,65,740,16.5,FRC3,65,740,Gasoline,u3bv8wp,55.8444586,12.3367654,False,Nymøllevej,Rural,1341,53,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297084099,-1.1991640113749271,989,5,65,740,20.4,FRC3,65,740,Gasoline,u3bv8wn,55.8441008,12.3361473,False,Hillerødmotorvejen,Motorway,1259,39,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297087312,-1.1239063526645223,989,5,65,740,58.4,FRC3,65,740,Gasoline,u3bv8wn,55.8439164,12.3359665,False,Nymøllevej,Rural,904,26,70,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297090554,1.9706628281582017,989,5,65,740,90.2,FRC3,65,740,Gasoline,u3bv8wp,55.8437194,12.3363156,False,Unknown,Motorway,2213,49,130,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297093725,1.226391954868776,989,5,65,740,99.6,FRC3,65,740,Gasoline,u3bv8tz,55.8434844,12.3368983,False,Unknown,Motorway,2268,63,130,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297096936,0.7785736530675802,989,5,65,740,27.1,FRC3,65,740,Gasoline,u3bv8tz,55.8431932,12.3376443,False,Unknown,Motorway,2923,72,130,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297100177,1.0284891494394734,989,5,65,740,81.6,FRC3,65,740,Gasoline,u3bv8vb,55.8428214,12.3388475,False,Unknown,Motorway,2382,84,130,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297103416,0.8576035127439882,989,5,65,740,98.0,FRC3,65,740,Gasoline,u3bv8vc,55.8424715,12.3398355,False,Hillerødmotorvejen,Motorway,2696,94,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297106567,0.1763108713283261,989,5,65,740,98.8,FRC3,65,740,Gasoline,u3bv8vd,55.8420906,12.3408806,False,Hillerødmotorvejen,Motorway,2265,96,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297109785,0.6905600441958428,989,5,65,740,99.6,FRC3,65,740,Gasoline,u3bv8ve,55.8417089,12.342017,False,Hillerødmotorvejen,Motorway,2442,104,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297112996,-0.0865081836741755,989,5,65,740,14.5,FRC3,65,740,Gasoline,u3bv8vs,55.8413371,12.3432534,False,Hillerødmotorvejen,Motorway,2559,103,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297116191,-0.0869414014953921,989,5,65,740,47.8,FRC3,65,740,Gasoline,u3bv8vt,55.8408421,12.3448476,False,Hillerødmotorvejen,Motorway,2483,102,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297119411,0.0862663906142167,989,5,65,740,42.0,FRC3,65,740,Gasoline,u3bv8vq,55.8404584,12.3460275,False,Hillerødmotorvejen,Motorway,2498,103,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297122658,-0.0855490538274646,989,5,65,740,47.8,FRC3,65,740,Gasoline,u3bv8vq,55.8400925,12.3472056,False,Hillerødmotorvejen,Motorway,2501,102,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297125878,0.1725327812284334,989,5,65,740,47.5,FRC3,65,740,Gasoline,u3bv8vr,55.839715,12.3483835,False,Hillerødmotorvejen,Motorway,2537,104,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297129087,0.0865620996502891,989,5,65,740,62.4,FRC3,65,740,Gasoline,u3bv9j0,55.8391892,12.3499761,False,Hillerødmotorvejen,Motorway,2545,105,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297132227,0.0884642604387827,989,5,65,740,42.0,FRC3,65,740,Gasoline,u3bv9j1,55.8387837,12.3511887,False,Hillerødmotorvejen,Motorway,2589,106,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297135440,0.0,989,5,65,740,41.6,FRC3,65,740,Gasoline,u3bv9j4,55.8383823,12.3523821,False,Hillerødmotorvejen,Motorway,2591,106,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297138627,-0.1743192831991075,989,5,65,740,13.7,FRC3,65,740,Gasoline,u3bv9hg,55.8379668,12.3535788,False,Hillerødmotorvejen,Motorway,2573,104,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297141825,-0.2605795288722118,989,5,65,740,25.1,FRC3,65,740,Gasoline,u3bv9hu,55.8375615,12.3547406,False,Hillerødmotorvejen,Motorway,2485,101,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297144899,-0.0903636232198366,989,5,65,740,35.7,FRC3,65,740,Gasoline,u3bv9hv,55.8371504,12.3558641,False,Hillerødmotorvejen,Motorway,2443,100,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297148018,0.1781197677318228,989,5,65,740,74.9,FRC3,65,740,Gasoline,u3bv9hy,55.8367384,12.3569596,False,Hillerødmotorvejen,Motorway,2442,102,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297151186,-0.175364758698092,989,5,65,740,16.9,FRC3,65,740,Gasoline,u3bv9hx,55.836164,12.3584167,False,Hillerødmotorvejen,Motorway,2469,100,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297154394,0.1731781656968689,989,5,65,740,64.3,FRC3,65,740,Gasoline,u3bv9hx,55.8357384,12.3595217,False,Hillerødmotorvejen,Motorway,2462,102,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297157616,0.0862128422649838,989,5,65,740,46.3,FRC3,65,740,Gasoline,u3bv9k8,55.8353004,12.3606165,False,Hillerødmotorvejen,Motorway,2496,103,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297160765,-0.0882114251437846,989,5,65,740,15.7,FRC3,65,740,Gasoline,u3bv9k3,55.8348556,12.3616929,False,Hillerødmotorvejen,Motorway,2513,102,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297163963,0.3474393718296157,989,5,65,740,99.6,FRC3,65,740,Gasoline,u3bv9k6,55.8344155,12.3627767,False,Hillerødmotorvejen,Motorway,2510,106,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297167159,0.3476567932137394,989,5,65,740,73.3,FRC3,65,740,Gasoline,u3bv9k5,55.8337935,12.3643302,False,Hillerødmotorvejen,Motorway,2627,110,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297170849,-0.0752785305630834,989,5,65,740,61.2,FRC3,65,740,Gasoline,u3bv9kh,55.8332763,12.3654817,False,Hillerødmotorvejen,Motorway,2661,109,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297173901,0.09101499927188,989,5,65,740,49.4,FRC3,65,740,Gasoline,u3bv9kj,55.8327539,12.3666588,False,Hillerødmotorvejen,Motorway,2673,110,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297176990,0.0,989,5,65,740,27.5,FRC3,65,740,Gasoline,u3bv97v,55.8322162,12.3677717,False,Hillerødmotorvejen,Motorway,2700,110,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297180179,-0.0871049789205951,989,5,65,740,22.7,FRC3,65,740,Gasoline,u3bv97z,55.8315287,12.3692502,False,Hillerødmotorvejen,Motorway,2680,109,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297183336,-0.0879878928659416,989,5,65,740,23.9,FRC3,65,740,Gasoline,u3bv97x,55.8309975,12.3703415,False,Hillerødmotorvejen,Motorway,2641,108,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297186515,0.0,989,5,65,740,29.4,FRC3,65,740,Gasoline,u3bv9e8,55.8304403,12.3713948,False,Hillerødmotorvejen,Motorway,2645,108,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297189721,0.0,989,5,65,740,39.6,FRC3,65,740,Gasoline,u3bv9e9,55.8298817,12.3724253,False,Hillerødmotorvejen,Motorway,2627,108,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297192898,-0.0874339873395586,989,5,65,740,29.8,FRC3,65,740,Gasoline,u3bv9e6,55.8293282,12.3734413,False,Hillerødmotorvejen,Motorway,2617,107,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297196081,0.0,989,5,65,740,40.8,FRC3,65,740,Gasoline,u3bv9e7,55.8285596,12.3747435,False,Hillerødmotorvejen,Motorway,2609,107,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297199236,0.0880436696601514,989,5,65,740,38.8,FRC3,65,740,Gasoline,u3bv9e5,55.8279617,12.3756826,False,Hillerødmotorvejen,Motorway,2623,108,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297202398,0.0,989,5,65,740,34.5,FRC3,65,740,Gasoline,u3bv9eh,55.8273335,12.3765908,False,Hillerødmotorvejen,Motorway,2621,108,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297205608,0.0,989,5,65,740,30.2,FRC3,65,740,Gasoline,u3bv9du,55.8266887,12.3774474,False,Hillerødmotorvejen,Motorway,2634,108,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297208781,0.0,989,5,65,740,34.5,FRC3,65,740,Gasoline,u3bv9dv,55.8260256,12.3782484,False,Hillerødmotorvejen,Motorway,2627,108,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297211971,0.0870776732845698,989,5,65,740,34.5,FRC3,65,740,Gasoline,u3bv9dw,55.8253461,12.3789968,False,Hillerødmotorvejen,Motorway,2645,109,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297215141,0.0,989,5,65,740,34.9,FRC3,65,740,Gasoline,u3bv9dw,55.8243897,12.3799051,False,Hillerødmotorvejen,Motorway,2652,109,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297218331,0.0,989,5,65,740,34.9,FRC3,65,740,Gasoline,u3bv9dr,55.8236508,12.3805348,False,Hillerødmotorvejen,Motorway,2668,109,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297221537,-0.1732861994870728,989,5,65,740,14.1,FRC3,65,740,Gasoline,u3bv9dp,55.8228946,12.3810728,False,Hillerødmotorvejen,Motorway,2646,107,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297224727,0.0870776732845698,989,5,65,740,67.1,FRC3,65,740,Gasoline,u3bv9dp,55.8221425,12.3815804,False,Hillerødmotorvejen,Motorway,2610,108,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297227927,0.1736111111111111,989,5,65,740,26.3,FRC3,65,740,Gasoline,u3bv9cb,55.8213611,12.3820201,False,Hillerødmotorvejen,Motorway,2676,110,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297231144,0.0863468379787932,989,5,65,740,41.2,FRC3,65,740,Gasoline,u3bv9cb,55.8203035,12.3825173,False,Hillerødmotorvejen,Motorway,2682,111,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297234316,-0.2627154266498528,989,5,65,740,12.2,FRC3,65,740,Gasoline,u3bv9c8,55.8195088,12.3828113,False,Hillerødmotorvejen,Motorway,2674,108,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297237552,-0.257519571487433,989,5,65,740,11.8,FRC3,65,740,Gasoline,u3bv9c3,55.818731,12.3830285,False,Hillerødmotorvejen,Motorway,2584,105,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297240737,-0.1744287458573173,989,5,65,740,46.7,FRC3,65,740,Gasoline,u3bv9c3,55.8179727,12.383184,False,Hillerødmotorvejen,Motorway,2513,103,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297243935,-0.0868598429574039,989,5,65,740,28.6,FRC3,65,740,Gasoline,u3bv9c1,55.8172193,12.3832889,False,Hillerødmotorvejen,Motorway,2509,102,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297247125,0.0,989,5,65,740,23.9,FRC3,65,740,Gasoline,u3bv9c1,55.816187,12.3833079,False,Hillerødmotorvejen,Motorway,2509,102,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297250308,-0.1745383460746326,989,5,65,740,27.5,FRC3,65,740,Gasoline,u3bv9bc,55.8154301,12.3832641,False,Hillerødmotorvejen,Motorway,2466,100,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297253536,0.2581577860388269,989,5,65,740,54.1,FRC3,65,740,Gasoline,u3bv9bc,55.8146727,12.3831704,False,Hillerødmotorvejen,Motorway,2469,103,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297256697,0.0878765510211255,989,5,65,740,27.8,FRC3,65,740,Gasoline,u3bv9b9,55.8139045,12.3830018,False,Hillerødmotorvejen,Motorway,2552,104,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297259880,-0.4363458651865815,989,5,65,740,11.0,FRC3,65,740,Gasoline,u3bv9b2,55.8131486,12.382794,False,Unknown,Motorway,2481,99,130,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297263083,-0.3468970062788358,989,5,65,740,11.4,FRC3,65,740,Gasoline,u3bv9b2,55.8121967,12.3824861,False,Unknown,Motorway,2372,95,130,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297266299,-0.5182421227197347,989,5,65,740,10.6,FRC3,65,740,Gasoline,u3bv9b0,55.8115236,12.3822451,False,Hillerødmotorvejen,Motorway,2244,89,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297269495,-0.5214851898206091,989,5,65,740,10.2,FRC3,65,740,Gasoline,u3bv9b0,55.8108878,12.3820389,False,Hillerødmotorvejen,Motorway,2094,83,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297272698,-0.2601727547091269,989,5,65,740,10.2,FRC3,65,740,Gasoline,u3bv3zb,55.8102915,12.3818033,False,Hillerødmotorvejen,Motorway,1984,80,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297275869,0.3503977013910789,989,5,65,740,47.8,FRC3,65,740,Gasoline,u3bv3zb,55.8097062,12.3816133,False,Unknown,City,2010,84,50,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297279087,0.0,989,5,65,740,10.6,FRC3,65,740,Gasoline,u3bv3xx,55.8088836,12.3813568,False,Hillerødmotorvejen,Motorway,2093,84,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297282263,0.0,989,5,65,740,43.5,FRC3,65,740,Gasoline,u3bv3xx,55.8082755,12.3811607,False,Hillerødmotorvejen,Motorway,2033,84,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297285451,0.0871323016868813,989,5,65,740,42.7,FRC3,65,740,Gasoline,u3bv3xr,55.8076539,12.3809614,False,Hillerødmotorvejen,Motorway,2063,85,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297288618,-0.087710065607129,989,5,65,740,56.9,FRC3,65,740,Gasoline,u3bv3xr,55.8070388,12.3807496,False,Hillerødmotorvejen,Motorway,2013,84,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297291775,0.7039031429275332,989,5,65,740,99.6,FRC3,65,740,Gasoline,u3bv3xp,55.8064105,12.3805719,False,Hillerødmotorvejen,Motorway,2136,92,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297294960,0.6977149834292692,989,5,65,740,99.6,FRC3,65,740,Gasoline,u3bv3xp,55.8057139,12.3803866,False,Hillerødmotorvejen,Motorway,2349,100,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297298136,0.1749230338650993,989,5,65,740,54.1,FRC3,65,740,Gasoline,u3bv3wy,55.8047166,12.3800643,False,Hillerødmotorvejen,Motorway,2457,102,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297301339,0.2601727547091269,989,5,65,740,75.7,FRC3,65,740,Gasoline,u3bv3wy,55.8039559,12.3798188,False,Hillerødmotorvejen,Motorway,2515,105,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297304527,0.1742646033737627,989,5,65,740,74.5,FRC3,65,740,Gasoline,u3bv3ww,55.8031702,12.379574,False,Hillerødmotorvejen,Motorway,2578,107,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297307706,0.1747579602250882,989,5,65,740,57.6,FRC3,65,740,Gasoline,u3bv3ww,55.8023808,12.3793272,False,Hillerødmotorvejen,Motorway,2640,109,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297310905,0.0,989,5,65,740,70.2,FRC3,65,740,Gasoline,u3bv3wq,55.801569,12.3791035,False,Hillerødmotorvejen,Motorway,2653,109,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297314032,-0.0888320363856021,989,5,65,740,38.0,FRC3,65,740,Gasoline,u3bv3wn,55.8007283,12.3789451,False,Hillerødmotorvejen,Motorway,2663,108,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297317219,-0.1743192831991075,989,5,65,740,49.4,FRC3,65,740,Gasoline,u3bv3wn,55.7996582,12.3789436,False,Hillerødmotorvejen,Motorway,2603,106,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297320383,-0.2633796881584492,989,5,65,740,32.2,FRC3,65,740,Gasoline,u3bv3ty,55.7988888,12.3790252,False,Hillerødmotorvejen,Motorway,2545,103,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297323589,-0.2599292992306093,989,5,65,740,33.7,FRC3,65,740,Gasoline,u3bv3tw,55.7981425,12.3791926,False,Hillerødmotorvejen,Motorway,2472,100,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297326763,0.1750332563187005,989,5,65,740,52.5,FRC3,65,740,Gasoline,u3bv3tw,55.7974016,12.3794367,False,Hillerødmotorvejen,Motorway,2488,102,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297329985,-0.2586385267949513,989,5,65,740,27.1,FRC3,65,740,Gasoline,u3bv3tq,55.7966519,12.3797503,False,Hillerødmotorvejen,Motorway,2476,99,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297333199,0.1728548710502662,989,5,65,740,77.6,FRC3,65,740,Gasoline,u3bv3tr,55.7957032,12.3802791,False,Hillerødmotorvejen,Motorway,2430,101,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297336386,0.1743192831991075,989,5,65,740,94.9,FRC3,65,740,Gasoline,u3bv3tp,55.7949992,12.3807465,False,Hillerødmotorvejen,Motorway,2465,103,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297339585,0.2604980723142649,989,5,65,740,52.9,FRC3,65,740,Gasoline,u3bv3tp,55.7942856,12.3812958,False,Hillerødmotorvejen,Motorway,2561,106,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297342776,-0.1741007695254013,989,5,65,740,43.1,FRC3,65,740,Gasoline,u3bv3ub,55.7935844,12.3818999,False,Hillerødmotorvejen,Motorway,2547,104,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297345956,0.0,989,5,65,740,46.3,FRC3,65,740,Gasoline,u3bv3ub,55.7929132,12.3825715,False,Hillerødmotorvejen,Motorway,2538,104,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297349209,-0.0853912627659937,989,5,65,740,12.2,FRC3,65,740,Gasoline,u3bv3u9,55.7920343,12.3835861,False,Hillerødmotorvejen,Motorway,2560,103,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297352398,-0.2613149367617853,989,5,65,740,11.4,FRC3,65,740,Gasoline,u3bv3ud,55.7914207,12.3843706,False,Hillerødmotorvejen,Motorway,2468,100,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297355606,-0.0865890828484344,989,5,65,740,31.8,FRC3,65,740,Gasoline,u3bv3u6,55.7908253,12.3851382,False,Hillerødmotorvejen,Motorway,2409,99,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297358825,0.0862931897414656,989,5,65,740,18.4,FRC3,65,740,Gasoline,u3bv3u7,55.7902223,12.385902,False,Hillerødmotorvejen,Motorway,2440,100,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297361870,0.0,989,5,65,740,81.2,FRC3,65,740,Gasoline,u3bv3u5,55.7896007,12.3866563,False,Hillerødmotorvejen,Motorway,2409,100,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297365015,-0.2649708532061473,989,5,65,740,11.8,FRC3,65,740,Gasoline,u3bv3uh,55.7889889,12.3874039,False,Hillerødmotorvejen,Motorway,2438,97,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297368199,0.0,989,5,65,740,61.2,FRC3,65,740,Gasoline,u3bv3gu,55.7881797,12.3883114,False,Hillerødmotorvejen,Motorway,2328,97,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297371387,-0.0871323016868813,989,5,65,740,11.8,FRC3,65,740,Gasoline,u3bv3gv,55.7875456,12.388947,False,Hillerødmotorvejen,Motorway,2391,96,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297374612,0.0,989,5,65,740,57.3,FRC3,65,740,Gasoline,u3bv3gt,55.7869162,12.3895365,False,Hillerødmotorvejen,Motorway,2311,96,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297377792,-0.3494060097833683,989,5,65,740,11.0,FRC3,65,740,Gasoline,u3bv3gw,55.7862831,12.3900959,False,Hillerødmotorvejen,Motorway,2295,92,110,1.0,False,54,36,Broken clouds,2
-NtlE6fFy4Yb6HODjeIM,1711297380891,-0.0896346491699831,989,5,65,740,20.4,FRC3,65,740,Gasoline,u3bv3gq,55.7856607,12.3906001,False,Hillerødmotorvejen,Motorway,2249,91,110,1.0,False,54,36,Broken clouds,2
-NtqUIqUb_u-TCJi7AFi,1711384912535,0.0904224537037037,1000,7,109,92,49.4,FRC0,109,92,Gasoline,u3buffj,55.6905104,12.4337656,False,Unknown,Motorway,2503,103,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384915639,0.0,1000,7,99,63,9.4,FRC0,99,63,Gasoline,u3buffq,55.6911585,12.4344989,False,Frederikssundmotorvejen,Motorway,2550,103,90,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384918725,-0.1800244833297328,1000,7,109,92,33.3,FRC0,109,92,Gasoline,u3buffr,55.6917803,12.4353329,False,Motorring 3,Motorway,2480,101,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384921831,-0.1788652786721042,1000,7,109,92,11.8,FRC0,109,92,Gasoline,u3buffr,55.6923664,12.4361836,False,Motorring 3,Motorway,2454,99,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384924915,0.4503530768122207,1000,7,109,92,70.6,FRC0,109,92,Gasoline,u3bug48,55.6929434,12.4370211,False,Motorring 3,Motorway,2458,104,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384928003,0.3598157743235463,1000,7,109,92,27.8,FRC0,109,92,Gasoline,u3bug49,55.6935314,12.4379273,False,Motorring 3,Motorway,2601,108,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384931084,-0.1803166360128385,1000,7,109,92,8.2,FRC0,109,92,Gasoline,u3bug4c,55.6941081,12.4388876,False,Motorring 3,Motorway,2614,106,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384934174,-0.0898957209636821,1000,7,109,92,39.2,FRC0,109,92,Gasoline,u3bug4f,55.6946796,12.4398286,False,Motorring 3,Motorway,2549,105,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384937248,0.2710908696595099,1000,7,109,92,63.9,FRC0,109,92,Gasoline,u3bug55,55.6952581,12.4407748,False,Motorring 3,Motorway,2588,108,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384940308,0.0907770515613652,1000,7,109,92,44.3,FRC0,109,92,Gasoline,u3bug55,55.6958568,12.4417281,False,Motorring 3,Motorway,2649,109,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384943391,-0.3603993224492738,1000,7,109,92,11.0,FRC0,109,92,Gasoline,u3bug5h,55.6964822,12.4426518,False,Motorring 3,Motorway,2615,105,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384946461,0.180962721679334,1000,7,109,92,9.8,FRC0,109,92,Gasoline,u3bug5m,55.6973364,12.4437473,False,Motorring 3,Motorway,2600,107,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384949544,0.2702994918369553,1000,7,107,100,62.4,FRC0,107,100,Gasoline,u3bug5t,55.6980326,12.4445495,False,Motorring 3,Motorway,2635,110,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384952616,-0.2712673611111111,1000,7,107,100,8.2,FRC0,107,100,Gasoline,u3bug5w,55.69873,12.4452901,False,Motorring 3,Motorway,2662,107,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384955704,-0.1799078871617731,1000,7,107,100,31.8,FRC0,107,100,Gasoline,u3bug5y,55.6994242,12.4459498,False,Motorring 3,Motorway,2568,105,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384958785,0.0901583180064192,1000,7,107,100,56.5,FRC0,107,100,Gasoline,u3bug5z,55.7001269,12.4465597,False,Motorring 3,Motorway,2549,106,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384961853,-0.1810806895552658,1000,7,107,100,23.5,FRC0,107,100,Gasoline,u3bughp,55.7008567,12.4471118,False,Motorring 3,Motorway,2578,104,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384964914,-0.0907473955497477,1000,7,107,100,15.3,FRC0,107,100,Gasoline,u3bugk0,55.7015748,12.4476102,False,Motorring 3,Motorway,2548,103,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384967975,0.1814947910994954,1000,7,107,100,69.0,FRC0,107,100,Gasoline,u3bugk2,55.7023032,12.4480398,False,Motorring 3,Motorway,2501,105,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384971042,0.2717095967829583,1000,7,107,100,26.7,FRC0,107,100,Gasoline,u3bugk2,55.7030686,12.448433,False,Motorring 3,Motorway,2614,108,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384974122,0.1803751803751803,1000,7,107,100,64.3,FRC0,107,100,Gasoline,u3bugk8,55.7038478,12.4487698,False,Motorring 3,Motorway,2626,110,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384977178,0.0,1000,7,107,100,8.6,FRC0,107,100,Gasoline,u3bugk9,55.7046608,12.4490425,False,Motorring 3,Motorway,2708,110,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384980250,-0.2712673611111111,1000,7,107,100,11.4,FRC0,107,100,Gasoline,u3bugkc,55.7054636,12.4493021,False,Motorring 3,Motorway,2643,107,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384983311,0.0907473955497477,1000,7,107,100,31.0,FRC0,107,100,Gasoline,u3bugm1,55.7062518,12.4495423,False,Motorring 3,Motorway,2621,108,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384986379,0.1810806895552658,1000,7,107,100,44.3,FRC0,107,100,Gasoline,u3bugm1,55.7070479,12.4498082,False,Motorring 3,Motorway,2660,110,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384989458,-0.270650644148533,1000,7,107,100,34.9,FRC0,107,100,Gasoline,u3bugm3,55.7078617,12.4500933,False,Motorring 3,Motorway,2618,107,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384992531,-0.180786057779224,1000,7,107,100,8.2,FRC0,107,100,Gasoline,u3bugm6,55.7089073,12.4504317,False,Motorring 3,Motorway,2596,105,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384995617,-0.0900122416648664,1000,7,107,100,49.0,FRC0,107,100,Gasoline,u3bugmd,55.7096621,12.4507068,False,Motorring 3,Motorway,2498,104,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711384998698,0.0,1000,7,107,100,17.6,FRC0,107,100,Gasoline,u3bugmf,55.7104145,12.4510481,False,Motorring 3,Motorway,2555,104,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385001774,-0.3612194769541973,1000,7,107,100,7.5,FRC0,107,100,Gasoline,u3bugmf,55.7111502,12.4514244,False,Motorring 3,Motorway,2493,100,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385004833,-0.1816134539246667,1000,7,107,100,13.7,FRC0,107,100,Gasoline,u3bugq5,55.7118489,12.4518326,False,Motorring 3,Motorway,2411,98,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385007884,0.0,1000,7,107,100,51.0,FRC0,107,100,Gasoline,u3bugq5,55.7125372,12.4522389,False,Motorring 3,Motorway,2361,98,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385010954,0.0,1000,7,107,100,13.3,FRC0,107,100,Gasoline,u3bugq7,55.7132376,12.4526623,False,Motorring 3,Motorway,2405,98,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385014023,-0.1810216863980304,1000,7,107,100,7.8,FRC0,107,100,Gasoline,u3bugqk,55.7139273,12.4530714,False,Motorring 3,Motorway,2391,96,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385017080,-0.0908661360084323,1000,7,107,100,48.2,FRC0,107,100,Gasoline,u3bugqs,55.7146011,12.4534549,False,Motorring 3,Motorway,2318,95,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385020153,-0.2711790866688361,1000,7,107,100,9.8,FRC0,107,100,Gasoline,u3bugqs,55.7152742,12.4538078,False,Motorring 3,Motorway,2282,92,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385023206,-0.5459111256687411,1000,7,107,100,7.1,FRC0,107,100,Gasoline,u3bugqu,55.7159073,12.4541038,False,Motorring 3,Motorway,2167,86,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385026278,0.0,1000,7,107,100,39.2,FRC0,107,100,Gasoline,u3bugqu,55.7165258,12.4543477,False,Motorring 3,Motorway,2079,86,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385029348,0.090481360839667,1000,7,107,100,14.1,FRC0,107,100,Gasoline,u3bugqv,55.7171502,12.4546072,False,Motorring 3,Motorway,2111,87,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385032416,-0.1810806895552658,1000,7,34,244,9.4,FRC3,34,244,Gasoline,u3bugrj,55.7177799,12.4548402,False,Herlev Hovedgade,City,1950,85,60,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385035489,-0.180786057779224,1000,7,107,100,12.5,FRC0,107,100,Gasoline,u3bugrj,55.7183941,12.4550572,False,Motorring 3,Motorway,954,83,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385038554,-0.4531448250860975,1000,7,25,100,12.5,FRC3,48,52,Gasoline,u3bugrm,55.7191995,12.4553409,False,Unknown,Motorway,948,78,130,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385041619,-1.9032082653616096,1000,7,25,100,12.5,FRC3,48,52,Gasoline,u3bugrm,55.7196817,12.4555212,False,Unknown,Motorway,948,57,130,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385044676,-0.8177952240758914,1000,7,25,100,12.2,FRC3,48,52,Gasoline,u3bugrw,55.720033,12.4557603,False,Unknown,Motorway,965,48,130,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385047749,-0.090393028889612,1000,7,25,100,12.5,FRC3,48,52,Gasoline,u3bugrw,55.7202278,12.45629,False,Unknown,Motorway,1114,47,130,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385050803,0.0909553954740595,1000,7,25,100,8.6,FRC3,48,52,Gasoline,u3bugrw,55.7201995,12.4569264,False,Unknown,Motorway,2023,48,130,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385053879,-0.270914607715648,1000,7,25,100,11.4,FRC3,48,52,Gasoline,u3bugrx,55.719989,12.4574052,False,Unknown,Motorway,1094,45,110,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385056943,0.0,1000,7,25,100,11.0,FRC3,48,52,Gasoline,u3bugrr,55.7196784,12.4576182,False,Unknown,Motorway,1105,45,130,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385060009,0.0,1000,7,26,97,18.0,FRC3,45,56,Gasoline,u3bugrr,55.7193725,12.4578223,False,Unknown,Motorway,1935,45,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385063078,0.1810216863980304,1000,7,26,97,18.8,FRC3,45,56,Gasoline,u3bugrr,55.7190545,12.4580405,False,Unknown,Motorway,1940,47,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385066143,-0.0906289650172195,1000,7,26,97,10.6,FRC3,45,56,Gasoline,u3bugrr,55.7187201,12.4582537,False,Unknown,Motorway,1563,46,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385069216,-1.4462884622337926,1000,7,26,97,11.4,FRC3,45,56,Gasoline,u3bugrp,55.7184171,12.4584434,False,Pilebro,City,1096,30,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385072288,-0.9946469907407408,1000,7,26,97,12.2,FRC3,45,56,Gasoline,u3bugx0,55.7182366,12.4585601,False,Pilebro,City,1034,19,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385075353,-0.4531448250860975,1000,7,53,54,12.5,FRC4,53,54,Gasoline,u3bugx0,55.7181147,12.4586443,False,Pilebro,City,952,14,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385078419,0.0905994056678988,1000,7,53,54,26.7,FRC4,53,54,Gasoline,u3bugx0,55.7180234,12.4587032,False,Pilebro,City,956,15,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385081490,0.0,1000,7,53,54,7.8,FRC4,53,54,Gasoline,u3bugx0,55.7179155,12.4587685,False,Pilebro,City,2191,15,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385084567,0.4513776044487776,1000,7,53,54,8.6,FRC4,53,54,Gasoline,u3bugx0,55.7177518,12.458856,False,Pilebro,City,2298,20,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385087635,-0.995943792553962,1000,7,53,54,11.0,FRC4,53,54,Gasoline,u3bugx0,55.7176288,12.4589183,False,Pilebro,City,1179,9,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385090716,-0.4507915900320963,1000,7,53,54,15.3,FRC4,53,54,Gasoline,u3bugx0,55.7175971,12.4589488,False,Pilebro,City,939,4,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385093796,0.0901875901875901,1000,7,53,54,9.0,FRC4,53,54,Gasoline,u3bugx0,55.7175594,12.459034,False,Pilebro,City,1394,5,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385096860,0.2719756309834639,1000,7,53,54,41.2,FRC4,53,54,Gasoline,u3bugx0,55.7175671,12.4591138,False,Pilebro,City,795,8,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385099940,0.2705627705627705,1000,7,53,54,27.1,FRC4,53,54,Gasoline,u3bugx0,55.7175906,12.4592338,False,Pilebro,City,1136,11,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385103004,-0.1813170873223092,1000,7,32,60,11.4,FRC4,46,42,Gasoline,u3bugx0,55.7176114,12.4593722,False,Pilebro,City,1203,9,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385106062,0.0,1000,7,32,60,49.8,FRC4,46,42,Gasoline,u3bugx0,55.7176267,12.4594675,False,Pilebro,City,912,9,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385109124,0.6350243123593875,1000,7,26,320,18.8,FRC4,34,245,Gasoline,u3bugx0,55.7176589,12.4596334,False,Pilebro,City,1785,16,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385112190,-0.2717982170036965,1000,7,32,60,10.6,FRC4,46,42,Gasoline,u3bugx0,55.7176905,12.4598442,False,Pilebro,City,1251,13,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385115255,-0.5437737901033171,1000,7,26,320,14.1,FRC4,34,245,Gasoline,u3bugx1,55.7177099,12.4599882,False,Pilebro,City,905,7,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385118325,-0.3619254433586681,1000,7,26,320,16.5,FRC4,34,245,Gasoline,u3bugx1,55.7177226,12.4600532,False,Pilebro,City,887,3,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385121380,-0.2727768685215493,1000,7,53,54,10.2,FRC4,53,54,Gasoline,u3bugx1,55.7177405,12.4600779,False,Pilebro,City,1341,0,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385124443,0.0,1000,7,53,54,13.7,FRC4,53,54,Gasoline,u3bugx1,55.7177429,12.4600734,False,Pilebro,City,985,0,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385127515,0.0904224537037037,1000,7,53,54,28.6,FRC4,53,54,Gasoline,u3bugx1,55.7177538,12.4600576,False,Pilebro,City,965,1,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385130582,0.0,1000,7,53,54,17.6,FRC4,53,54,Gasoline,u3bugx1,55.7177471,12.460053,False,Pilebro,City,1209,1,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385133630,0.0,1000,7,53,54,16.5,FRC4,53,54,Gasoline,u3bugx1,55.7177435,12.4600378,False,Pilebro,City,1124,1,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385136700,0.0,1000,7,53,54,26.7,FRC4,53,54,Gasoline,u3bugx1,55.7177383,12.4600289,False,Pilebro,City,1108,1,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385139765,-0.0906289650172195,1000,7,53,54,19.6,FRC4,53,54,Gasoline,u3bugx1,55.7177344,12.4600248,False,Pilebro,City,965,0,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385142830,0.0,1000,7,53,54,11.4,FRC4,53,54,Gasoline,u3bugx1,55.7177412,12.4600137,False,Pilebro,City,1159,0,50,1.0,False,27,9,Broken clouds,1
-NtqUIqUb_u-TCJi7AFi,1711385145892,0.0,1000,7,53,54,24.7,FRC4,53,54,Gasoline,u3bugx1,55.7177418,12.4600118,False,Pilebro,City,967,0,50,1.0,False,27,9,Broken clouds,1
-NtqVv18zOSmSDWLfPQc,1711385335141,0.1803751803751803,1000,7,53,54,16.9,FRC4,53,54,Gasoline,u3bugx0,55.7176589,12.459199,True,Pilebro,City,1272,3,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385338229,0.0,1000,7,53,54,29.0,FRC4,53,54,Gasoline,u3bugx0,55.7176493,12.4592427,True,Pilebro,City,1202,3,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385341309,0.5411255411255411,1000,7,53,54,9.8,FRC4,53,54,Gasoline,u3bugx0,55.7176366,12.4591656,True,Pilebro,City,1336,9,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385344396,-0.7198646654428967,1000,7,53,54,11.8,FRC4,53,54,Gasoline,u3bugx0,55.7176275,12.4590884,True,Pilebro,City,966,1,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385347477,-0.0901583180064192,1000,7,53,54,11.4,FRC4,53,54,Gasoline,u3bugx0,55.7176251,12.4590742,True,Pilebro,City,949,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385350567,0.0,1000,7,53,54,11.8,FRC4,53,54,Gasoline,u3bugx0,55.7176277,12.4590774,True,Pilebro,City,938,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385353648,0.0,1000,7,53,54,12.2,FRC4,53,54,Gasoline,u3bugx0,55.7176269,12.4590872,True,Pilebro,City,946,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385356734,0.0,1000,7,53,54,12.2,FRC4,53,54,Gasoline,u3bugx0,55.7176262,12.4590948,True,Pilebro,City,948,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385359809,0.3613369467028003,1000,7,53,54,36.5,FRC4,53,54,Gasoline,u3bugx0,55.7176199,12.4590961,True,Pilebro,City,1046,4,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385362894,0.9904556095804068,1000,7,53,54,32.2,FRC4,53,54,Gasoline,u3bugx0,55.7175657,12.45904,True,Pilebro,City,1111,15,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385365979,0.5402485143165857,1000,7,53,54,8.6,FRC4,53,54,Gasoline,u3bugx0,55.7174377,12.4590447,True,Pilebro,City,2567,21,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385369062,0.1801996612246369,1000,7,53,54,11.8,FRC4,53,54,Gasoline,u3bugx0,55.7172708,12.4591084,True,Pilebro,City,1481,23,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385372141,-0.1804337627656887,1000,7,53,54,11.4,FRC4,53,54,Gasoline,u3bugwb,55.7170848,12.4591726,True,Pilebro,City,1016,21,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385375218,-0.2708265626692666,1000,7,53,54,11.4,FRC4,53,54,Gasoline,u3bugwb,55.71693,12.4592436,True,Pilebro,City,1000,18,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385378300,-0.630903453745764,1000,7,53,54,11.8,FRC4,53,54,Gasoline,u3bugwb,55.716832,12.4593709,True,Pilebro,City,954,11,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385381368,-0.1810806895552658,1000,7,24,105,12.2,FRC3,47,53,Gasoline,u3bugwb,55.7167618,12.4594066,True,Pilebro,City,986,9,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385384452,-0.6304943075371091,1000,7,5,41,11.8,FRC3,9,22,Gasoline,u3bugwb,55.7167085,12.4593637,True,Pilebro,City,959,2,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385387523,-0.1809037953616266,1000,7,5,41,11.4,FRC3,9,22,Gasoline,u3bugwb,55.7167108,12.459363,True,Pilebro,City,971,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385390588,0.0,1000,7,5,41,11.4,FRC3,9,22,Gasoline,u3bugwb,55.7167108,12.4593635,True,Pilebro,City,947,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385393676,0.0,1000,7,5,41,11.4,FRC3,9,22,Gasoline,u3bugwb,55.7167107,12.4593639,True,Pilebro,City,955,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385396755,0.0,1000,7,5,41,11.4,FRC3,9,22,Gasoline,u3bugwb,55.7167106,12.459364,True,Pilebro,City,964,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385399827,0.0,1000,7,5,41,11.0,FRC3,9,22,Gasoline,u3bugwb,55.7167069,12.4593653,True,Pilebro,City,935,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385402912,0.0,1000,7,5,41,11.8,FRC3,9,22,Gasoline,u3bugwb,55.7167062,12.4593659,True,Pilebro,City,932,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385405989,0.0,1000,7,5,41,11.8,FRC3,9,22,Gasoline,u3bugwb,55.7167059,12.4593663,True,Pilebro,City,956,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385409071,0.0,1000,7,5,41,11.8,FRC3,9,22,Gasoline,u3bugwb,55.7167056,12.4593664,True,Pilebro,City,944,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385412154,0.0,1000,7,5,41,11.8,FRC3,9,22,Gasoline,u3bugwb,55.7167054,12.4593665,True,Pilebro,City,958,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385415223,0.0,1000,7,5,41,11.8,FRC3,9,22,Gasoline,u3bugwb,55.7167054,12.4593661,True,Pilebro,City,940,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385418284,0.0,1000,7,5,41,11.8,FRC3,9,22,Gasoline,u3bugwb,55.7167052,12.4593662,True,Pilebro,City,952,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385421365,0.0,1000,7,5,41,11.8,FRC3,9,22,Gasoline,u3bugwb,55.7167051,12.4593662,True,Pilebro,City,949,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385424443,0.0,1000,7,5,41,11.8,FRC3,9,22,Gasoline,u3bugwb,55.7167061,12.4593632,True,Pilebro,City,962,0,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385427505,0.4535887945424196,1000,7,5,41,41.2,FRC3,10,20,Gasoline,u3bugwb,55.7166931,12.4593472,True,Pilebro,City,1080,5,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385430562,0.6360629520590266,1000,7,5,41,20.4,FRC3,10,20,Gasoline,u3bugwb,55.7166172,12.4592669,True,Novembervej,City,1361,12,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385433642,0.4509379509379509,1000,7,5,41,45.1,FRC3,10,20,Gasoline,u3bugwb,55.7165274,12.4591582,True,Novembervej,City,1497,17,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385436712,0.2714440825190011,1000,7,26,320,32.2,FRC4,34,245,Gasoline,u3bugwb,55.7164765,12.4589515,True,Novembervej,City,1193,20,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385439790,0.6317233412749982,1000,7,26,320,11.8,FRC4,34,245,Gasoline,u3bugwb,55.7165896,12.4586716,True,Herlev Hovedgade,City,1640,27,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385442869,-0.1804337627656887,1000,7,26,320,11.8,FRC4,34,245,Gasoline,u3bugqz,55.7166969,12.4583668,True,Herlev Hovedgade,City,1017,25,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385445948,-0.6315181696799105,1000,7,26,320,11.4,FRC4,34,245,Gasoline,u3bugqz,55.7167754,12.4580984,True,Herlev Hovedgade,City,1013,18,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385449022,-0.9036362321983662,1000,7,26,320,11.4,FRC4,34,245,Gasoline,u3bugqz,55.716829,12.4579396,True,Herlev Hovedgade,City,958,8,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385452098,-0.7224389539083947,1000,7,26,320,11.8,FRC4,34,245,Gasoline,u3bugqz,55.7168442,12.4578933,True,Herlev Hovedgade,City,954,0,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385455177,0.1804337627656887,1000,7,27,308,35.3,FRC4,34,245,Gasoline,u3bugqz,55.7168405,12.4578957,True,Herlev Hovedgade,City,1022,2,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385458244,-0.1811397311886389,1000,7,27,308,11.8,FRC4,34,245,Gasoline,u3bugqz,55.7168462,12.4578841,True,Herlev Hovedgade,City,1035,0,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385461308,1.450536698578474,1000,7,27,308,43.5,FRC4,34,245,Gasoline,u3bugqz,55.7168611,12.4578364,True,Herlev Hovedgade,City,1126,16,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385464353,0.9122422915526364,1000,7,27,308,13.7,FRC4,34,245,Gasoline,u3bugqz,55.7169414,12.4575911,True,Klokkedybet,City,3025,26,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385467420,0.9056986559431944,1000,7,27,308,22.7,FRC4,34,245,Gasoline,u3bugqz,55.7170477,12.4572361,True,Herlev Hovedgade,City,2074,36,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385470477,0.4543306800421618,1000,7,27,308,45.1,FRC4,34,245,Gasoline,u3bugrn,55.7171913,12.4567929,True,Herlev Hovedgade,City,1574,41,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385473551,0.0,1000,7,27,308,21.6,FRC4,34,245,Gasoline,u3bugrn,55.7173965,12.4561621,True,Herlev Hovedgade,City,1726,41,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385476618,0.0,1000,7,27,308,11.8,FRC4,34,245,Gasoline,u3bugrj,55.7175504,12.4556804,True,Herlev Hovedgade,City,1768,41,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385479677,0.3632269078493335,1000,7,27,308,74.9,FRC4,34,245,Gasoline,u3bugrj,55.7177037,12.4552109,True,Herlev Hovedgade,City,1702,45,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385482751,-0.6325453625388564,1000,7,26,320,10.6,FRC4,33,252,Gasoline,u3bugrj,55.7178685,12.4547082,True,Herlev Hovedgade,City,1133,38,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385485828,-0.9027552088975552,1000,7,107,100,11.4,FRC0,107,100,Gasoline,u3bugrj,55.7178685,12.4547082,True,Motorring 3,Motorway,1042,28,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385488903,-0.6323396567299006,1000,7,26,320,11.8,FRC4,33,252,Gasoline,u3bugrh,55.718112,12.4541368,True,Herlev Hovedgade,City,1015,21,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385491968,0.4531448250860975,1000,7,26,320,13.7,FRC4,33,252,Gasoline,u3bugrh,55.7182147,12.4538491,True,Unknown,Rural,1611,26,80,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385495040,-0.4521122685185185,1000,7,26,320,7.1,FRC4,33,252,Gasoline,u3bugrh,55.7183209,12.4535325,True,Herlev Hovedgade,City,1617,21,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385498119,0.6315181696799105,1000,7,51,31,61.2,FRC3,51,31,Gasoline,u3bugrh,55.7183014,12.4532668,True,Unknown,Motorway,1419,28,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385501174,0.9092562284051644,1000,7,51,31,8.6,FRC3,51,31,Gasoline,u3bugr5,55.7180711,12.4529963,True,Unknown,Motorway,2432,38,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385504245,0.7236151814465067,1000,7,51,31,45.5,FRC3,51,31,Gasoline,u3bugr5,55.7177974,12.4527344,True,Unknown,Motorway,1779,46,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385507320,0.0,1000,7,51,31,52.2,FRC3,51,31,Gasoline,u3bugr5,55.7174511,12.4527141,True,Unknown,Motorway,1381,46,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385510367,0.1823287021842978,1000,7,51,31,55.3,FRC3,51,31,Gasoline,u3bugrh,55.7171637,12.4530943,True,Unknown,Motorway,1425,48,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385513435,-0.1810806895552658,1000,7,51,31,8.2,FRC3,51,31,Gasoline,u3bugqu,55.7169305,12.453589,True,Unknown,Motorway,1500,46,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385516512,0.0902755208897555,1000,7,51,31,58.0,FRC3,51,31,Gasoline,u3bugqu,55.7165176,12.4538786,True,Unknown,Motorway,1389,47,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385519576,1.0879025239338556,1000,7,51,31,86.7,FRC3,51,31,Gasoline,u3bugqu,55.7161172,12.4537447,True,Unknown,Motorway,1635,59,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385522639,0.5441288497116117,1000,7,51,31,14.9,FRC3,51,31,Gasoline,u3bugqs,55.7156569,12.4535496,True,Unknown,Motorway,1920,65,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385525706,0.8151287903488751,1000,7,51,31,69.4,FRC3,51,31,Gasoline,u3bugqs,55.7151435,12.4533118,True,Motorring 3,Motorway,1691,74,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385528764,0.7266913741733886,1000,7,108,139,61.6,FRC0,108,139,Gasoline,u3bugqs,55.714577,12.4530183,True,Symfonivej,City,1890,82,50,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385531837,0.3615721155584481,1000,7,108,139,8.6,FRC0,108,139,Gasoline,u3bugq7,55.7139687,12.4527093,True,Motorring 3,Motorway,2076,86,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385534920,0.2702994918369553,1000,7,108,139,8.6,FRC0,108,139,Gasoline,u3bugq7,55.7133518,12.4523549,True,Motorring 3,Motorway,2167,89,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385537955,0.0,1000,7,108,139,21.6,FRC0,108,139,Gasoline,u3bugq5,55.7127268,12.4519762,True,Motorring 3,Motorway,2166,89,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385541021,0.1811988113357976,1000,7,108,139,45.9,FRC0,108,139,Gasoline,u3bugq4,55.7120867,12.4516091,True,Motorring 3,Motorway,2183,91,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385544088,0.0,1000,7,108,139,19.2,FRC0,108,139,Gasoline,u3bugmf,55.7114385,12.4512382,True,Motorring 3,Motorway,2219,91,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385547148,0.0907770515613652,1000,7,108,139,46.3,FRC0,108,139,Gasoline,u3bugmf,55.7107802,12.4508672,True,Motorring 3,Motorway,2223,92,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385550200,0.54608999563128,1000,7,108,139,83.1,FRC0,108,139,Gasoline,u3bugmd,55.7101004,12.4505383,True,Motorring 3,Motorway,2296,98,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385553275,0.1806684733514001,1000,7,108,139,42.4,FRC0,108,139,Gasoline,u3bugmd,55.7093706,12.4502883,True,Motorring 3,Motorway,2432,100,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385556338,0.3627525664744078,1000,7,108,139,60.4,FRC0,108,139,Gasoline,u3bugm3,55.7086171,12.4500563,True,Motorring 3,Motorway,2494,104,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385559411,-0.2711790866688361,1000,7,108,139,9.4,FRC0,108,139,Gasoline,u3bugm3,55.7078515,12.4498139,True,Motorring 3,Motorway,2504,101,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385562469,-0.0908364217716735,1000,7,108,139,44.7,FRC0,108,139,Gasoline,u3bugm1,55.7071059,12.4495677,True,Motorring 3,Motorway,2440,100,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385565535,0.1811988113357976,1000,7,108,139,49.8,FRC0,108,139,Gasoline,u3bugkc,55.7061184,12.4492597,True,Motorring 3,Motorway,2461,102,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385568587,0.0,1000,7,108,139,46.3,FRC0,108,139,Gasoline,u3bugkc,55.7053602,12.4490326,True,Motorring 3,Motorway,2486,102,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385571637,0.0,1000,7,108,139,30.6,FRC0,108,139,Gasoline,u3bugk8,55.70461,12.4487824,True,Motorring 3,Motorway,2494,102,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385574689,-0.09101499927188,1000,7,108,139,9.0,FRC0,108,139,Gasoline,u3bugk8,55.7038671,12.4485291,True,Motorring 3,Motorway,2490,101,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385577750,-0.4537369777487386,1000,7,108,139,7.1,FRC0,108,139,Gasoline,u3bugk2,55.7031554,12.4482323,True,Motorring 3,Motorway,2399,96,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385580817,-0.2717095967829583,1000,7,108,139,28.6,FRC0,108,139,Gasoline,u3bugk2,55.7024841,12.4478795,True,Motorring 3,Motorway,2287,93,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385583871,0.181910790948119,1000,7,33,83,40.4,FRC3,45,61,Gasoline,u3bughp,55.7018121,12.4475019,True,Motorring 3,Motorway,2294,95,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385586934,0.3627525664744078,1000,7,108,139,62.7,FRC0,108,139,Gasoline,u3bughp,55.70115,12.4470881,True,Motorring 3,Motorway,2342,99,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385589986,0.18202999854376,1000,7,108,139,12.5,FRC0,108,139,Gasoline,u3bug5z,55.7004625,12.446578,True,Motorring 3,Motorway,2468,101,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385593055,0.0905108431990152,1000,7,108,139,31.4,FRC0,108,139,Gasoline,u3bug5y,55.6997826,12.4460053,True,Motorring 3,Motorway,2484,102,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385596132,-0.2708265626692666,1000,7,108,139,7.1,FRC0,108,139,Gasoline,u3bug5w,55.6991046,12.4454003,True,Motorring 3,Motorway,2465,99,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385599199,0.0,1000,7,108,139,29.8,FRC0,108,139,Gasoline,u3bug5t,55.698459,12.4447474,True,Motorring 3,Motorway,2417,99,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385602262,0.1813762832372039,1000,7,108,139,65.9,FRC0,108,139,Gasoline,u3bug5m,55.6978418,12.4440397,True,Motorring 3,Motorway,2422,101,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385605318,0.454479348458406,1000,7,108,139,70.2,FRC0,108,139,Gasoline,u3bug5k,55.6972193,12.4432599,True,Motorring 3,Motorway,2525,106,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385608392,-0.3614544928793465,1000,7,108,139,7.1,FRC0,108,139,Gasoline,u3bug5k,55.6965821,12.4424377,True,Motorring 3,Motorway,2538,102,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385611463,-0.27135569304244,1000,7,108,139,14.1,FRC0,108,139,Gasoline,u3bug55,55.6959954,12.4415864,True,Motorring 3,Motorway,2456,99,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385614536,0.090393028889612,1000,7,108,139,45.1,FRC0,108,139,Gasoline,u3bug54,55.6952552,12.4404168,True,Frederikssundmotorvejen,Motorway,2411,100,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385617589,0.0909851876114568,1000,7,108,139,43.1,FRC0,108,139,Gasoline,u3bug4f,55.6947041,12.4395043,True,Frederikssundmotorvejen,Motorway,2444,101,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385620644,-0.2727768685215493,1000,7,108,139,42.0,FRC0,108,139,Gasoline,u3bug4c,55.6941682,12.4386081,True,Frederikssundmotorvejen,Motorway,2442,98,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385623716,-0.1808449074074074,1000,7,108,139,8.2,FRC0,108,139,Gasoline,u3bug48,55.6936291,12.4377376,True,Frederikssundmotorvejen,Motorway,2400,96,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385626790,0.0903636232198366,1000,7,108,139,59.6,FRC0,108,139,Gasoline,u3bug48,55.6931039,12.4368716,True,Motorring 3,Motorway,2346,97,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385629849,-0.1816134539246667,1000,7,108,139,45.9,FRC0,108,139,Gasoline,u3buffx,55.6925694,12.4360358,True,Motorring 3,Motorway,2321,95,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385632924,0.0903342366757,1000,7,108,139,26.3,FRC0,108,139,Gasoline,u3buffr,55.6920205,12.435238,True,Motorring 3,Motorway,2340,96,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385635967,0.3651367437105196,1000,7,108,139,66.7,FRC0,108,139,Gasoline,u3buffq,55.6914397,12.4344783,True,Motorring 3,Motorway,2381,100,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385639029,0.2721532767254518,1000,7,108,139,8.6,FRC0,108,139,Gasoline,u3buffj,55.6908175,12.4336677,True,Motorring 3,Motorway,2508,103,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385642082,0.4549259380572842,1000,7,108,139,68.2,FRC0,108,139,Gasoline,u3buffj,55.6901768,12.4328508,True,Motorring 3,Motorway,2582,108,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385645154,-0.0904224537037037,1000,7,108,139,8.6,FRC0,108,139,Gasoline,u3bufcu,55.6895045,12.43208,True,Motorring 3,Motorway,2617,107,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385648213,-0.0908067269623333,1000,7,108,139,12.2,FRC0,108,139,Gasoline,u3bufcu,55.6888133,12.4313949,True,Motorring 3,Motorway,2586,106,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385651289,0.0,1000,7,108,139,20.0,FRC0,108,139,Gasoline,u3bufce,55.6880884,12.4308369,True,Motorring 3,Motorway,2575,106,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385654360,-0.0904518976808133,1000,7,108,139,20.0,FRC0,108,139,Gasoline,u3bufce,55.6873451,12.4303614,True,Motorring 3,Motorway,2577,105,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385657426,-0.1811988113357976,1000,7,108,139,23.5,FRC0,108,139,Gasoline,u3bufc7,55.6865848,12.4299603,True,Motorring 3,Motorway,2529,103,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385660517,0.179733275818685,1000,7,108,139,62.7,FRC0,108,139,Gasoline,u3bufc4,55.6855745,12.429594,True,Motorring 3,Motorway,2524,105,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385663582,0.0906289650172195,1000,7,108,139,55.3,FRC0,108,139,Gasoline,u3bufc4,55.684801,12.4293485,True,Motorring 3,Motorway,2580,106,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385666645,-0.4534407080930097,1000,7,108,139,9.4,FRC0,108,139,Gasoline,u3bufbf,55.6840408,12.4291119,True,Motorring 3,Motorway,2540,101,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385669713,-0.0905403447776329,1000,7,108,139,28.6,FRC0,108,139,Gasoline,u3bufbf,55.6833143,12.428858,True,Frederikssundmotorvejen,Motorway,2442,100,90,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385672786,-0.180786057779224,1000,7,108,139,8.6,FRC0,108,139,Gasoline,u3bufbd,55.6825865,12.4285716,True,Frederikssundmotorvejen,Motorway,2422,98,90,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385675851,-0.362515860068878,1000,7,108,139,7.1,FRC0,108,139,Gasoline,u3bufb9,55.6818948,12.4282238,True,Frederikssundmotorvejen,Motorway,2341,94,90,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385678905,-0.181910790948119,1000,7,108,139,18.8,FRC0,108,139,Gasoline,u3bufb3,55.681226,12.4278535,True,Frederikssundmotorvejen,Motorway,2259,92,90,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385681975,-0.2714440825190011,1000,7,111,57,7.5,FRC0,111,57,Gasoline,u3bufb3,55.6805775,12.4274751,True,Motorring 3,Motorway,2226,89,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385685043,-0.2716210343328987,1000,7,111,57,6.7,FRC0,111,57,Gasoline,u3bufb1,55.6799547,12.4271003,True,Motorring 3,Motorway,2144,86,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385688104,-0.0907473955497477,1000,7,111,57,45.1,FRC0,111,57,Gasoline,u3bufb0,55.6793667,12.4267205,True,Motorring 3,Motorway,2069,85,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385691174,0.180962721679334,1000,7,111,57,29.8,FRC0,111,57,Gasoline,u3bufb0,55.6787692,12.426336,True,Motorring 3,Motorway,2122,87,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385694245,0.1809037953616266,1000,7,111,57,40.4,FRC0,111,57,Gasoline,u3budzb,55.6781547,12.4258993,True,Motorring 3,Motorway,2142,89,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385697304,0.3632269078493335,1000,7,111,57,58.4,FRC0,111,57,Gasoline,u3budxz,55.6775387,12.4254303,True,Motorring 3,Motorway,2202,93,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385700379,0.3613369467028003,1000,7,111,57,54.9,FRC0,111,57,Gasoline,u3budxx,55.6769061,12.4248979,True,Motorring 3,Motorway,2311,97,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385703448,0.4525542159950762,1000,7,111,57,78.0,FRC0,111,57,Gasoline,u3budxx,55.6762344,12.4244031,True,Motorring 3,Motorway,2396,102,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385706507,0.0908067269623333,1000,7,111,57,8.2,FRC0,111,57,Gasoline,u3budxq,55.6752882,12.4237196,True,Motorring 3,Motorway,2546,103,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385709571,-0.3626341746446185,1000,7,111,57,7.1,FRC0,111,57,Gasoline,u3budxn,55.6745652,12.4232556,True,Motorring 3,Motorway,2469,99,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385712629,-0.3633456870866943,1000,7,111,57,6.7,FRC0,111,57,Gasoline,u3budxn,55.6738609,12.4228654,True,Motorring 3,Motorway,2363,95,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385715699,-0.180962721679334,1000,7,87,22,7.8,FRC3,87,22,Gasoline,u3budwv,55.6731772,12.4225291,True,Unknown,Motorway,2300,93,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385718765,-0.2717982170036965,1000,7,87,22,12.2,FRC3,87,22,Gasoline,u3budwv,55.6725143,12.4222314,True,Unknown,Motorway,2229,90,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385721830,0.181257930034439,1000,7,87,22,37.6,FRC3,87,22,Gasoline,u3budwv,55.6718448,12.422036,True,Unknown,Motorway,2226,92,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385724895,0.181257930034439,1000,7,87,22,42.7,FRC3,87,22,Gasoline,u3budwt,55.6711605,12.4219103,True,Unknown,Motorway,2272,94,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385727961,0.0905994056678988,1000,7,87,22,33.3,FRC3,87,22,Gasoline,u3budwm,55.6704513,12.4218203,True,Unknown,Motorway,2313,95,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385731021,0.0,1000,7,87,22,8.6,FRC3,87,22,Gasoline,u3budwm,55.6697397,12.4217957,True,Unknown,Motorway,2344,95,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385734077,-1.4543339150668997,1000,7,87,22,7.1,FRC3,87,22,Gasoline,u3budwj,55.6690658,12.4218501,True,Unknown,Motorway,2181,79,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385737147,-0.2714440825190011,1000,7,50,54,54.9,FRC3,50,54,Gasoline,u3budwj,55.6685141,12.421897,True,Unknown,Motorway,1817,76,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385740206,0.0,1000,7,50,54,7.5,FRC3,50,54,Gasoline,u3budwj,55.6679384,12.4219228,True,Unknown,Motorway,1904,76,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385743268,-1.0886131069018072,1000,7,24,45,6.7,FRC3,24,45,Gasoline,u3budtv,55.6673864,12.4220055,True,Unknown,Motorway,1776,64,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385746348,-1.6233766233766234,1000,7,24,45,9.8,FRC3,24,45,Gasoline,u3budtv,55.6669731,12.4219877,True,Unknown,Motorway,1110,46,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385749418,0.0,1000,7,24,45,58.8,FRC3,24,45,Gasoline,u3budtv,55.6667031,12.4216695,True,Unknown,Motorway,1385,46,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385752486,-0.0905403447776329,1000,7,24,45,57.3,FRC3,24,45,Gasoline,u3budtu,55.6665984,12.4211151,True,Unknown,Motorway,1365,45,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385755550,0.0906585436611546,1000,7,24,45,41.2,FRC3,24,45,Gasoline,u3budtu,55.6669116,12.4205219,True,Unknown,Motorway,1420,46,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385758606,-0.3635834787667248,1000,7,24,45,27.1,FRC3,24,45,Gasoline,u3budtu,55.667236,12.4203692,True,Unknown,Motorway,1318,42,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385761661,-0.9092562284051644,1000,7,24,45,11.0,FRC3,24,45,Gasoline,u3budtu,55.6675257,12.4202757,True,Unknown,Motorway,994,32,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385764726,-1.81257930034439,1000,7,24,45,12.2,FRC3,24,45,Gasoline,u3budtu,55.6676784,12.4202438,True,Unknown,Motorway,1029,12,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385767781,-1.0911074740861977,1000,7,24,45,12.2,FRC3,24,45,Gasoline,u3budtu,55.6677181,12.4202563,True,Unknown,Motorway,959,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385770841,0.0,1000,7,24,45,12.5,FRC3,24,45,Gasoline,u3budtu,55.6677183,12.4202569,True,Unknown,Motorway,945,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385773905,0.0,1000,7,24,45,12.5,FRC3,24,45,Gasoline,u3budtu,55.6677185,12.4202574,True,Unknown,Motorway,944,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385776968,0.0,1000,7,24,45,12.5,FRC3,24,45,Gasoline,u3budtu,55.6677188,12.4202574,True,Unknown,Motorway,957,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385780023,0.0,1000,7,24,45,12.5,FRC3,24,45,Gasoline,u3budtu,55.6677191,12.4202573,True,Unknown,Motorway,968,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385783070,0.0,1000,7,24,45,12.2,FRC3,24,45,Gasoline,u3budtu,55.6677195,12.4202576,True,Unknown,Motorway,952,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385786139,0.0,1000,7,24,45,11.8,FRC3,24,45,Gasoline,u3budtu,55.6677195,12.4202581,True,Unknown,Motorway,974,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385789211,0.0,1000,7,24,45,12.2,FRC3,24,45,Gasoline,u3budtu,55.6677193,12.4202583,True,Unknown,Motorway,959,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385792280,0.0,1000,7,24,45,11.8,FRC3,24,45,Gasoline,u3budtu,55.6677189,12.4202644,True,Unknown,Motorway,956,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385795350,0.0,1000,7,24,45,11.8,FRC3,24,45,Gasoline,u3budtu,55.6677184,12.4202643,True,Unknown,Motorway,952,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385798419,0.0,1000,7,24,45,12.2,FRC3,24,45,Gasoline,u3budtu,55.6677184,12.4202646,True,Unknown,Motorway,954,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385801486,0.0,1000,7,24,45,11.8,FRC3,24,45,Gasoline,u3budtu,55.6677184,12.4202642,True,Unknown,Motorway,951,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385804556,0.0,1000,7,24,45,11.8,FRC3,24,45,Gasoline,u3budtu,55.6677182,12.4202628,True,Unknown,Motorway,961,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385807619,0.0,1000,7,24,45,11.8,FRC3,24,45,Gasoline,u3budtu,55.6677182,12.4202624,True,Unknown,Motorway,958,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385810684,0.0,1000,7,24,45,11.8,FRC3,24,45,Gasoline,u3budtu,55.6677184,12.4202622,True,Unknown,Motorway,950,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385813741,0.0,1000,7,24,45,11.8,FRC3,24,45,Gasoline,u3budtu,55.6677185,12.4202619,True,Unknown,Motorway,943,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385816794,0.0,1000,7,24,45,12.2,FRC3,24,45,Gasoline,u3budtu,55.6677186,12.4202615,True,Unknown,Motorway,947,0,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385819855,0.9074739554974772,1000,7,24,45,36.9,FRC3,24,45,Gasoline,u3budwh,55.6677476,12.4202682,True,Unknown,Motorway,1890,10,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385822922,1.0868383871318334,1000,7,41,200,36.9,FRC3,41,200,Gasoline,u3budwh,55.6678457,12.4203965,True,Unknown,Motorway,2039,22,130,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385825986,0.6346098056280823,1000,7,41,200,47.1,FRC3,41,200,Gasoline,u3budwh,55.6679068,12.4207178,True,Roskildevej,City,1499,29,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385829052,0.7247952453431906,1000,7,41,200,9.4,FRC3,41,200,Gasoline,u3budwh,55.6679636,12.4211722,True,Roskildevej,City,2242,37,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385832117,0.7250317201377561,1000,7,41,200,56.5,FRC3,41,200,Gasoline,u3budwj,55.6680377,12.4216733,True,Roskildevej,City,1716,45,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385835182,0.2718868950516585,1000,7,111,57,24.7,FRC0,111,57,Gasoline,u3budwj,55.6681408,12.4222658,True,Roskildevej,City,1897,48,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385838254,0.4521122685185185,1000,7,41,200,55.3,FRC3,41,200,Gasoline,u3budwn,55.6682476,12.4228921,True,Roskildevej,City,1532,53,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385841317,-1.360322124279029,1000,7,61,51,10.6,FRC3,61,51,Gasoline,u3budwn,55.6683459,12.4235415,True,Unknown,Motorway,1142,38,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385844372,-1.6366612111292962,1000,7,61,51,11.4,FRC3,61,51,Gasoline,u3budwn,55.6684057,12.4239312,True,Unknown,Motorway,1061,20,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385847433,-1.7242005154452067,1000,7,61,51,11.8,FRC3,61,51,Gasoline,u3budwn,55.6684329,12.4241273,True,Unknown,Motorway,984,1,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385850491,-0.0908364217716735,1000,7,61,51,11.4,FRC3,61,51,Gasoline,u3budwn,55.6684364,12.4241383,True,Unknown,Motorway,956,0,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385853550,0.0,1000,7,61,51,11.0,FRC3,61,51,Gasoline,u3budwn,55.6684365,12.4241359,True,Unknown,Motorway,951,0,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385856611,0.0,1000,7,61,51,11.4,FRC3,61,51,Gasoline,u3budwn,55.6684378,12.42413,True,Unknown,Motorway,940,0,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385859671,0.0,1000,7,61,51,11.8,FRC3,61,51,Gasoline,u3budwn,55.668438,12.4241296,True,Unknown,Motorway,939,0,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385862729,0.0,1000,7,61,51,11.8,FRC3,61,51,Gasoline,u3budwn,55.6684382,12.4241299,True,Unknown,Motorway,959,0,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385865795,1.3589910850184823,1000,7,61,51,42.4,FRC3,61,51,Gasoline,u3budwp,55.6684476,12.4242074,True,Unknown,Motorway,1585,15,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385868843,1.0024788568095655,1000,7,32,256,21.2,FRC3,40,205,Gasoline,u3budwp,55.6684879,12.4245251,True,Unknown,Motorway,2783,26,110,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385871914,1.4472303628930134,1000,7,36,203,62.4,FRC3,45,162,Gasoline,u3budwp,55.6685339,12.42497,True,Roskildevej,City,2246,42,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385874976,0.7257420712678715,1000,7,46,158,73.3,FRC3,46,158,Gasoline,u3budy0,55.6685914,12.4255532,True,Roskildevej,City,1853,50,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385878036,0.4538852578068264,1000,7,46,158,55.3,FRC3,46,158,Gasoline,u3budy0,55.668625,12.4262483,True,Roskildevej,City,1898,55,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385881098,0.7257420712678715,1000,7,46,158,59.6,FRC3,46,158,Gasoline,u3budy1,55.6686335,12.4269918,True,Voldgaden,Rural,1803,63,80,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385884158,0.0,1000,7,46,158,7.8,FRC3,46,158,Gasoline,u3budy1,55.668652,12.4278519,True,Roskildevej,City,1694,63,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385887214,-0.0908958696916812,1000,7,46,158,15.7,FRC3,46,158,Gasoline,u3budy4,55.6686632,12.4287014,True,Roskildevej,City,1537,62,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385890273,0.1816134539246667,1000,7,46,158,60.0,FRC3,46,158,Gasoline,u3budy4,55.6687007,12.4295264,True,Roskildevej,City,1524,64,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385893332,-0.2724201808870001,1000,7,46,158,7.1,FRC3,46,158,Gasoline,u3budy5,55.6687617,12.4303736,True,Roskildevej,City,1546,61,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385896391,-0.2724201808870001,1000,7,46,158,6.7,FRC3,46,158,Gasoline,u3budyh,55.6688272,12.4311652,True,Roskildevej,City,1470,58,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385899449,-0.2725092653150207,1000,7,46,158,7.1,FRC3,46,158,Gasoline,u3budyh,55.6688878,12.4319229,True,Roskildevej,City,1383,55,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385902505,-0.3635834787667248,1000,7,46,158,7.5,FRC3,46,158,Gasoline,u3budyj,55.6689497,12.4328588,True,Roskildevej,City,1293,51,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385905551,-0.3647771211789597,1000,7,46,158,7.5,FRC3,46,158,Gasoline,u3budyj,55.6689984,12.4334888,True,Roskildevej,City,1204,47,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385908610,-0.3632269078493335,1000,7,46,158,9.8,FRC3,46,158,Gasoline,u3budyn,55.6690439,12.4340681,True,Roskildevej,City,1066,43,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385911672,-1.179330865810291,1000,7,46,158,10.2,FRC3,46,158,Gasoline,u3budyn,55.6690881,12.4345499,True,Unknown,Rural,1102,30,80,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385914737,-0.7250317201377561,1000,7,46,158,10.2,FRC3,46,158,Gasoline,u3budyq,55.6691116,12.4348676,True,Roskildevej,City,1032,22,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385917803,0.4529970283394941,1000,7,46,158,38.0,FRC3,46,158,Gasoline,u3budyr,55.6691418,12.4351754,True,Roskildevej,City,1471,27,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385920868,0.4531448250860975,1000,7,46,158,32.2,FRC3,46,158,Gasoline,u3budyr,55.6691809,12.4355691,True,Roskildevej,City,1486,32,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385923931,0.8161932745674175,1000,7,46,158,48.6,FRC3,46,158,Gasoline,u3budyr,55.6692285,12.4360376,True,Brøndbyøstervej,City,1532,41,60,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385926983,0.27304499781564,1000,7,46,158,42.0,FRC3,46,158,Gasoline,u3buen2,55.6692798,12.4365922,True,Roskildevej,City,1330,44,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385930041,0.635854952401715,1000,7,46,158,48.2,FRC3,46,158,Gasoline,u3buen2,55.6693413,12.4372029,True,Roskildevej,City,1465,51,70,1.0,False,29,11,Scattered clouds,1
-NtqVv18zOSmSDWLfPQc,1711385933099,0.0,1000,7,46,158,21.2,FRC3,46,158,Gasoline,u3buen2,55.669417,12.4378671,True,Roskildevej,City,1229,51,70,1.0,False,29,11,Scattered clouds,1
-NtzOZN_JfZRXDZ7Ijbz,1711534403229,-1.0634677556576484,990,10,33,35,29.4,FRC5,33,35,Gasoline,u3buqp7,55.6306582,12.5728621,True,Unknown,Rural,1248,1,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534405867,1.1582848959649563,990,10,33,35,72.2,FRC5,33,35,Gasoline,u3buqp7,55.6306582,12.5728621,True,Unknown,Rural,1344,12,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534408470,0.8537157980108422,990,10,33,35,85.5,FRC5,33,35,Gasoline,u3buqp7,55.6306582,12.5728621,True,Unknown,Rural,1824,20,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534411053,1.398029853314406,990,10,33,35,87.5,FRC5,33,35,Gasoline,u3buqp7,55.6306582,12.5728621,True,Unknown,Rural,2496,33,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534413666,0.9567546880979716,990,10,33,35,86.7,FRC5,33,35,Gasoline,u3buqp7,55.6306582,12.5728621,True,Unknown,Rural,3040,42,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534416228,-0.3252667187093417,990,10,16,111,42.0,FRC5,23,77,Gasoline,u3buqp7,55.6310901,12.5727373,True,Unknown,Rural,1152,39,80,0.9887229800224304,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534418829,-0.5339826562433252,990,10,16,111,0.0,FRC5,23,77,Gasoline,u3buqp7,55.6310901,12.5727373,True,Unknown,Rural,0,34,80,0.9887229800224304,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534421416,-0.8589958338702057,990,10,16,111,0.0,FRC5,23,77,Gasoline,u3buqp7,55.6310901,12.5727373,True,Unknown,Rural,0,26,80,0.9887229800224304,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534424032,0.7432891607203533,990,10,16,111,84.3,FRC5,23,77,Gasoline,u3buqp7,55.6310901,12.5727373,True,Unknown,Rural,1632,33,80,0.9887229800224304,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534426636,0.6400409626216078,990,10,16,111,68.6,FRC5,23,77,Gasoline,u3buqp7,55.6310901,12.5727373,True,Unknown,Rural,2560,39,80,0.9887229800224304,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534429282,-1.259763164525069,990,10,16,111,0.0,FRC5,22,81,Gasoline,u3buqp7,55.6310901,12.5727373,True,Unknown,Rural,0,27,80,0.9887229800224304,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534431926,-1.470835434526811,990,10,16,111,0.0,FRC5,22,81,Gasoline,u3buqp7,55.6310901,12.5727373,True,Unknown,Rural,0,13,80,0.9887229800224304,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534434566,-0.9469696969696968,990,10,18,15,0.0,FRC5,18,15,Gasoline,u3buqnc,55.6283193,12.5708401,True,Center Boulevard,City,0,4,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534437176,-0.1064282673478075,990,10,18,15,0.0,FRC5,18,15,Gasoline,u3buqnc,55.6282728,12.5707608,True,Center Boulevard,City,0,3,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534439749,1.079587165867772,990,10,106,51,72.2,FRC0,106,51,Gasoline,u3buqnc,55.6282381,12.5707591,True,Center Boulevard,City,0,13,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534442328,1.8310283917108268,990,10,18,15,88.6,FRC5,18,15,Gasoline,u3buqnc,55.6281388,12.5707941,True,Center Boulevard,City,2100,30,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534444903,1.9417475728155336,990,10,58,64,88.2,FRC5,58,64,Gasoline,u3buqnf,55.6280725,12.5712087,True,Unknown,Motorway,3362,48,130,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534447511,1.5976482617586911,990,10,58,64,89.0,FRC5,58,64,Gasoline,u3buqnf,55.6280464,12.5720155,True,Unknown,Motorway,3636,63,130,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534450099,1.3953288682809548,990,10,58,64,86.7,FRC5,58,64,Gasoline,u3buqng,55.6280215,12.5726629,True,Unknown,Motorway,3360,76,130,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534452691,0.8573388203017833,990,10,58,64,86.7,FRC5,58,64,Gasoline,u3buqng,55.6280262,12.5737408,True,Unknown,Motorway,3517,84,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534455267,0.6469979296066253,990,10,58,64,86.7,FRC5,58,64,Gasoline,u3buqnu,55.6280303,12.5744998,True,Unknown,Motorway,3520,90,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534457895,0.4227972264501944,990,10,106,51,86.3,FRC0,106,51,Gasoline,u3buqnv,55.6280075,12.5757568,True,Øresundsmotorvejen,Motorway,3481,94,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534461030,0.354421407052986,990,10,106,51,82.7,FRC0,106,51,Gasoline,u3buqny,55.6279378,12.5770748,True,Øresundsmotorvejen,Motorway,3072,98,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534463628,-0.2138397057565649,990,10,106,51,67.5,FRC0,106,51,Gasoline,u3buqnx,55.627899,12.5783694,True,Øresundsmotorvejen,Motorway,1667,96,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534466250,0.2118823629121112,990,10,106,51,82.0,FRC0,106,51,Gasoline,u3buqnx,55.627872,12.5792068,True,Øresundsmotorvejen,Motorway,2816,98,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534468847,0.1069610234030719,990,10,104,28,83.1,FRC0,104,28,Gasoline,u3buqq8,55.6278461,12.5805586,True,Øresundsmotorvejen,Motorway,2208,99,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534471505,0.2090126243625115,990,10,104,28,80.8,FRC0,104,28,Gasoline,u3buqq9,55.6278734,12.5818939,True,Øresundsmotorvejen,Motorway,2752,101,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534474139,-0.2109170674090947,990,10,104,28,80.4,FRC0,104,28,Gasoline,u3buqqd,55.627895,12.5827903,True,Øresundsmotorvejen,Motorway,1696,99,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534476755,0.1061841658171933,990,10,104,28,83.9,FRC0,104,28,Gasoline,u3buqqg,55.6279446,12.584133,True,Øresundsmotorvejen,Motorway,2272,100,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534479376,0.3179448047818898,990,10,104,28,84.3,FRC0,104,28,Gasoline,u3buqqu,55.6279853,12.5850393,True,Øresundsmotorvejen,Motorway,3328,103,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534481966,0.429000429000429,990,10,104,28,88.2,FRC0,104,28,Gasoline,u3buqqv,55.6280642,12.586408,True,Øresundsmotorvejen,Motorway,3648,107,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534484572,0.3197748784855462,990,10,104,28,79.2,FRC0,104,28,Gasoline,u3buqqy,55.6281804,12.587835,True,Øresundsmotorvejen,Motorway,3040,110,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534487151,0.107707552453578,990,10,104,28,78.0,FRC0,104,28,Gasoline,u3buqqy,55.628276,12.5887724,True,Øresundsmotorvejen,Motorway,3840,111,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534489732,0.1076240905764346,990,10,104,28,82.0,FRC0,104,28,Gasoline,u3buqqz,55.6284453,12.5902264,True,Øresundsmotorvejen,Motorway,2464,112,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534492286,0.1087618550421996,990,10,107,66,80.0,FRC0,107,66,Gasoline,u3buqwb,55.6285818,12.5911838,True,Øresundsmotorvejen,Motorway,2688,113,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534494886,0.1068376068376068,990,10,107,66,87.1,FRC0,107,66,Gasoline,u3buqwc,55.6287768,12.5926366,True,Øresundsmotorvejen,Motorway,3200,114,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534497475,-0.2145830651045019,990,10,102,81,88.6,FRC0,102,81,Gasoline,u3buqwf,55.6289609,12.5940954,True,Øresundsmotorvejen,Motorway,1920,112,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534500071,0.0,990,10,102,81,87.8,FRC0,102,81,Gasoline,u3buqwg,55.6290607,12.5950653,True,Øresundsmotorvejen,Motorway,2432,112,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534502674,-0.1067144747513552,990,10,102,81,87.1,FRC0,102,81,Gasoline,u3buqwu,55.6292039,12.5965158,True,Øresundsmotorvejen,Motorway,2336,111,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534505290,0.0,990,10,102,81,87.8,FRC0,102,81,Gasoline,u3buqxj,55.6292732,12.5974938,True,Øresundsmotorvejen,Motorway,2496,111,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534507881,-0.1072087139242677,990,10,102,81,87.8,FRC0,102,81,Gasoline,u3buqxn,55.6293543,12.5989675,True,Øresundsmotorvejen,Motorway,2368,110,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534510496,0.106224771616741,990,10,102,124,86.3,FRC0,102,124,Gasoline,u3buqxp,55.6293953,12.5999535,True,Øresundsmotorvejen,Motorway,2688,111,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534513073,0.1077911438796188,990,10,102,124,86.7,FRC0,102,124,Gasoline,u3buqxp,55.6293953,12.5999535,True,Øresundsmotorvejen,Motorway,2656,112,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534515661,0.0,990,10,102,124,85.5,FRC0,102,124,Gasoline,u3buqxp,55.6293953,12.5999535,True,Øresundsmotorvejen,Motorway,1984,112,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534518258,0.0,990,10,102,124,87.1,FRC0,102,124,Gasoline,u3buqxp,55.6293953,12.5999535,True,Øresundsmotorvejen,Motorway,2144,112,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534520832,-0.1079167745834412,990,10,102,124,85.9,FRC0,102,124,Gasoline,u3buqxp,55.6293953,12.5999535,True,Øresundsmotorvejen,Motorway,1792,111,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534523402,-0.108084738434933,990,10,102,124,85.1,FRC0,102,124,Gasoline,u3buqxp,55.6293953,12.5999535,True,Øresundsmotorvejen,Motorway,1889,110,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534525989,0.0,990,10,102,124,87.1,FRC0,102,124,Gasoline,u3buqxp,55.6293953,12.5999535,True,Øresundsmotorvejen,Motorway,2208,110,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534528592,0.1067144747513552,990,10,102,124,87.5,FRC0,102,124,Gasoline,u3buqxp,55.6293953,12.5999535,True,Øresundsmotorvejen,Motorway,2400,111,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534531210,-0.1061030472795178,990,10,102,124,87.8,FRC0,102,124,Gasoline,u3buqxp,55.6293953,12.5999535,True,Øresundsmotorvejen,Motorway,2057,110,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534533811,0.106796531248665,990,10,102,124,87.1,FRC0,102,124,Gasoline,u3buqxp,55.6293953,12.5999535,True,Øresundsmotorvejen,Motorway,2592,111,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534536376,0.0,990,10,102,124,86.3,FRC0,102,124,Gasoline,u3buqxp,55.6293953,12.5999535,True,Øresundsmotorvejen,Motorway,2699,111,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534538942,-0.1082532259461332,990,10,102,124,87.5,FRC0,102,124,Gasoline,u3burp1,55.6296699,12.6141036,True,Øresundsmotorvejen,Motorway,2432,110,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534541510,0.0,990,10,102,124,87.5,FRC0,102,124,Gasoline,u3burp4,55.6297036,12.6155732,True,Øresundsmotorvejen,Motorway,2464,110,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534544094,-0.1074991400068799,990,10,102,124,86.7,FRC0,102,124,Gasoline,u3burp5,55.6297026,12.6165435,True,Øresundsmotorvejen,Motorway,2560,109,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534546677,0.0,990,10,102,124,85.1,FRC0,102,124,Gasoline,u3burph,55.6297092,12.6179837,True,Øresundsmotorvejen,Motorway,2752,109,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534549293,0.1061841658171933,990,10,102,124,86.7,FRC0,102,124,Gasoline,u3burph,55.6297417,12.6189643,True,Øresundsmotorvejen,Motorway,3040,110,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534551893,0.0,990,10,102,124,86.7,FRC0,102,124,Gasoline,u3burpj,55.6297931,12.62045,True,Øresundsmotorvejen,Motorway,2631,110,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534554538,0.0,990,10,102,124,86.7,FRC0,102,124,Gasoline,u3burpn,55.6298239,12.6219159,True,Øresundsmotorvejen,Motorway,2528,110,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534557169,0.1055787828877908,990,10,34,434,86.3,FRC4,41,359,Gasoline,u3burpp,55.6298387,12.6229037,True,Amager Landevej,City,2944,111,60,0.9980430006980896,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534559725,0.1086767518692401,990,10,47,579,86.3,FRC4,47,579,Gasoline,u3burr0,55.6298884,12.6243723,True,Øresundsmotorvejen,Motorway,3213,112,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534562282,0.0,990,10,102,124,85.5,FRC0,102,124,Gasoline,u3burr1,55.6299228,12.6253597,True,Lufthavnsboulevarden,City,2816,112,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534564905,0.1059007921379251,990,10,102,124,86.7,FRC0,102,124,Gasoline,u3burr4,55.6299704,12.626859,True,Lufthavnsboulevarden,City,3040,113,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534567512,0.0,990,10,102,124,85.9,FRC0,102,124,Gasoline,u3burr5,55.6300078,12.62837,True,Øresundsmotorvejen,Motorway,2976,113,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534570132,0.106022052586938,990,10,102,124,86.3,FRC0,102,124,Gasoline,u3burrh,55.6300315,12.6293727,True,Øresundsmotorvejen,Motorway,2528,114,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534572764,-0.1055386693684566,990,10,102,124,85.9,FRC0,102,124,Gasoline,u3burrj,55.6300828,12.6308643,True,Øresundsmotorvejen,Motorway,2262,113,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534575384,-0.106022052586938,990,10,102,124,84.7,FRC0,102,124,Gasoline,u3burrn,55.630109,12.6318552,True,Øresundsmotorvejen,Motorway,1895,112,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534577991,-0.1065507394621318,990,10,102,124,85.5,FRC0,102,124,Gasoline,u3burrp,55.630153,12.6333121,True,Øresundsmotorvejen,Motorway,1600,111,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534580561,0.5404236921746649,990,10,102,124,90.6,FRC0,102,124,Gasoline,u3burx0,55.630183,12.6348249,True,Øresundsmotorvejen,Motorway,4032,116,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534583185,-0.2117208672086721,990,10,102,124,84.3,FRC0,102,124,Gasoline,u3burx1,55.6302017,12.6358646,True,Øresundsmotorvejen,Motorway,1408,114,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534585773,-0.7513309290743603,990,10,59,23,42.0,FRC4,59,23,Gasoline,u3burx4,55.6302358,12.6373736,True,Øresundsmotorvejen,Motorway,928,107,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534588414,-0.4207160587319618,990,10,59,23,79.2,FRC4,59,23,Gasoline,u3burx4,55.6302691,12.6382848,True,Øresundsmotorvejen,Motorway,1344,103,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534591003,0.3218745976567529,990,10,75,36,86.7,FRC4,75,36,Gasoline,u3burx5,55.6303284,12.6396634,True,Unknown,Motorway,3360,106,130,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534593646,0.5254971202757809,990,10,102,124,92.9,FRC0,102,124,Gasoline,u3burxh,55.6304385,12.6410891,True,Øresundsmotorvejen,Motorway,3808,111,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534596205,0.1085493465329338,990,10,102,124,86.3,FRC0,102,124,Gasoline,u3burxj,55.6304971,12.6420726,True,Øresundsmotorvejen,Motorway,3104,112,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534598804,-0.2137574280706254,990,10,102,124,85.9,FRC0,102,124,Gasoline,u3burxn,55.6306193,12.643524,True,Øresundsmotorvejen,Motorway,1536,110,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534601432,-0.2113986132250972,990,10,102,124,47.1,FRC0,102,124,Gasoline,u3burxr,55.6307021,12.6444704,True,Øresundsmotorvejen,Motorway,1088,108,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534604079,0.0,990,10,102,124,86.7,FRC0,102,124,Gasoline,u3burz2,55.6308391,12.6458624,True,Unknown,City,2144,108,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534606691,-0.2126935511315296,990,10,102,124,61.2,FRC0,102,124,Gasoline,u3burz3,55.63097,12.6472725,True,Øresundsmotorvejen,Motorway,1312,106,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534609268,-0.3233734316388565,990,10,50,37,31.4,FRC4,50,37,Gasoline,u3burz6,55.6310625,12.6481816,True,Unknown,Motorway,1248,103,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534611850,-0.3227472243738704,990,10,50,37,85.1,FRC4,50,37,Gasoline,u3burz7,55.6311999,12.6495124,True,Unknown,Motorway,1248,100,110,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534614431,-0.3228722717293039,990,10,50,37,41.6,FRC4,50,37,Gasoline,u3burz7,55.6312912,12.6503748,True,Unknown,Motorway,992,97,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534617033,-0.8540438978563499,990,10,50,37,43.5,FRC4,50,37,Gasoline,u3burzk,55.631417,12.6516341,True,Unknown,Motorway,992,89,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534619590,-1.520879502889671,990,10,50,37,43.5,FRC4,50,37,Gasoline,u3burzm,55.6315397,12.6527177,True,Unknown,Motorway,992,75,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534622210,-1.5903307888040712,990,10,50,37,31.8,FRC4,50,37,Gasoline,u3burzm,55.6316052,12.6533024,True,Unknown,Motorway,1056,60,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534624796,-1.718656010999399,990,10,50,37,0.0,FRC4,50,37,Gasoline,u3burzq,55.6317003,12.6539972,True,Unknown,Motorway,0,44,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534627411,-2.018270660718079,990,10,50,37,0.0,FRC4,50,37,Gasoline,u3burzq,55.6317355,12.6542913,True,Unknown,Motorway,0,25,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534630023,-1.0634677556576484,990,10,50,37,0.0,FRC4,50,37,Gasoline,u3burzq,55.631766,12.6545427,True,Unknown,Motorway,0,15,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534632658,0.1054185114906177,990,10,50,37,82.4,FRC4,50,37,Gasoline,u3burzq,55.6317898,12.6547313,True,Unknown,Motorway,1120,16,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534635251,0.642756138321121,990,10,50,37,85.1,FRC4,50,37,Gasoline,u3burzr,55.6318149,12.6548917,True,Unknown,Motorway,1344,22,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534637824,-0.1079587165867772,990,10,50,37,85.1,FRC4,50,37,Gasoline,u3burzr,55.6318553,12.6551985,True,Unknown,Motorway,1184,21,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534640474,-0.5241090146750524,990,10,50,37,27.5,FRC4,50,37,Gasoline,u3burzr,55.6318778,12.6554066,True,Unknown,Motorway,928,16,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534643100,-0.7404586612507404,990,10,50,37,27.5,FRC4,50,37,Gasoline,u3burzr,55.6318942,12.6555014,True,Unknown,Motorway,973,9,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534645697,-0.9626492106276472,990,10,50,37,27.8,FRC4,50,37,Gasoline,u3burzr,55.6319121,12.6555438,True,Amager Strandvej,City,960,0,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534648287,0.0,990,10,50,37,26.7,FRC4,50,37,Gasoline,u3burzr,55.6319074,12.6555433,True,Amager Strandvej,City,992,0,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534650868,0.0,990,10,50,37,27.8,FRC4,50,37,Gasoline,u3burzr,55.6319092,12.6555439,True,Amager Strandvej,City,1141,0,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534653460,0.0,990,10,50,37,27.8,FRC4,50,37,Gasoline,u3burzr,55.6319071,12.6555413,True,Amager Strandvej,City,1184,0,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534656070,0.0,990,10,50,37,27.8,FRC4,50,37,Gasoline,u3burzr,55.6319086,12.6555421,True,Amager Strandvej,City,1255,0,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534658680,0.0,990,10,50,37,27.8,FRC4,50,37,Gasoline,u3burzr,55.6319072,12.6555384,True,Amager Strandvej,City,1248,0,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534661290,0.0,990,10,50,37,27.8,FRC4,50,37,Gasoline,u3burzr,55.6319072,12.6555382,True,Amager Strandvej,City,1280,0,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534663901,0.0,990,10,50,37,27.8,FRC4,50,37,Gasoline,u3burzr,55.6319069,12.655539,True,Amager Strandvej,City,1280,0,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534666510,0.0,990,10,50,37,27.8,FRC4,50,37,Gasoline,u3burzr,55.6319071,12.6555397,True,Amager Strandvej,City,1280,0,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534669087,1.0779114387961886,990,10,50,37,63.9,FRC4,50,37,Gasoline,u3burzr,55.6319117,12.655571,True,Amager Strandvej,City,808,10,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534671683,1.3910289334018149,990,10,38,75,86.3,FRC4,38,75,Gasoline,u3burzr,55.6318663,12.6557675,True,Amager Strandvej,City,1601,23,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534674260,1.4012848704350451,990,10,38,75,88.6,FRC4,38,75,Gasoline,u3burzr,55.6317299,12.6558449,True,Amager Strandvej,City,2314,36,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534676883,0.4236031685517007,990,10,38,75,23.1,FRC4,38,75,Gasoline,u3burzr,55.6314368,12.6559229,True,Unknown,City,1408,40,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534679478,-1.2845215157353884,990,10,38,75,0.0,FRC4,38,75,Gasoline,u3burzr,55.631258,12.6559694,True,Amager Strandvej,City,0,28,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534682106,-0.1056993066125486,990,10,38,75,0.0,FRC4,38,75,Gasoline,u3burzr,55.6310621,12.6561043,True,Amager Strandvej,City,0,27,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534684706,0.0,990,10,38,75,0.0,FRC4,38,75,Gasoline,u3burzr,55.63088,12.6560858,True,Amager Strandvej,City,0,27,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534687310,0.4266939750810719,990,10,47,579,86.3,FRC4,47,579,Gasoline,u3burzr,55.630744,12.6559181,True,Unknown,City,619,31,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534689911,0.106796531248665,990,10,47,579,0.0,FRC4,47,579,Gasoline,u3burzp,55.6305011,12.655779,True,Ellehammersvej,City,0,32,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534692501,0.1072501072501072,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3burzp,55.6303013,12.6560408,True,Ellehammersvej,City,0,33,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534695087,-0.1074160006874624,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2p0,55.6302491,12.6563206,True,Ellehammersvej,City,0,32,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534697675,0.0,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2p0,55.6303144,12.6567394,True,Petersdalvej,Rural,0,32,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534700288,-0.1063060764553301,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2p0,55.6304175,12.6568961,True,Petersdalvej,Rural,0,31,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534702865,0.1077911438796188,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2p2,55.6306464,12.6570917,True,Kystvejen,City,0,32,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534705468,-0.1067144747513552,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2p2,55.6307565,12.6573312,True,Unknown,City,0,31,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534708051,-0.215081515894524,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2p3,55.6308947,12.6576621,True,Unknown,City,0,29,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534710629,-0.3232479958624257,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2p3,55.6310374,12.6579355,True,Unknown,City,0,26,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534713166,0.5474532474926641,990,10,47,577,68.6,FRC4,47,577,Gasoline,u3ch2p3,55.6311465,12.6581181,True,Unknown,Rural,1312,31,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534715703,0.3284719484955985,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2p3,55.6313314,12.6583973,True,Unknown,Rural,0,34,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534718260,0.8690740016512407,990,10,47,577,87.8,FRC4,47,577,Gasoline,u3ch2p3,55.6314643,12.6586172,True,Kystvejen,City,2048,42,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534720830,0.648508430609598,990,10,47,577,87.5,FRC4,47,577,Gasoline,u3ch2p6,55.6316957,12.6590598,True,Kystvejen,City,2080,48,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534723398,0.3245067497403946,990,10,47,577,85.9,FRC4,47,577,Gasoline,u3ch2p6,55.6318519,12.6594219,True,Kystvejen,City,1920,51,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534725986,-0.2146659797355315,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2pd,55.6320526,12.6600048,True,Kystvejen,City,0,49,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534728541,0.3261578604044357,990,10,47,577,83.1,FRC4,47,577,Gasoline,u3ch2pe,55.6322136,12.6606236,True,Kystvejen,City,1728,52,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534731128,0.0,990,10,47,577,60.0,FRC4,47,577,Gasoline,u3ch2pe,55.6322948,12.661069,True,Kystvejen,City,1376,52,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534733714,0.0,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2ps,55.6323634,12.6617548,True,Kystvejen,City,0,52,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534736335,0.4239264063758531,990,10,47,577,82.7,FRC4,47,577,Gasoline,u3ch2ps,55.6323996,12.6622244,True,Kystvejen,City,1600,56,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534738935,0.2136752136752136,990,10,47,577,87.8,FRC4,47,577,Gasoline,u3ch2ps,55.6324099,12.6629721,True,Kystvejen,City,1952,58,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534741550,0.0,990,10,47,577,85.9,FRC4,47,577,Gasoline,u3ch2pt,55.6323053,12.6637355,True,Kystvejen,City,1504,58,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534744177,-0.1057395423592606,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2pt,55.6321751,12.6641781,True,Kystvejen,City,0,57,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534746767,0.0,990,10,47,577,78.4,FRC4,47,577,Gasoline,u3ch2pq,55.6319067,12.6647732,True,Kystvejen,City,1144,57,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534749347,0.0,990,10,47,577,60.0,FRC4,47,577,Gasoline,u3ch2pq,55.6317161,12.6651451,True,Kystvejen,City,1760,57,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534751939,-0.1071673525377229,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2pq,55.6314367,12.6657215,True,Kystvejen,City,0,56,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534754554,-0.212449543233482,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2pr,55.6311605,12.6662731,True,Kystvejen,City,0,54,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534757142,0.1073329898677657,990,10,47,579,61.2,FRC4,47,579,Gasoline,u3ch2pr,55.6309792,12.6666322,True,Kystvejen,City,1414,55,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534759750,0.3195296523517382,990,10,47,577,82.7,FRC4,47,577,Gasoline,u3ch2pr,55.6306772,12.6671628,True,Kystvejen,City,1760,58,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534762365,0.424899086466964,990,10,47,577,86.3,FRC4,47,577,Gasoline,u3ch2r0,55.6304633,12.6675502,True,Kystvejen,City,1984,62,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534765004,0.3157761778451434,990,10,47,577,86.3,FRC4,47,577,Gasoline,u3ch2r0,55.6301288,12.6681494,True,Unknown,Rural,2016,65,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534767594,0.0,990,10,47,577,76.5,FRC4,47,577,Gasoline,u3ch2r1,55.6298131,12.6688152,True,Unknown,Rural,992,65,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534770207,-0.1063060764553301,990,10,47,577,72.2,FRC4,47,577,Gasoline,u3ch2r1,55.6296007,12.6692545,True,Unknown,Rural,957,64,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534772783,-0.4313319530710835,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2r1,55.6293122,12.6699081,True,Unknown,Rural,0,60,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534775369,0.0,990,10,47,577,82.7,FRC4,47,577,Gasoline,u3ch2qf,55.6291644,12.6703674,True,Unknown,Rural,1440,60,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534777984,-0.106224771616741,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2qf,55.6290059,12.6711069,True,Unknown,Rural,32,59,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534780587,0.2134289495027105,990,10,47,577,85.9,FRC4,47,577,Gasoline,u3ch2qg,55.6287991,12.6718249,True,Unknown,Rural,1688,61,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534783178,-0.3216261417728033,990,10,47,577,87.5,FRC4,47,577,Gasoline,u3ch2qg,55.6286234,12.6722532,True,Unknown,Rural,139,58,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534785736,-0.2171835635479107,990,10,47,577,76.1,FRC4,47,577,Gasoline,u3ch2qu,55.6283468,12.6728136,True,Unknown,Rural,0,56,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534788353,-0.1061435910499724,990,10,47,577,86.3,FRC4,47,577,Gasoline,u3ch2qu,55.6281357,12.673132,True,Unknown,Rural,114,55,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534790983,0.0,990,10,47,577,76.9,FRC4,47,577,Gasoline,u3ch2qs,55.6278052,12.6735368,True,Unknown,Rural,345,55,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534793614,0.5278939144389544,990,10,47,577,86.7,FRC4,47,577,Gasoline,u3ch2qs,55.6274213,12.6738471,True,Unknown,Rural,2080,60,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534796184,-0.324254215304799,990,10,47,577,86.3,FRC4,47,577,Gasoline,u3ch2qs,55.6271377,12.6740134,True,Unknown,Rural,527,57,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534798769,0.2149151085321298,990,10,47,577,76.9,FRC4,47,577,Gasoline,u3ch2qt,55.6267044,12.6741876,True,Unknown,Rural,1468,59,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534801355,0.1074160006874624,990,10,47,577,85.9,FRC4,47,577,Gasoline,u3ch2qm,55.6264086,12.6743026,True,Kystvejen,City,1664,60,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534803968,0.1063060764553301,990,10,47,577,85.1,FRC4,47,577,Gasoline,u3ch2qm,55.6259635,12.6745026,True,Kystvejen,City,1670,61,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534806543,0.0,990,10,47,577,86.3,FRC4,47,577,Gasoline,u3ch2qm,55.6254972,12.6746582,True,Kystvejen,City,1144,61,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534809137,0.0,990,10,47,577,85.9,FRC4,47,577,Gasoline,u3ch2qm,55.6251967,12.6747573,True,Kystvejen,City,1824,61,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534811745,0.0,990,10,47,577,83.5,FRC4,47,577,Gasoline,u3ch2qj,55.6247489,12.674909,True,Kystvejen,City,1856,61,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534814392,0.104940603618352,990,10,47,577,84.7,FRC4,47,577,Gasoline,u3ch2qj,55.624445,12.6750191,True,Kystvejen,City,1824,62,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534817011,0.0,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2qj,55.6239933,12.6751782,True,Kystvejen,City,64,62,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534819606,0.2140869192892314,990,10,47,577,84.7,FRC4,47,577,Gasoline,u3ch2mv,55.6235331,12.6753463,True,Kystvejen,City,1728,64,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534822208,0.3202664616961312,990,10,47,577,86.3,FRC4,47,577,Gasoline,u3ch2mv,55.6232085,12.6754676,True,Unknown,Rural,1888,67,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534824804,0.0,990,10,47,577,86.3,FRC4,47,577,Gasoline,u3ch2my,55.6227052,12.6756372,True,Kystvejen,City,1792,67,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534827420,-0.31855249745158,990,10,47,577,75.7,FRC4,47,577,Gasoline,u3ch2mw,55.6223677,12.6757417,True,Kystvejen,City,992,64,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534829986,0.0,990,10,47,577,82.4,FRC4,47,577,Gasoline,u3ch2mw,55.6218634,12.6758789,True,Kystvejen,City,1376,64,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534832580,0.214169450869528,990,10,47,577,86.3,FRC4,47,577,Gasoline,u3ch2mw,55.6213749,12.6760546,True,Unknown,Rural,1856,66,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534835148,-0.1081689165801315,990,10,47,577,83.5,FRC4,47,577,Gasoline,u3ch2mw,55.621059,12.6761701,True,Kystvejen,City,1280,65,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534837706,-0.3257753453218661,990,10,47,577,39.2,FRC4,47,577,Gasoline,u3ch2mq,55.6206036,12.6763369,True,Kystvejen,City,64,62,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534840262,-0.3260302556077204,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2mq,55.6203048,12.6764403,True,Kystvejen,City,0,59,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534842868,0.3197748784855462,990,10,47,577,76.9,FRC4,47,577,Gasoline,u3ch2mq,55.6198636,12.6766103,True,Unknown,Rural,1376,62,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534845443,0.1078748651564185,990,10,47,577,86.3,FRC4,47,577,Gasoline,u3ch2mn,55.6195475,12.6767266,True,Unknown,Rural,1568,63,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534848016,-0.1079587165867772,990,10,47,577,81.2,FRC4,47,577,Gasoline,u3ch2mp,55.6190943,12.6768981,True,Unknown,Rural,448,62,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534850558,0.1092752863012501,990,10,47,577,87.5,FRC4,47,577,Gasoline,u3ch2mp,55.6186341,12.6770645,True,Unknown,Rural,1600,63,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534853094,0.0,990,10,47,577,88.2,FRC4,47,577,Gasoline,u3ch2mp,55.6183219,12.6771688,True,Unknown,Rural,2112,63,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534855630,0.0,990,10,47,577,82.0,FRC4,47,577,Gasoline,u3ch2kz,55.617855,12.6773398,True,Unknown,Rural,1216,63,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534858166,-0.2190676480897301,990,10,47,577,83.5,FRC4,47,577,Gasoline,u3ch2kz,55.6175423,12.6774383,True,Unknown,Rural,1408,61,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534860703,-0.3284719484955985,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2kz,55.6171164,12.6775931,True,Unknown,Rural,0,58,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534863241,-0.1094475089746957,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2kx,55.616837,12.6776914,True,Unknown,Rural,0,57,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534865779,0.3283425269240872,990,10,47,577,85.9,FRC4,47,577,Gasoline,u3ch2kx,55.6164096,12.6778494,True,Unknown,Rural,1536,60,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534868314,0.0,990,10,47,577,85.1,FRC4,47,577,Gasoline,u3ch2kx,55.6161174,12.6779644,True,Unknown,Rural,1920,60,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534870851,-0.4379625979941313,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2kx,55.6156862,12.678113,True,Unknown,Rural,0,56,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534873389,-0.1094475089746957,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2kr,55.6154132,12.6782117,True,Unknown,Rural,0,55,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534875926,0.0,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2s2,55.6150132,12.6783526,True,Unknown,Rural,0,55,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534878463,0.1094906494985328,990,10,47,577,83.5,FRC4,47,577,Gasoline,u3ch2s2,55.6147487,12.6784587,True,Unknown,Rural,1632,56,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534881001,-0.6566850538481744,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2s2,55.6143566,12.6786051,True,Unknown,Rural,0,50,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534883543,-0.5463764315062506,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2s0,55.6140051,12.678736,True,Unknown,Rural,0,45,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534886080,-1.7518503919765254,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2s0,55.6138273,12.6788034,True,Unknown,Rural,0,29,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534888655,-0.2157497303128371,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2s0,55.6136251,12.6788553,True,Unknown,Rural,0,27,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534891231,0.7548309178743962,990,10,47,577,85.1,FRC4,47,577,Gasoline,u3ch2s0,55.6134808,12.6789024,True,Unknown,Rural,1728,34,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534893796,0.8663634394628548,990,10,47,577,87.8,FRC4,47,577,Gasoline,u3ch2s0,55.613191,12.6790149,True,Unknown,Rural,2144,42,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534896395,0.6412722842118763,990,10,47,577,87.1,FRC4,47,577,Gasoline,u3ch2s0,55.6129539,12.6790967,True,Unknown,Rural,2144,48,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534898964,0.4325072444963453,990,10,47,577,83.1,FRC4,47,577,Gasoline,u3ch2eb,55.6125704,12.6792424,True,Unknown,Rural,1657,52,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534901563,-0.2137574280706254,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2eb,55.612203,12.6793743,True,Unknown,Rural,0,50,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534904115,0.4353883664228491,990,10,47,577,87.5,FRC4,47,577,Gasoline,u3ch2eb,55.6119478,12.6794536,True,Unknown,Rural,1801,54,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534906650,0.0,990,10,47,577,51.4,FRC4,47,577,Gasoline,u3ch2eb,55.6115572,12.679588,True,Unknown,Rural,727,54,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534909189,0.1094044024331539,990,10,47,577,51.0,FRC4,47,577,Gasoline,u3ch2e9,55.6112897,12.6796829,True,Unknown,Rural,1216,55,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534911728,0.0,990,10,47,577,82.4,FRC4,47,577,Gasoline,u3ch2e9,55.6108691,12.6797885,True,Unknown,Rural,1312,55,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534914264,0.2190676480897301,990,10,47,577,80.8,FRC4,47,577,Gasoline,u3ch2e9,55.61059,12.6797798,True,Unknown,Rural,0,57,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534916800,0.109533824044865,990,10,47,577,86.7,FRC4,47,577,Gasoline,u3ch2e9,55.6101562,12.6796503,True,Unknown,Rural,1728,58,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534919339,-0.1094044024331539,990,10,47,577,52.5,FRC4,47,577,Gasoline,u3ch2e2,55.6098768,12.679498,True,Kystvejen,City,1024,57,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534921875,0.0,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2e2,55.6094825,12.6791515,True,Unknown,Rural,0,57,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534924414,0.1094044024331539,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch2e2,55.6092434,12.6788684,True,Unknown,Rural,0,58,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534926957,0.1092323152881548,990,10,47,577,85.1,FRC4,47,577,Gasoline,u3ch2e2,55.6089023,12.6783755,True,Unknown,Rural,1600,59,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534929500,0.1092323152881548,990,10,47,577,86.7,FRC4,47,577,Gasoline,u3ch27p,55.6086707,12.6780227,True,Unknown,Rural,1536,60,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534932048,-0.1090179661608233,990,10,47,577,83.5,FRC4,47,577,Gasoline,u3ch27p,55.6083455,12.6775224,True,Unknown,Rural,1216,59,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534934583,-0.1095770326539557,990,10,47,577,87.1,FRC4,47,577,Gasoline,u3ch27p,55.6080112,12.6769937,True,Unknown,Rural,1056,58,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534937139,0.0,990,10,47,577,69.4,FRC4,47,577,Gasoline,u3ch27n,55.6077845,12.6766198,True,Unknown,Rural,1472,58,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534939708,-0.1081268111240863,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch27n,55.6074619,12.6761046,True,Unknown,Rural,0,57,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534942260,0.3265412748171369,990,10,47,577,83.9,FRC4,47,577,Gasoline,u3ch26y,55.6072686,12.6757412,True,Unknown,Rural,1792,60,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534944831,-0.2160853969488742,990,10,47,579,35.3,FRC4,47,579,Gasoline,u3ch26v,55.6069949,12.6750907,True,Unknown,Rural,576,58,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534947412,-0.3228722717293039,990,10,47,579,0.0,FRC4,47,579,Gasoline,u3ch26v,55.6068641,12.6746482,True,Unknown,Rural,0,55,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534950030,0.0,990,10,98,257,0.0,FRC0,98,257,Gasoline,u3ch26u,55.6066722,12.6739879,True,Unknown,Rural,0,55,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534952621,0.3216261417728033,990,10,47,579,83.9,FRC4,47,579,Gasoline,u3ch26u,55.6066458,12.6732502,True,Unknown,Rural,1798,58,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534955182,-0.1084645754696516,990,10,47,579,86.3,FRC4,47,579,Gasoline,u3ch26u,55.6067126,12.6727582,True,Unknown,Rural,256,57,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534957716,0.1096202753661317,990,10,47,577,84.7,FRC4,47,577,Gasoline,u3ch26g,55.6067615,12.6720135,True,Unknown,Rural,1391,58,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534960247,-0.1097502085253962,990,10,47,577,86.7,FRC4,47,577,Gasoline,u3ch26g,55.6067834,12.6715102,True,Sydøstvej,Rural,1247,57,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534962781,-0.1096202753661317,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch26f,55.6067982,12.6707626,True,Sydøstvej,Rural,0,56,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534965329,0.2180359323216466,990,10,47,577,88.2,FRC4,47,577,Gasoline,u3ch26f,55.606813,12.6702364,True,Sydøstvej,Rural,1760,58,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534967908,0.107707552453578,990,10,47,577,85.5,FRC4,47,577,Gasoline,u3ch26c,55.6068275,12.6694417,True,Sydøstvej,Rural,1696,59,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534970542,-0.1054585337045473,990,10,47,577,84.3,FRC4,47,577,Gasoline,u3ch26c,55.606807,12.6686548,True,Sydøstvej,Rural,1376,58,40,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534973172,-0.1056189269117025,990,10,47,577,86.7,FRC4,47,577,Gasoline,u3ch26b,55.6067908,12.66814,True,Sydøstvej,Rural,1130,57,40,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534975760,-0.1073329898677657,990,10,47,577,86.3,FRC4,47,577,Gasoline,u3ch26b,55.6067791,12.6673784,True,Unknown,Rural,32,56,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534978361,0.106796531248665,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch24z,55.6067655,12.6668783,True,Unknown,Rural,0,57,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534980931,0.108084738434933,990,10,47,579,32.9,FRC4,47,579,Gasoline,u3ch24z,55.6067498,12.666105,True,Unknown,Rural,1075,58,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534983468,0.1094906494985328,990,10,47,579,80.8,FRC4,47,579,Gasoline,u3ch24y,55.6067526,12.6655946,True,Unknown,Rural,1067,59,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534986007,-0.4376176097326156,990,10,47,579,0.0,FRC4,47,579,Gasoline,u3ch24y,55.606766,12.6648359,True,Kystvejen,City,114,55,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534988549,-0.5463764315062506,990,10,47,579,0.0,FRC4,47,579,Gasoline,u3ch24v,55.6067778,12.6641375,True,Kystvejen,City,0,50,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534991087,-0.6566850538481744,990,10,47,579,0.0,FRC4,47,579,Gasoline,u3ch24v,55.6067969,12.6637364,True,Kystvejen,City,0,44,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534993623,-0.2190676480897301,990,10,47,579,0.0,FRC4,47,579,Gasoline,u3ch24v,55.6067879,12.6631836,True,Kystvejen,City,0,42,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534996153,-0.3293807641633729,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch24u,55.6067772,12.6628198,True,Kystvejen,City,0,39,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711534998716,-0.3251398101183508,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch24u,55.6067288,12.6623249,True,Unknown,Rural,0,36,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535001280,-0.4333506673600277,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch24u,55.6066823,12.6619759,True,Ryvej,City,0,32,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535003847,-0.7574773838895381,990,10,47,579,0.0,FRC4,47,579,Gasoline,u3ch24g,55.6066295,12.6615972,True,Hangarvej,Rural,0,25,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535006462,-0.424899086466964,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch24g,55.6066171,12.6614182,True,A.P. Møllers Allé,City,0,21,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535009044,1.183406489370858,990,10,47,577,90.2,FRC4,47,577,Gasoline,u3ch24g,55.6064693,12.6613374,True,A.P. Møllers Allé,City,2080,32,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535011664,-0.106022052586938,990,10,47,577,22.7,FRC4,47,577,Gasoline,u3ch24g,55.6062454,12.6613441,True,A.P. Møllers Allé,City,544,31,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535014237,-1.079587165867772,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch24g,55.6061151,12.6613411,True,A.P. Møllers Allé,City,0,21,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535016774,0.656943896991197,990,10,47,577,80.0,FRC4,47,577,Gasoline,u3ch24g,55.605946,12.6613769,True,A.P. Møllers Allé,City,1248,27,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535019361,1.073744792337757,990,10,47,577,87.8,FRC4,47,577,Gasoline,u3ch24e,55.6057747,12.6614065,True,A.P. Møllers Allé,City,2368,37,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535021969,0.4260395364689843,990,10,47,577,86.7,FRC4,47,577,Gasoline,u3ch24e,55.6054775,12.6614122,True,A.P. Møllers Allé,City,1696,41,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535024543,0.2158335491668825,990,10,47,577,83.5,FRC4,47,577,Gasoline,u3ch24e,55.6051514,12.6614247,True,A.P. Møllers Allé,City,1472,43,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535027131,0.0,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch24e,55.6049338,12.6614429,True,A.P. Møllers Allé,City,0,43,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535029698,0.4328442193654503,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch24e,55.6045878,12.6614506,True,A.P. Møllers Allé,City,768,47,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535032266,0.1081689165801315,990,10,47,577,77.3,FRC4,47,577,Gasoline,u3ch247,55.6042751,12.6614637,True,A.P. Møllers Allé,City,1408,48,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535034803,0.0,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch247,55.6039158,12.6614384,True,A.P. Møllers Allé,City,0,48,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535037338,0.2191540653079114,990,10,47,577,77.3,FRC4,47,577,Gasoline,u3ch247,55.6036885,12.6614326,True,A.P. Møllers Allé,City,608,50,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535039871,-0.1096635522217835,990,10,47,577,87.8,FRC4,47,577,Gasoline,u3ch247,55.6033294,12.6614681,True,A.P. Møllers Allé,City,1088,49,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535042431,-0.1085069444444444,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch245,55.6030875,12.6614859,True,A.P. Møllers Allé,City,0,48,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535045031,-0.1068376068376068,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch245,55.6027287,12.6615081,True,A.P. Møllers Allé,City,0,47,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535047637,0.0,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch245,55.6023991,12.6615414,True,A.P. Møllers Allé,City,0,47,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535050250,0.2126121529106603,990,10,47,577,87.5,FRC4,47,577,Gasoline,u3ch245,55.6021675,12.6615593,True,Unknown,Rural,1760,49,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535052839,-0.4291661302090039,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch21g,55.6017835,12.6615505,True,A.P. Møllers Allé,City,0,45,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535055447,-1.065098841172461,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch21g,55.6015178,12.6615202,True,A.P. Møllers Allé,City,0,35,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535058032,-1.5044057597249088,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch21g,55.6012832,12.6615023,True,A.P. Møllers Allé,City,0,21,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535060634,-0.6405329233922624,990,10,47,577,0.0,FRC4,47,577,Gasoline,u3ch21g,55.6011729,12.6615063,True,A.P. Møllers Allé,City,0,15,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535063229,-0.8563476771569257,990,10,41,440,0.0,FRC4,41,440,Gasoline,u3ch21g,55.6011062,12.6615054,True,Aldershvilestien,Rural,0,7,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535065825,-0.2140044512925868,990,10,41,440,0.0,FRC4,41,440,Gasoline,u3ch21g,55.6010493,12.6615187,True,Aldershvilestien,Rural,0,5,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535068403,0.969743987587277,990,10,41,439,74.1,FRC5,41,439,Gasoline,u3ch21g,55.6010475,12.6615385,True,Aldershvilestien,Rural,394,14,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535070949,1.4183468621803266,990,10,41,439,86.3,FRC5,41,439,Gasoline,u3ch21u,55.6010237,12.6618022,True,Aldershvilestien,Rural,1856,27,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535073531,1.2909888974954815,990,10,41,440,90.2,FRC4,41,440,Gasoline,u3ch21u,55.6010291,12.6622877,True,Nordre Dragørvej,City,2368,39,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535076166,0.421674045962471,990,10,41,439,75.7,FRC5,41,439,Gasoline,u3ch21u,55.6010173,12.6626617,True,Nordre Dragørvej,City,1600,43,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535078770,0.1066734937702679,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch21v,55.6009967,12.6631958,True,Nordre Dragørvej,City,0,44,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535081367,0.2139220468061438,990,10,41,439,79.6,FRC5,41,439,Gasoline,u3ch21v,55.6009772,12.6635979,True,Nordre Dragørvej,City,775,46,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535083947,0.1076658053402239,990,10,41,439,86.3,FRC5,41,439,Gasoline,u3ch21v,55.6009559,12.6642372,True,Nordre Dragørvej,City,0,47,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535086539,-0.2143347050754458,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch21y,55.6009341,12.6648684,True,Nordre Dragørvej,Rural,0,45,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535089076,0.1094906494985328,990,10,41,439,74.1,FRC5,41,439,Gasoline,u3ch21y,55.6009218,12.6652631,True,Nordre Dragørvej,City,0,46,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535091609,0.3289906566653507,990,10,41,439,86.7,FRC5,41,439,Gasoline,u3ch21z,55.6009344,12.6659224,True,Nordre Dragørvej,City,1833,49,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535094145,0.0,990,10,41,440,0.0,FRC4,41,440,Gasoline,u3ch21z,55.6009195,12.6663637,True,Nordre Dragørvej,City,114,49,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535096688,-0.4369292611526194,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch21z,55.6008755,12.6669731,True,Nordre Dragørvej,City,0,45,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535099253,-1.2995451591942822,990,10,41,440,0.0,FRC4,41,440,Gasoline,u3ch23b,55.6008753,12.6673493,True,Nordre Dragørvej,City,0,33,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535101856,-0.1067144747513552,990,10,41,440,0.0,FRC4,41,440,Gasoline,u3ch23b,55.600913,12.6678247,True,Nordre Dragørvej,City,0,32,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535104465,0.212938120182275,990,10,41,440,0.0,FRC4,41,440,Gasoline,u3ch23b,55.6006769,12.6679865,True,Stationsvej,City,0,34,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535107053,0.2146659797355315,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch238,55.6003736,12.6680676,True,Stationsvej,City,0,36,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535109650,0.7487271638215034,990,10,41,439,84.3,FRC5,41,439,Gasoline,u3ch238,55.6000828,12.6681714,True,Stationsvej,City,1408,43,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535112209,0.2170986930658677,990,10,41,439,78.4,FRC5,41,439,Gasoline,u3ch238,55.5998756,12.668255,True,Stationsvej,City,1504,45,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535114747,-0.1094475089746957,990,10,41,439,82.4,FRC5,41,439,Gasoline,u3ch238,55.599552,12.6683814,True,Stationsvej,City,1664,44,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535117289,-0.5463764315062506,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch238,55.5993443,12.6684626,True,Unknown,Rural,0,39,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535119828,0.0,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch238,55.5990829,12.6685853,True,Unknown,Rural,0,39,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535122368,0.7655293088363955,990,10,41,439,89.0,FRC5,41,439,Gasoline,u3ch233,55.5988862,12.6686882,True,Fristrands Alle,City,2272,46,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535124912,0.1091893780573025,990,10,41,439,86.3,FRC5,41,439,Gasoline,u3ch233,55.5985483,12.6688711,True,Stationsvej,City,32,47,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535127504,-0.2143347050754458,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch233,55.5982192,12.669056,True,Stationsvej,City,0,45,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535130079,-0.6472491909385113,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch233,55.598021,12.6691618,True,Stationsvej,City,0,39,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535132703,-0.105860433604336,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch233,55.5977574,12.6693096,True,Stationsvej,City,0,38,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535135280,0.6467468632777131,990,10,41,439,88.6,FRC5,41,439,Gasoline,u3ch231,55.5975537,12.6693845,True,Stationsvej,City,1696,44,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535137844,0.1083376668400069,990,10,41,439,86.3,FRC5,41,439,Gasoline,u3ch231,55.597242,12.6694885,True,Stationsvej,City,0,45,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535140394,-0.2178649237472767,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch231,55.5970181,12.6695469,True,Stationsvej,City,0,43,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535142934,-0.1093613298337707,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch231,55.5966274,12.6696075,True,Stationsvej,City,0,42,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535145466,-0.3291205897840969,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch231,55.5964016,12.6696435,True,Hollændervej,City,0,39,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535148000,-0.5481013768306586,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch22c,55.5961275,12.6696784,True,Stationsvej,City,0,34,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535150538,0.6566850538481744,990,10,41,439,82.4,FRC5,41,439,Gasoline,u3ch22c,55.5958395,12.6697061,True,Stationsvej,City,1952,40,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535153070,0.3291205897840969,990,10,41,439,40.4,FRC5,41,439,Gasoline,u3ch22c,55.5956375,12.6697569,True,Stationsvej,City,1376,43,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535155632,0.1084222395697805,990,10,41,439,74.5,FRC5,41,439,Gasoline,u3ch22c,55.5953044,12.6698163,True,Unknown,Rural,1155,44,80,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535158205,0.0,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch22c,55.595092,12.6698975,True,Stationsvej,City,0,44,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535160786,-0.2152481811528692,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch22d,55.5948144,12.6701146,True,Stationsvej,City,0,42,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535163398,-0.3190403266972945,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch22d,55.5946266,12.6701893,True,Stationsvej,City,0,39,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535165973,0.2157497303128371,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch22d,55.5943172,12.6701667,True,Stationsvej,City,0,41,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535168556,0.215081515894524,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch22d,55.5939716,12.6702486,True,Vestgrønningen,City,0,43,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535171129,-0.1079587165867772,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch22d,55.593764,12.6702795,True,Vestgrønningen,City,0,42,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535173717,-0.6439979392065945,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch226,55.5934416,12.6702819,True,Vestgrønningen,City,0,36,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535176327,-0.2128565346956151,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch226,55.5932785,12.6702625,True,Strandgade,City,0,34,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535178899,0.3240020736132711,990,10,41,439,73.3,FRC5,41,439,Gasoline,u3ch226,55.5930413,12.6702611,True,Vestgrønningen,City,0,37,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535181528,0.105659101475001,990,10,41,439,86.3,FRC5,41,439,Gasoline,u3ch226,55.592772,12.6702542,True,Vestgrønningen,City,1017,38,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535184149,-0.741871211157743,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch226,55.5925709,12.6702462,True,Von Ostensgade,City,0,31,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535186694,0.2182929491377428,990,10,41,439,43.5,FRC5,41,439,Gasoline,u3ch226,55.5922976,12.6702097,True,Vestgrønningen,City,896,33,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535189242,0.2180359323216466,990,10,41,439,83.1,FRC5,41,439,Gasoline,u3ch224,55.5921199,12.6701952,True,Vestgrønningen,City,1397,35,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535191830,0.2146659797355315,990,10,41,439,89.8,FRC5,41,439,Gasoline,u3ch224,55.5918334,12.6701764,True,Vestgrønningen,City,960,37,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535194417,0.5368723961688785,990,10,41,439,87.8,FRC5,41,439,Gasoline,u3ch224,55.5916276,12.6701536,True,Vestgrønningen,City,1824,42,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535197000,0.0,990,10,41,439,86.3,FRC5,41,439,Gasoline,u3ch224,55.5913243,12.6701302,True,Vestgrønningen,City,1087,42,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535199596,0.0,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch224,55.5910122,12.6700908,True,Vestgrønningen,City,0,42,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535202186,0.2145002145002145,990,10,41,439,75.7,FRC5,41,439,Gasoline,u3ch0rf,55.5908109,12.6700835,True,Vestgrønningen,City,0,44,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535204792,0.2131832523236974,990,10,41,439,85.9,FRC5,41,439,Gasoline,u3ch0rf,55.5904959,12.6700658,True,Vestgrønningen,City,1457,46,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535207365,0.2159174331735544,990,10,41,439,83.9,FRC5,41,439,Gasoline,u3ch0rf,55.5902524,12.6700158,True,Vestgrønningen,City,1099,48,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535209949,0.1074991400068799,990,10,41,439,88.6,FRC5,41,439,Gasoline,u3ch0rc,55.5899412,12.6698255,True,Søndre Strandvej,City,1536,49,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535212531,-0.2151648162492469,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch0rc,55.5896124,12.6694994,True,Søndre Strandvej,City,0,47,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535215107,0.1078329882677708,990,10,41,439,29.4,FRC5,41,439,Gasoline,u3ch0r9,55.5894215,12.6692657,True,Søndre Strandvej,City,896,48,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535217699,0.1071673525377229,990,10,41,439,83.5,FRC5,41,439,Gasoline,u3ch0r9,55.5891739,12.6688218,True,Søndre Strandvej,City,1504,49,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535220306,-0.1065507394621318,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch0r8,55.5890345,12.6684917,True,Søndre Strandvej,City,0,48,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535222907,0.106796531248665,990,10,41,439,83.5,FRC5,41,439,Gasoline,u3ch0r8,55.5887912,12.6679339,True,Søndre Strandvej,City,1664,49,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535225514,0.0,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch0r8,55.5885539,12.6673926,True,Søndre Strandvej,City,0,49,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535228123,0.4258762403645501,990,10,41,439,87.1,FRC5,41,439,Gasoline,u3ch0px,55.5883944,12.6670754,True,Søndre Strandvej,City,1824,53,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535230713,0.0,990,10,41,439,82.4,FRC5,41,439,Gasoline,u3ch0px,55.5881385,12.6665841,True,Søndre Strandvej,City,1408,53,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535233309,-0.1070022256462934,990,10,41,439,83.5,FRC5,41,439,Gasoline,u3ch0pr,55.587941,12.6662482,True,Søndre Strandvej,City,1184,52,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535235918,0.0,990,10,41,439,80.4,FRC5,41,439,Gasoline,u3ch0pq,55.5876193,12.6657969,True,Søndre Strandvej,City,1248,52,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535238528,-0.1064282673478075,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch0pq,55.5873195,12.6654125,True,Søndre Strandvej,City,0,51,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535241096,-0.1081689165801315,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch0pq,55.5871156,12.6651818,True,Søndre Strandvej,City,0,50,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535243707,0.2127750117026256,990,10,41,439,75.3,FRC5,41,439,Gasoline,u3ch0pq,55.5868031,12.6647907,True,Søndre Strandvej,City,1280,52,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535246261,0.1087618550421996,990,10,41,439,85.1,FRC5,41,439,Gasoline,u3ch0pn,55.5865798,12.6645169,True,Søndre Strandvej,City,1472,53,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535248869,0.4260395364689843,990,10,41,439,86.3,FRC5,41,439,Gasoline,u3ch0pj,55.5862371,12.6640735,True,Søndre Strandvej,City,1984,57,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535251471,-0.1067554872320437,990,10,41,439,86.3,FRC5,41,439,Gasoline,u3ch0pj,55.5860155,12.6637667,True,Søndre Strandvej,City,1440,56,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535254071,-0.1068376068376068,990,10,41,439,83.5,FRC5,41,439,Gasoline,u3ch0pj,55.5856868,12.663296,True,Søndre Strandvej,City,1025,55,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535256651,-0.2153316106804479,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch0ph,55.5853821,12.6628287,True,Søndre Strandvej,City,0,53,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535259255,-0.1066734937702679,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch0nu,55.5851847,12.6625195,True,Søndre Strandvej,City,0,52,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535261848,-0.1071260230535201,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch0nu,55.5849113,12.662053,True,Søndre Strandvej,City,0,51,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535264432,-0.3224974200206398,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch0ng,55.584731,12.661733,True,Søndre Strandvej,City,0,48,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535267040,-0.2130197682344921,990,10,41,440,0.0,FRC4,41,440,Gasoline,u3ch0ng,55.5844799,12.6612729,True,Søndre Strandvej,City,0,46,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535269665,0.0,990,10,41,440,0.0,FRC4,41,440,Gasoline,u3ch0ng,55.5842585,12.6608395,True,Unknown,City,0,46,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535272248,-0.107540757947262,990,10,41,440,0.0,FRC4,41,440,Gasoline,u3ch0ng,55.5841192,12.6605291,True,Søndre Strandvej,City,0,45,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535274831,0.107540757947262,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch0nd,55.5839288,12.6600594,True,Søndre Strandvej,City,0,46,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535277409,-0.6464959917248514,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch0nd,55.5838119,12.6597648,True,Søndre Strandvej,City,0,40,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535280009,-0.3205128205128205,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch0nd,55.5836175,12.6593634,True,Unknown,City,0,37,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535282628,-0.5303126723516185,990,10,41,439,0.0,FRC5,41,439,Gasoline,u3ch0n9,55.5834538,12.6589906,True,Søndre Strandvej,City,0,32,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535285216,0.1073329898677657,990,10,41,439,78.0,FRC5,41,439,Gasoline,u3ch0n9,55.583363,12.658772,True,Unknown,City,0,33,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535287806,1.0725010725010726,990,10,41,439,89.8,FRC5,41,439,Gasoline,u3ch0n9,55.5832046,12.6583241,True,Krudttårnsvej,City,2705,43,50,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535290408,0.9607993850883936,990,10,41,440,87.1,FRC4,41,440,Gasoline,u3ch0n9,55.5830939,12.6579907,True,Søndre Strandvej,Rural,2752,52,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535292989,0.8609927246114771,990,10,41,440,88.6,FRC4,41,440,Gasoline,u3ch0n8,55.5828996,12.6573321,True,Søndre Strandvej,Rural,2784,60,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535295614,0.2116402116402116,990,10,41,440,87.5,FRC4,41,440,Gasoline,u3ch0n8,55.5826718,12.6566179,True,Søndre Strandvej,Rural,2143,62,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535298181,0.0,990,10,41,440,56.1,FRC4,41,440,Gasoline,u3bupyr,55.5825299,12.6561177,True,Søndre Strandvej,Rural,1600,62,60,1.0,False,21,5,Broken clouds,5
-NtzOZN_JfZRXDZ7Ijbz,1711535300745,0.0,990,10,41,440,82.4,FRC4,41,440,Gasoline,u3bupyr,55.5823621,12.6556294,True,Søndre Strandvej,Rural,1111,62,60,1.0,False,21,5,Broken clouds,5
-Nu-sFdup337QwhXeD7O,1711559232976,0.0,989,10,30,51,5.5,FRC5,30,51,Gasoline,u3buqp4,55.6294677,12.5711185,False,Center Boulevard,City,1581,41,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559235569,0.0,989,10,30,51,4.7,FRC5,30,51,Gasoline,u3buqnc,55.6292362,12.5709867,False,Center Boulevard,City,1601,41,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559238115,-0.7637252334817143,989,10,30,51,0.0,FRC5,30,51,Gasoline,u3buqnc,55.629083,12.5709138,False,Center Boulevard,City,1443,34,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559240664,-0.7628263807157492,989,10,36,6,0.0,FRC5,36,6,Gasoline,u3buqnc,55.6288624,12.5707543,False,Center Boulevard,City,1635,27,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559243212,-0.3270538984824699,989,10,60,38,0.0,FRC6,60,38,Gasoline,u3buqnc,55.6288268,12.5705394,False,Center Boulevard,City,1331,24,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559245763,1.4155668800905965,989,10,36,6,14.9,FRC5,36,6,Gasoline,u3buqnc,55.6288357,12.5701391,False,Unknown,Motorway,1789,37,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559248339,1.6174948240165632,989,10,60,38,18.4,FRC6,60,38,Gasoline,u3buqnc,55.6288233,12.5697573,False,Unknown,Motorway,1736,52,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559250956,1.5921538657495862,989,10,60,38,23.5,FRC6,60,38,Gasoline,u3buqnb,55.6288252,12.5689927,False,Unknown,Motorway,1739,67,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559253551,0.5352172982230785,989,10,60,38,0.0,FRC6,60,38,Gasoline,u3bumyz,55.6287956,12.5681059,False,Unknown,Motorway,2083,72,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559256187,-0.2107570392851121,989,10,60,38,2.0,FRC6,60,38,Gasoline,u3bumyz,55.6288078,12.5675046,False,Unknown,Motorway,1609,70,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559258812,0.3174603174603175,989,10,60,38,14.5,FRC6,60,38,Gasoline,u3bumyy,55.6288302,12.5665494,False,Unknown,Motorway,1630,73,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559261413,0.6407791874919903,989,10,60,38,19.2,FRC6,60,38,Gasoline,u3bumyy,55.6288503,12.5658695,False,Unknown,Motorway,1746,79,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559264015,0.4270219489281749,989,10,60,38,18.0,FRC6,60,38,Gasoline,u3bumyv,55.6288941,12.5647793,False,Unknown,Motorway,1565,83,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559266601,0.4296640027498496,989,10,60,38,18.4,FRC6,60,38,Gasoline,u3bumyu,55.6289392,12.5636474,False,Unknown,Motorway,1639,87,110,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559269258,0.2090912892568895,989,10,60,38,16.1,FRC6,60,38,Gasoline,u3bumyg,55.6289742,12.5628084,False,Unknown,Motorway,1696,89,110,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559271867,0.212938120182275,989,10,60,38,3.1,FRC6,60,38,Gasoline,u3bumyg,55.6290258,12.561583,False,Unknown,Motorway,1708,91,110,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559274487,0.2120441051738761,989,10,103,69,14.5,FRC0,103,69,Gasoline,u3bumyf,55.6290569,12.5607648,False,Øresundsmotorvejen,Motorway,1764,93,110,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559277057,-0.108084738434933,989,10,103,69,0.0,FRC0,103,69,Gasoline,u3bumyc,55.6291066,12.5595455,False,Øresundsmotorvejen,Motorway,1768,92,110,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559279636,0.107707552453578,989,10,103,69,11.4,FRC0,103,69,Gasoline,u3bumyb,55.6291577,12.5583532,False,Øresundsmotorvejen,Motorway,1765,93,110,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559282180,0.2183787561146051,989,10,103,69,13.3,FRC0,103,69,Gasoline,u3bumyb,55.6291945,12.5575351,False,Øresundsmotorvejen,Motorway,1806,95,110,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559284738,-0.1085917817739553,989,10,103,69,4.3,FRC0,103,69,Gasoline,u3bumwz,55.6292659,12.5562795,False,Øresundsmotorvejen,Motorway,1809,94,110,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559287308,-0.216169476869866,989,10,103,69,0.0,FRC0,103,69,Gasoline,u3bumxn,55.629312,12.5554401,False,Øresundsmotorvejen,Motorway,1783,92,90,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559289942,-0.2109170674090947,989,10,103,69,1.6,FRC0,103,69,Gasoline,u3bumxj,55.6293734,12.5542333,False,Øresundsmotorvejen,Motorway,1738,90,90,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559292574,-0.3166160081053698,989,10,103,69,0.8,FRC0,103,69,Gasoline,u3bumxh,55.6294394,12.5530739,False,Øresundsmotorvejen,Motorway,1672,87,90,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559295146,-0.2160013824088474,989,10,103,69,3.1,FRC0,103,69,Gasoline,u3bumxh,55.6294832,12.5523143,False,Øresundsmotorvejen,Motorway,1637,85,90,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559297754,0.0,989,10,103,69,5.5,FRC0,103,69,Gasoline,u3bumx5,55.6295628,12.5512244,False,Øresundsmotorvejen,Motorway,1636,85,90,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559300342,-0.3219989696032972,989,10,68,41,0.0,FRC2,68,41,Gasoline,u3bumx4,55.6296232,12.5504646,False,Unknown,Motorway,1591,82,90,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559302884,-0.2185505726025002,989,10,68,41,3.5,FRC2,68,41,Gasoline,u3bumx4,55.629695,12.549396,False,Unknown,Motorway,1557,80,90,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559305426,-0.1092752863012501,989,10,68,41,5.1,FRC2,68,41,Gasoline,u3bumx1,55.6297371,12.5487103,False,Unknown,Motorway,1542,79,90,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559307969,-0.1092323152881548,989,10,68,41,5.9,FRC2,68,41,Gasoline,u3bumx0,55.6298867,12.5477028,False,Unknown,Motorway,1512,78,90,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559310512,-0.2184646305763097,989,10,68,41,1.2,FRC2,68,41,Gasoline,u3bumx0,55.6301663,12.5467843,False,Unknown,Motorway,1487,76,90,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559313056,-0.3275681341719078,989,10,68,41,0.0,FRC2,68,41,Gasoline,u3bumrp,55.6303816,12.5462271,False,Unknown,Motorway,1419,73,90,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559315595,-0.4376176097326156,989,10,68,41,0.0,FRC2,68,41,Gasoline,u3bumrr,55.6307837,12.5456935,False,Unknown,Rural,1353,69,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559318138,-0.3276969458644645,989,10,68,41,0.0,FRC2,68,41,Gasoline,u3bumrr,55.6311182,12.5454703,False,Unknown,Rural,1291,66,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559320682,-0.3275681341719078,989,10,68,41,0.0,FRC2,68,41,Gasoline,u3bumrr,55.6316078,12.5452251,False,Unknown,Rural,1454,63,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559323223,-0.3279548734094188,989,10,68,41,0.0,FRC2,68,41,Gasoline,u3bumrr,55.6319313,12.54517,False,Unknown,Rural,1381,60,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559325765,-0.3278258589037504,989,10,68,41,0.0,FRC2,68,41,Gasoline,u3bumrx,55.6324238,12.5452334,False,Unknown,Rural,1322,57,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559328307,-0.4371011452050005,989,10,68,41,0.0,FRC2,68,41,Gasoline,u3bumrx,55.6326866,12.5453056,False,Unknown,Rural,1564,53,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559330843,-0.4381352961794602,989,10,68,41,0.0,FRC2,68,41,Gasoline,u3bumrx,55.6330291,12.5455718,False,Unknown,Rural,1462,49,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559333386,-1.0923231528815485,989,10,68,41,0.0,FRC2,68,41,Gasoline,u3bumrx,55.633233,12.545777,False,Unknown,Rural,1676,39,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559335927,-1.7490926581835673,989,10,68,41,0.0,FRC2,68,41,Gasoline,u3bumrz,55.633442,12.5460701,False,Unknown,Rural,1469,23,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559338471,-0.1091893780573025,989,10,68,41,17.3,FRC2,68,41,Gasoline,u3bumrz,55.6334911,12.5461755,False,Unknown,Rural,1148,22,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559341057,1.288992008249549,989,10,68,41,19.6,FRC2,68,41,Gasoline,u3bumxb,55.6336431,12.5464259,False,Unknown,Rural,1634,34,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559343629,1.2960082944530846,989,10,68,41,20.8,FRC2,68,41,Gasoline,u3bumxb,55.6338408,12.5467623,False,Unknown,Rural,1574,46,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559346226,1.176571257433791,989,10,68,41,20.8,FRC2,68,41,Gasoline,u3bumxb,55.634021,12.54708,False,Unknown,Rural,1796,57,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559348814,0.7513309290743603,989,10,59,70,12.5,FRC2,59,70,Gasoline,u3bumxb,55.6343679,12.5476435,False,Unknown,Rural,1803,64,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559351430,0.4247366632687733,989,10,59,70,16.5,FRC2,59,70,Gasoline,u3bumxc,55.6345978,12.5480543,False,Amagermotorvejen,Rural,1529,68,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559354014,0.3224974200206398,989,10,59,70,10.6,FRC2,59,70,Gasoline,u3but81,55.6349531,12.5487297,False,Amagermotorvejen,Rural,1616,71,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559356597,-0.322622273841786,989,10,59,70,0.0,FRC2,59,70,Gasoline,u3but84,55.6353198,12.5493928,False,Amagermotorvejen,Rural,1574,68,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559359150,0.0,989,10,59,70,9.0,FRC2,59,70,Gasoline,u3but84,55.6355586,12.5498188,False,Amagermotorvejen,Rural,1554,68,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559361698,0.1090179661608233,989,10,59,70,9.0,FRC2,59,70,Gasoline,u3but84,55.6359234,12.5505017,False,Amagermotorvejen,Rural,1579,69,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559364249,0.0,989,10,59,70,3.9,FRC2,59,70,Gasoline,u3but87,55.6361613,12.5509397,False,Amagermotorvejen,Rural,1594,69,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559366863,-0.2125308169684604,989,10,59,70,0.8,FRC2,59,70,Gasoline,u3but87,55.6365109,12.551574,False,Amagermotorvejen,Rural,1545,67,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559369456,-0.4285040922140806,989,10,59,70,0.0,FRC2,59,70,Gasoline,u3but8k,55.6367365,12.551971,False,Amagermotorvejen,Rural,1453,63,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559372066,-0.7449978714346531,989,10,59,70,0.0,FRC2,59,70,Gasoline,u3but8k,55.6370489,12.5525484,False,Amagermotorvejen,Rural,1352,56,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559374656,-0.8580008580008581,989,10,23,85,0.4,FRC2,30,65,Gasoline,u3but8k,55.637327,12.5530685,False,Amagermotorvejen,Rural,1454,48,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559377219,-0.7586595569428187,989,10,23,85,0.0,FRC2,30,65,Gasoline,u3but8m,55.6374849,12.5533639,False,Amagermotorvejen,Rural,1657,41,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559379760,-0.5465914556823648,989,10,23,85,0.0,FRC2,30,65,Gasoline,u3but8t,55.6376701,12.5536969,False,Amagermotorvejen,Rural,1430,36,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559382297,-0.1094906494985328,989,10,23,85,3.5,FRC2,30,65,Gasoline,u3but8t,55.6377875,12.5538871,False,Amagermotorvejen,Rural,1339,35,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559384838,0.0,989,10,23,85,6.3,FRC2,30,65,Gasoline,u3but8t,55.6379848,12.5541722,False,Amagermotorvejen,Rural,1350,35,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559387379,0.5465914556823648,989,10,23,85,12.2,FRC2,30,65,Gasoline,u3but8t,55.6381227,12.5543379,False,Amagermotorvejen,Rural,1448,40,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559389923,0.6551362683438156,989,10,82,105,8.6,FRC3,82,105,Gasoline,u3but8t,55.6384152,12.5545953,False,Amagermotorvejen,Rural,1702,46,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559392458,0.4383081306158229,989,10,23,85,9.4,FRC2,30,65,Gasoline,u3but8w,55.638646,12.5547521,False,Amagermotorvejen,Rural,1853,50,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559394998,0.4374453193350831,989,10,23,85,13.7,FRC2,30,65,Gasoline,u3but8y,55.6390253,12.5549004,False,Centrumforbindelsen,Rural,1527,54,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559397535,0.0,989,10,25,78,3.9,FRC2,32,61,Gasoline,u3but8y,55.6394396,12.5549508,False,Centrumforbindelsen,Rural,1595,54,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559400071,-0.3286014721345952,989,10,25,78,0.8,FRC2,32,61,Gasoline,u3but8y,55.6397094,12.5549185,False,Centrumforbindelsen,Rural,1485,51,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559402609,-0.6566850538481744,989,10,25,78,0.0,FRC2,32,61,Gasoline,u3but8y,55.6400638,12.5547365,False,Centrumforbindelsen,Rural,1393,45,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559405151,-1.0927528630125012,989,10,25,78,0.0,FRC2,32,61,Gasoline,u3but8v,55.6402448,12.554594,False,Centrumforbindelsen,Rural,1505,35,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559407691,-1.3123359580052494,989,10,25,78,0.0,FRC2,32,61,Gasoline,u3but9j,55.6404395,12.5544184,False,Centrumforbindelsen,Rural,1577,23,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559410249,-0.9773260359655982,989,10,25,78,2.0,FRC2,32,61,Gasoline,u3but9j,55.6405275,12.554331,False,Centrumforbindelsen,Rural,1110,14,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559412847,-0.962278675904542,989,10,25,78,4.3,FRC2,32,61,Gasoline,u3but9j,55.6406009,12.5542433,False,Centrumforbindelsen,Rural,720,5,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559415468,-0.5299080079698164,989,10,25,78,0.0,FRC2,32,61,Gasoline,u3but9j,55.6406115,12.5542287,False,Centrumforbindelsen,Rural,0,0,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559418102,0.0,989,10,25,78,0.0,FRC2,32,61,Gasoline,u3but9j,55.6406085,12.5542395,False,Centrumforbindelsen,Rural,0,0,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559420687,0.0,989,10,25,78,0.0,FRC2,32,61,Gasoline,u3but9j,55.640604,12.5542547,False,Centrumforbindelsen,Rural,0,0,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559423253,0.0,989,10,25,78,0.0,FRC2,32,61,Gasoline,u3but9j,55.640602,12.5542615,False,Centrumforbindelsen,Rural,0,0,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559425798,0.0,989,10,24,81,0.0,FRC2,32,61,Gasoline,u3but9j,55.640599,12.5542637,False,Centrumforbindelsen,Rural,0,0,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559428336,0.0,989,10,24,81,0.0,FRC2,32,61,Gasoline,u3but9j,55.6405993,12.5542647,False,Centrumforbindelsen,Rural,0,0,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559430875,0.0,989,10,24,81,0.0,FRC2,32,61,Gasoline,u3but9j,55.6405993,12.554265,False,Centrumforbindelsen,Rural,0,0,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559433416,0.5465914556823648,989,10,24,81,26.3,FRC2,32,61,Gasoline,u3but9j,55.640599,12.5542638,False,Centrumforbindelsen,Rural,1156,5,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559435949,1.4256261788831863,989,10,24,81,22.0,FRC2,32,61,Gasoline,u3but9j,55.6406644,12.5541664,False,Centrumforbindelsen,Rural,1180,18,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559438491,0.874202290410001,989,10,24,81,13.3,FRC2,32,61,Gasoline,u3but9j,55.6407507,12.5540499,False,Centrumforbindelsen,Rural,1580,26,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559441037,0.9819324430479184,989,10,24,81,13.7,FRC2,32,61,Gasoline,u3but9j,55.6409162,12.5537656,False,Centrumforbindelsen,Rural,1763,35,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559443579,0.4371011452050005,989,10,46,95,5.1,FRC3,46,95,Gasoline,u3but9j,55.6410656,12.5533339,False,Centrumforbindelsen,Rural,1552,39,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559446119,0.1093613298337707,989,10,46,95,7.5,FRC3,46,95,Gasoline,u3but9h,55.6411308,12.5530075,False,Vejlands Allé,Rural,1535,40,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559448674,0.5435964340073929,989,10,46,95,12.2,FRC3,46,95,Gasoline,u3but9h,55.6412338,12.5524564,False,Vejlands Allé,Rural,1655,45,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559451238,0.1083376668400069,989,10,46,95,6.7,FRC3,46,95,Gasoline,u3but9h,55.6413092,12.552052,False,Vejlands Allé,Rural,1758,46,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559453780,0.4371011452050005,989,10,46,95,5.1,FRC3,46,95,Gasoline,u3but95,55.6414235,12.5514136,False,Vejlands Allé,Rural,1911,50,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559456385,0.1066325442525058,989,10,46,95,6.3,FRC3,46,95,Gasoline,u3but95,55.6415213,12.5509963,False,Vejlands Allé,Rural,1446,51,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559459018,-0.3164957589568299,989,10,46,95,0.0,FRC3,46,95,Gasoline,u3but96,55.6416792,12.5504108,False,Sjællandsbroen,City,1413,48,70,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559461648,-0.1056189269117025,989,10,46,95,0.8,FRC3,46,95,Gasoline,u3but96,55.6418483,12.5498589,False,Sjællandsbroen,City,1383,47,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559464232,-0.2149982800137599,989,10,46,95,0.0,FRC3,46,95,Gasoline,u3but96,55.6419708,12.5494885,False,Sjællandsbroen,City,1308,45,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559466772,0.0,989,10,46,95,5.1,FRC3,46,95,Gasoline,u3but93,55.6421563,12.548984,False,Sjællandsbroen,City,1699,45,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559469314,-0.1092752863012501,989,10,46,95,0.4,FRC3,46,95,Gasoline,u3but93,55.6423036,12.5486648,False,Sjællandsbroen,City,1703,44,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559471853,0.2188088048663078,989,10,46,95,5.9,FRC3,46,95,Gasoline,u3but93,55.6425011,12.548209,False,Sjællandsbroen,City,1715,46,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559474394,0.3279548734094188,989,10,46,95,6.7,FRC3,46,95,Gasoline,u3but93,55.6426422,12.5478628,False,Sjællandsbroen,City,1859,49,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559476934,-0.1093613298337707,989,10,46,95,0.0,FRC3,46,95,Gasoline,u3but92,55.642863,12.5473249,False,Sjællandsbroen,City,1365,48,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559479474,-0.2187226596675415,989,10,46,95,0.0,FRC3,46,95,Gasoline,u3but98,55.6430101,12.5469984,False,Sjællandsbroen,City,1332,46,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559482018,-0.3275681341719078,989,10,46,95,2.0,FRC3,46,95,Gasoline,u3but98,55.6432055,12.5465214,False,Sjællandsbroen,City,1657,43,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559484558,0.1093613298337707,989,10,46,95,4.7,FRC3,46,95,Gasoline,u3but3x,55.643427,12.5460996,False,Sjællandsbroen,City,1667,44,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559487103,0.1091464745688714,989,10,46,95,4.3,FRC3,46,95,Gasoline,u3but3x,55.6435547,12.5458143,False,Sjællandsbroen,City,1711,45,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559489642,0.3282132072994617,989,10,46,95,8.2,FRC3,46,95,Gasoline,u3but3x,55.6438052,12.5453806,False,Sjællandsbroen,City,1788,48,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559492181,0.2188088048663078,989,10,45,30,6.7,FRC2,45,30,Gasoline,u3but3x,55.6440029,12.5450588,False,Sjællandsbroen,City,1902,50,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559494720,0.2188088048663078,989,10,45,30,6.7,FRC2,45,30,Gasoline,u3but3w,55.6442947,12.5446104,False,Sjællandsbroen,City,1472,52,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559497259,0.0,989,10,45,30,2.4,FRC2,45,30,Gasoline,u3but3y,55.6444935,12.5443273,False,Sjællandsbroen,City,1521,52,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559499802,-0.2184646305763097,989,10,45,30,0.0,FRC2,45,30,Gasoline,u3but3y,55.6448057,12.5439373,False,Sjællandsbroen,City,1457,50,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559502346,-0.1091893780573025,989,10,45,30,3.9,FRC2,45,30,Gasoline,u3but3y,55.6450006,12.5437333,False,Sjællandsbroen,City,1384,49,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559504890,0.1091893780573025,989,10,45,30,5.5,FRC2,45,30,Gasoline,u3but3v,55.6453624,12.5433914,False,Sjællandsbroen,City,1425,50,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559507428,0.1094475089746957,989,10,45,30,5.9,FRC2,45,30,Gasoline,u3but3v,55.645586,12.5431753,False,Sjællandsbroen,City,1462,51,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559509968,-0.1093613298337707,989,10,45,30,0.0,FRC2,45,30,Gasoline,u3but6j,55.6459022,12.5428846,False,Sjællandsbroen,City,1461,50,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559512510,-0.2185505726025002,989,10,45,30,1.2,FRC2,45,30,Gasoline,u3but6j,55.6461165,12.5426944,False,Sjællandsbroen,City,1379,48,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559515058,0.0,989,10,45,30,4.7,FRC2,45,30,Gasoline,u3but6j,55.6464824,12.5424626,False,Sjællandsbroen,City,1375,48,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559517597,-0.2188088048663078,989,10,32,86,0.8,FRC2,32,86,Gasoline,u3but6j,55.6468237,12.5423074,False,Sjællandsbroen,City,1345,46,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559520138,-0.1093182911364729,989,10,32,86,3.1,FRC2,32,86,Gasoline,u3but6h,55.6470432,12.5421935,False,Sydhavnsgade,City,1315,45,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559522681,0.1092323152881548,989,10,32,86,3.5,FRC2,32,86,Gasoline,u3but6k,55.6473763,12.5420337,False,Sydhavnsgade,City,1764,46,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559525227,0.2182072095662041,989,10,32,86,6.3,FRC2,32,86,Gasoline,u3but6k,55.6476062,12.5419257,False,Sydhavnsgade,City,1819,48,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559527770,0.2184646305763097,989,10,32,86,3.9,FRC2,32,86,Gasoline,u3but6k,55.6479574,12.541743,False,Sydhavnsgade,City,1916,50,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559530310,-0.3280839895013123,989,10,32,86,1.2,FRC2,32,86,Gasoline,u3but6k,55.6481904,12.5416174,False,Sydhavnsgade,City,1388,47,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559532849,0.0,989,10,32,86,4.3,FRC2,32,86,Gasoline,u3but6s,55.6485261,12.54143,False,Sydhavnsgade,City,1363,47,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559535387,0.1094475089746957,989,10,32,86,4.7,FRC2,32,86,Gasoline,u3but6s,55.6487554,12.5413107,False,Sydhavnsgade,City,1384,48,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559537927,-0.1093613298337707,989,10,32,86,1.2,FRC2,32,86,Gasoline,u3but6s,55.6490982,12.541114,False,Sydhavnsgade,City,1361,47,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559540466,-0.2188088048663078,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but6s,55.649321,12.5409998,False,Frederikskaj,Rural,1333,45,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559543004,-0.3283425269240872,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but6e,55.6496417,12.5408444,False,Sydhavnsgade,City,1678,42,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559545549,-0.4365858982754857,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but6g,55.6499474,12.5406889,False,Sydhavnsgade,City,1536,38,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559548088,-0.8752352194652313,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but6g,55.6501102,12.5406141,False,A.C. Meyers Vænge,City,1265,30,40,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559550627,-0.5470220121657695,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but6g,55.6503041,12.5405267,False,Sydhavnsgade,City,1452,25,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559553165,-1.0944750897469575,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but6g,55.6504001,12.5404653,False,Sydhavnsgade,City,1083,15,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559555706,-0.8745463290917836,989,10,32,86,4.7,FRC2,32,86,Gasoline,u3but6g,55.6504777,12.5403824,False,Sydhavnsgade,City,680,7,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559558244,-0.7661325628228702,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but6g,55.6504788,12.5403729,False,Sydhavnsgade,City,212,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559560782,0.0,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but6g,55.6504747,12.5403605,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559563320,0.0,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but6g,55.6504762,12.5403608,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559565858,0.0,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but6g,55.6504886,12.5403673,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559568396,0.0,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but6g,55.65049,12.5403627,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559570933,0.0,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but6g,55.6504922,12.5403562,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559573472,0.5470220121657695,989,10,32,86,21.6,FRC2,32,86,Gasoline,u3but6g,55.6504973,12.5403527,False,Sydhavnsgade,City,1196,5,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559576018,1.2001396526141224,989,10,32,86,18.0,FRC2,32,86,Gasoline,u3but6g,55.6505489,12.540304,False,Sydhavnsgade,City,1126,16,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559578556,0.6566850538481744,989,10,32,86,18.0,FRC2,32,86,Gasoline,u3but6g,55.6506806,12.5402362,False,Sydhavnsgade,City,1537,22,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559581092,0.5476691202243252,989,10,32,86,9.0,FRC2,32,86,Gasoline,u3but6g,55.650801,12.5402111,False,Sydhavnsgade,City,1396,27,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559583630,0.437790035898783,989,10,42,6,9.0,FRC2,42,6,Gasoline,u3but6g,55.6510236,12.540124,False,Sydhavnsgade,City,1635,31,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559586168,-0.1094475089746957,989,10,32,86,2.4,FRC2,32,86,Gasoline,u3but6g,55.6511661,12.5400459,False,Scandiagade,City,1696,30,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559588704,0.109533824044865,989,10,32,86,6.3,FRC2,32,86,Gasoline,u3but75,55.6513828,12.5399259,False,Sydhavnsgade,City,1703,31,60,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559591243,-0.3282132072994617,989,10,45,27,0.0,FRC2,45,27,Gasoline,u3but75,55.6515229,12.5398549,False,Sydhavnsgade,City,1616,28,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559593780,-0.1094906494985328,989,10,32,86,3.5,FRC2,32,86,Gasoline,u3but75,55.6517174,12.5397478,False,Unknown,City,1490,27,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559596323,-0.2184646305763097,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but75,55.6518474,12.539674,False,Sydhavnsgade,City,1461,25,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559598864,-0.7652280379553107,989,10,32,86,0.0,FRC2,32,86,Gasoline,u3but75,55.6520066,12.5395947,False,Unknown,Rural,1130,18,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559601404,-1.0936132983377078,989,10,32,86,3.1,FRC2,32,86,Gasoline,u3but75,55.6520724,12.5395567,False,Unknown,Rural,1039,8,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559603937,-0.8773084177742686,989,10,24,115,0.0,FRC2,32,86,Gasoline,u3but75,55.6520965,12.5395502,False,Unknown,Rural,0,0,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559606480,0.0,989,10,24,115,0.0,FRC2,32,86,Gasoline,u3but75,55.6520928,12.5395534,False,Unknown,Rural,0,0,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559609022,0.0,989,10,24,115,0.0,FRC2,32,86,Gasoline,u3but75,55.6520886,12.5395574,False,Unknown,Rural,0,0,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559611561,0.0,989,10,24,115,0.0,FRC2,32,86,Gasoline,u3but75,55.6520842,12.5395587,False,Unknown,Rural,0,0,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559614102,0.0,989,10,24,115,0.0,FRC2,32,86,Gasoline,u3but75,55.6520825,12.5395575,False,Unknown,Rural,0,0,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559616637,0.0,989,10,24,115,0.0,FRC2,32,86,Gasoline,u3but75,55.6520826,12.5395567,False,Unknown,Rural,0,0,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559619224,0.0,989,10,24,115,0.0,FRC2,32,86,Gasoline,u3but75,55.6520837,12.5395549,False,Unknown,Rural,0,0,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559621806,0.0,989,10,24,115,0.0,FRC2,32,86,Gasoline,u3but75,55.6520862,12.5395498,False,Unknown,Rural,0,0,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559624407,0.0,989,10,24,115,0.0,FRC2,32,86,Gasoline,u3but75,55.6520884,12.5395464,False,Unknown,Rural,0,0,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559627010,0.0,989,10,24,115,0.0,FRC2,32,86,Gasoline,u3but75,55.6520895,12.5395437,False,Unknown,Rural,0,0,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559629609,0.0,989,10,24,115,0.0,FRC2,32,86,Gasoline,u3but75,55.6520895,12.5395434,False,Unknown,Rural,0,0,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559632189,0.0,989,10,23,121,0.0,FRC2,31,89,Gasoline,u3but75,55.6520896,12.5395426,False,Unknown,Rural,0,0,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559634726,0.0,989,10,23,121,7.5,FRC2,31,89,Gasoline,u3but75,55.6520894,12.5395425,False,Unknown,Rural,267,0,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559637262,0.8762705923589205,989,10,23,121,19.6,FRC2,31,89,Gasoline,u3but75,55.6520893,12.5395425,False,Unknown,Rural,1573,8,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559639800,0.5472375448734788,989,10,23,121,5.1,FRC2,31,89,Gasoline,u3but74,55.6521567,12.5395031,False,Unknown,Rural,1075,13,80,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559642338,0.3283425269240872,989,10,23,121,16.1,FRC2,31,89,Gasoline,u3but74,55.6522118,12.5394661,False,Sydhavnsgade,City,1134,16,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559644875,0.4379625979941313,989,10,23,121,1.6,FRC2,31,89,Gasoline,u3but74,55.6523518,12.5393858,False,Sydhavnsgade,City,1583,20,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559647413,0.1094475089746957,989,10,23,121,2.4,FRC2,31,89,Gasoline,u3but74,55.6524666,12.5393425,False,Sydhavnsgade,City,1210,21,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559649951,0.0,989,10,23,121,4.7,FRC2,31,89,Gasoline,u3but76,55.6526335,12.5392824,False,Sydhavnsgade,City,1163,21,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559652490,-0.4376176097326156,989,10,23,121,0.0,FRC2,31,89,Gasoline,u3but76,55.6527304,12.5392409,False,Sydhavnsgade,City,1091,17,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559655030,-0.984251968503937,989,10,23,121,3.5,FRC2,31,89,Gasoline,u3but76,55.6528412,12.5391749,False,Sydhavnsgade,City,897,8,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559657569,-0.6564264145989235,989,10,18,2,4.3,FRC5,27,1,Gasoline,u3but76,55.6528808,12.5391466,False,Sydhavnsgade,City,903,2,50,0.9399999976158142,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559660108,0.2188088048663078,989,10,18,2,24.3,FRC5,27,1,Gasoline,u3but76,55.6528874,12.5391433,False,Sydhavnsgade,City,974,4,50,0.9399999976158142,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559662647,1.531661634064155,989,10,23,121,21.6,FRC2,31,89,Gasoline,u3but76,55.6529556,12.5391013,False,Sydhavnsgade,City,1216,18,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559665184,-0.4379625979941313,989,10,23,121,0.0,FRC2,31,89,Gasoline,u3but76,55.6530528,12.539054,False,Sydhavnsgade,City,1087,14,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559667721,-1.313887793982394,989,10,23,121,4.7,FRC2,31,89,Gasoline,u3but76,55.6531259,12.5390014,False,Sydhavnsgade,City,733,2,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559670292,-0.2160853969488742,989,10,23,121,0.0,FRC2,31,89,Gasoline,u3but76,55.6531317,12.5389845,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559672851,0.0,989,10,23,121,0.0,FRC2,31,89,Gasoline,u3but76,55.6531126,12.5389782,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559675464,0.0,989,10,23,121,0.0,FRC2,31,89,Gasoline,u3but76,55.6531191,12.5389833,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559678063,0.0,989,10,23,121,0.0,FRC2,31,89,Gasoline,u3but76,55.6531162,12.5389852,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559680700,0.0,989,10,23,121,0.0,FRC2,31,89,Gasoline,u3but76,55.6531159,12.5389864,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559683323,0.0,989,10,23,121,0.0,FRC2,31,89,Gasoline,u3but76,55.6531149,12.5389895,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559685859,0.0,989,10,23,121,0.0,FRC2,31,89,Gasoline,u3but76,55.6531157,12.538991,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559688417,0.0,989,10,23,121,0.0,FRC2,31,89,Gasoline,u3but76,55.6531156,12.5389911,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559690992,0.0,989,10,23,121,0.0,FRC2,31,89,Gasoline,u3but76,55.6531152,12.5389915,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559693567,0.0,989,10,23,121,0.0,FRC2,31,89,Gasoline,u3but76,55.6531152,12.5389914,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559696126,0.0,989,10,23,121,0.0,FRC2,32,86,Gasoline,u3but76,55.6531152,12.5389914,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559698689,0.0,989,10,23,121,0.0,FRC2,32,86,Gasoline,u3but76,55.6531152,12.5389915,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559701256,0.0,989,10,23,121,0.0,FRC2,32,86,Gasoline,u3but76,55.6531154,12.5389914,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559703792,0.0,989,10,23,121,0.0,FRC2,32,86,Gasoline,u3but76,55.6531154,12.5389915,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559706329,0.0,989,10,23,121,0.0,FRC2,32,86,Gasoline,u3but76,55.6531154,12.5389915,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559708864,0.0,989,10,23,121,0.0,FRC2,32,86,Gasoline,u3but76,55.6531152,12.5389919,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559711401,0.0,989,10,23,121,0.0,FRC2,32,86,Gasoline,u3but76,55.6531154,12.5389919,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559713934,0.0,989,10,23,121,0.0,FRC2,32,86,Gasoline,u3but76,55.6531173,12.5389905,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559716471,0.0,989,10,23,121,0.0,FRC2,32,86,Gasoline,u3but76,55.6531177,12.5389901,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559719026,0.0,989,10,23,121,0.0,FRC2,32,86,Gasoline,u3but76,55.6531179,12.5389901,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559721598,0.0,989,10,23,121,0.0,FRC2,32,86,Gasoline,u3but76,55.6531172,12.5389903,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559724186,0.0,989,10,25,111,0.0,FRC2,32,86,Gasoline,u3but76,55.6531164,12.5389904,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559726755,0.0,989,10,25,111,0.0,FRC2,32,86,Gasoline,u3but76,55.6531167,12.5389904,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559729345,0.0,989,10,25,111,0.0,FRC2,32,86,Gasoline,u3but76,55.6531164,12.5389905,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559731952,0.0,989,10,25,111,0.0,FRC2,32,86,Gasoline,u3but76,55.653116,12.5389906,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559734528,0.0,989,10,25,111,0.0,FRC2,32,86,Gasoline,u3but76,55.6531159,12.5389907,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559737065,0.0,989,10,25,111,0.0,FRC2,32,86,Gasoline,u3but76,55.6531158,12.5389907,False,Sydhavnsgade,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559739601,0.5476691202243252,989,10,25,111,22.4,FRC2,32,86,Gasoline,u3but76,55.6531297,12.5389911,False,Sydhavnsgade,City,1423,5,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559742139,0.437790035898783,989,10,25,111,10.2,FRC2,32,86,Gasoline,u3but76,55.6531684,12.538974,False,Sydhavnsgade,City,1002,9,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559744680,0.0,989,10,25,111,5.5,FRC2,32,86,Gasoline,u3but76,55.6532326,12.538946,False,Sydhavnsgade,City,975,9,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559747216,-0.3286014721345952,989,10,25,111,5.1,FRC2,32,86,Gasoline,u3but76,55.6532752,12.5389226,False,Sydhavnsgade,City,958,6,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559749750,-0.5481013768306586,989,10,25,111,5.9,FRC2,32,86,Gasoline,u3but76,55.6533276,12.5388952,False,Enghavevej,City,777,1,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559752324,-0.1079167745834412,989,10,29,285,7.8,FRC2,37,223,Gasoline,u3but76,55.6533424,12.5388938,False,Enghavevej,City,961,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559754896,0.0,989,10,30,276,0.0,FRC2,37,223,Gasoline,u3but76,55.6533489,12.5388874,False,Enghavevej,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559757485,0.0,989,10,30,276,0.0,FRC2,37,223,Gasoline,u3but76,55.6533477,12.5388825,False,Enghavevej,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559760070,0.0,989,10,30,276,0.0,FRC2,37,223,Gasoline,u3but76,55.6533434,12.5388839,False,Enghavevej,City,0,0,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559762650,1.0766580534022394,989,10,30,276,11.4,FRC2,37,223,Gasoline,u3but76,55.6533591,12.5388621,False,Enghavevej,City,1199,10,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559765240,1.287001287001287,989,10,28,1,19.2,FRC2,35,1,Gasoline,u3but76,55.6534062,12.5387597,False,Sydhavnsgade,City,1481,22,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559767792,0.6530825496342738,989,10,41,65,12.2,FRC2,41,65,Gasoline,u3but76,55.6533669,12.5384117,False,P. Knudsens Gade,City,1445,28,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559770385,0.7498821613746411,989,10,41,65,5.5,FRC2,41,65,Gasoline,u3but73,55.6532946,12.5381251,False,P. Knudsens Gade,City,1949,35,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559772989,0.6400409626216078,989,10,41,65,7.1,FRC2,41,65,Gasoline,u3but73,55.6531605,12.5376654,False,P. Knudsens Gade,City,1491,41,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559775548,0.1085493465329338,989,10,41,65,3.5,FRC2,41,65,Gasoline,u3but73,55.6530227,12.5371604,False,P. Knudsens Gade,City,1619,42,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559778145,0.1069610234030719,989,10,41,65,5.9,FRC2,41,65,Gasoline,u3but73,55.6529284,12.5368207,False,P. Knudsens Gade,City,1644,43,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559780723,0.3232479958624257,989,10,41,65,6.7,FRC2,41,65,Gasoline,u3but72,55.6527956,12.5362818,False,P. Knudsens Gade,City,1719,46,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559783326,0.0,989,10,41,65,2.0,FRC2,41,65,Gasoline,u3but72,55.6527018,12.5359111,False,P. Knudsens Gade,City,1848,46,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559785866,-0.2187226596675415,989,10,41,65,0.0,FRC2,41,65,Gasoline,u3but5p,55.6525554,12.5353413,False,P. Knudsens Gade,City,1735,44,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559788403,-0.2189812989970656,989,10,41,65,2.7,FRC2,41,65,Gasoline,u3but5p,55.652452,12.5350077,False,P. Knudsens Gade,City,1657,42,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559790933,0.1097935880544576,989,10,41,65,3.9,FRC2,41,65,Gasoline,u3but5p,55.6522998,12.5345152,False,P. Knudsens Gade,City,1663,43,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559793532,0.0,989,10,41,65,3.1,FRC2,41,65,Gasoline,u3but5n,55.6521543,12.5340132,False,P. Knudsens Gade,City,1673,43,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559796134,0.0,989,10,41,65,3.1,FRC2,41,65,Gasoline,u3but5n,55.6520512,12.5336604,False,P. Knudsens Gade,City,1682,43,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559798729,0.1070434596446157,989,10,41,65,4.7,FRC2,41,65,Gasoline,u3but5n,55.6518792,12.5331858,False,P. Knudsens Gade,City,1691,44,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559801349,0.106022052586938,989,10,41,65,5.1,FRC2,41,65,Gasoline,u3but5n,55.6517743,12.5328524,False,P. Knudsens Gade,City,1731,45,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559803978,-0.105659101475001,989,10,41,65,2.0,FRC2,41,65,Gasoline,u3but5j,55.6515924,12.5323743,False,P. Knudsens Gade,City,1756,44,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559806547,0.1081268111240863,989,10,41,65,3.1,FRC2,41,65,Gasoline,u3but5j,55.6514088,12.5318524,False,P. Knudsens Gade,City,1761,45,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559809085,0.0,989,10,41,65,3.5,FRC2,41,65,Gasoline,u3but5j,55.6512867,12.531487,False,P. Knudsens Gade,City,1758,45,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559811630,-0.1091464745688714,989,10,41,65,2.4,FRC2,41,65,Gasoline,u3but4u,55.6511142,12.5309578,False,P. Knudsens Gade,City,1696,44,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559814190,-0.1085069444444444,989,10,41,65,2.0,FRC2,41,65,Gasoline,u3but4u,55.6509992,12.5306258,False,P. Knudsens Gade,City,1665,43,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559816791,0.0,989,10,41,65,3.1,FRC2,41,65,Gasoline,u3but4u,55.6508227,12.5301559,False,P. Knudsens Gade,City,1644,43,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559819412,-0.1059816015939632,989,10,41,65,0.8,FRC2,41,65,Gasoline,u3but4g,55.6507063,12.5298265,False,P. Knudsens Gade,City,1657,42,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559822025,-0.2126121529106603,989,10,41,65,0.0,FRC2,41,65,Gasoline,u3but4g,55.6505533,12.5293491,False,P. Knudsens Gade,City,1541,40,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559824586,-0.1084645754696516,989,10,41,65,3.1,FRC2,41,65,Gasoline,u3but4g,55.6504115,12.5288876,False,P. Knudsens Gade,City,1507,39,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559827158,0.3240020736132711,989,10,41,65,5.9,FRC2,41,65,Gasoline,u3but4f,55.6503291,12.5285248,False,P. Knudsens Gade,City,1586,42,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559829695,-0.1094906494985328,989,10,28,6,3.9,FRC4,28,6,Gasoline,u3but4f,55.6502584,12.5279479,False,Sjælør Boulevard,City,1602,41,50,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559832233,0.2188950179493915,989,10,42,34,4.3,FRC2,42,34,Gasoline,u3but4f,55.6502356,12.527582,False,Ellebjergvej,City,1624,43,60,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559834788,0.1087192868014785,989,10,42,34,4.7,FRC2,42,34,Gasoline,u3but4c,55.6502208,12.5270615,False,Ellebjergvej,City,1667,44,60,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559837407,0.0,989,10,42,34,1.2,FRC2,42,34,Gasoline,u3but4c,55.6502546,12.5266401,False,Ellebjergvej,City,1710,44,60,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559840021,-0.2125308169684604,989,10,42,34,2.4,FRC2,42,34,Gasoline,u3but4c,55.6502626,12.5260627,False,Ellebjergvej,City,1625,42,60,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559842642,0.3179448047818898,989,10,42,34,5.5,FRC2,42,34,Gasoline,u3but4b,55.6502716,12.5255353,False,Ellebjergvej,City,1666,45,60,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559845247,0.4265301770100235,989,10,42,34,8.6,FRC2,42,34,Gasoline,u3but4b,55.6502622,12.5251502,False,Ellebjergvej,City,1828,49,60,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559847847,-0.1068376068376068,989,10,42,34,0.0,FRC2,42,34,Gasoline,u3but4b,55.6502586,12.5244943,False,Ellebjergvej,City,1467,48,60,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559850397,-0.2178649237472767,989,10,42,34,2.7,FRC2,42,34,Gasoline,u3busfz,55.6502622,12.5240804,False,Ellebjergvej,City,1329,46,60,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559852935,0.1094475089746957,989,10,42,34,5.9,FRC2,42,34,Gasoline,u3busfz,55.6502516,12.523469,False,Ellebjergvej,City,1354,47,60,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559855472,0.2189812989970656,989,10,42,34,7.8,FRC2,42,34,Gasoline,u3busfz,55.6502476,12.5230429,False,Ellebjergvej,City,1389,49,60,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559858010,0.2188950179493915,989,10,42,34,8.2,FRC2,42,34,Gasoline,u3busfy,55.65025,12.5223598,False,Ellebjergvej,City,1451,51,60,1.0,False,17,1,Overcast clouds,5
-Nu-sFdup337QwhXeD7O,1711559860552,-0.2185505726025002,989,10,42,34,0.0,FRC2,42,34,Gasoline,u3busfy,55.6502574,12.5216902,False,Ellebjergvej,City,1463,49,60,1.0,False,17,1,Overcast clouds,5
-Nu04Ap7e--DVOXMGetk,1711562615705,0.3233734316388565,989,10,42,34,7.1,FRC2,42,34,Gasoline,u3busfy,55.6503671,12.5223549,True,Unknown,Rural,1701,45,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562618280,-0.1078748651564185,989,10,37,223,1.2,FRC2,37,223,Gasoline,u3busfz,55.6500104,12.5235797,True,Unknown,Rural,1721,44,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562620866,0.0,989,10,37,223,3.5,FRC2,37,223,Gasoline,u3busfz,55.6500847,12.5241343,True,Ellebjergvej,City,1676,44,60,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562623433,0.0,989,10,37,223,3.5,FRC2,37,223,Gasoline,u3but4b,55.6501024,12.5245174,True,Ellebjergvej,City,1707,44,60,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562625974,-0.3279548734094188,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but4b,55.6501089,12.5251129,True,Ellebjergvej,City,1612,41,60,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562628530,-0.3260302556077204,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but4b,55.6500929,12.5257388,True,Ellebjergvej,City,1514,38,60,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562631076,-0.3273108143493061,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but4c,55.650135,12.5260317,True,Ellebjergvej,City,1401,35,60,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562633622,0.109103604783102,989,10,37,223,5.9,FRC2,37,223,Gasoline,u3but4c,55.6501658,12.5264662,True,Ellebjergvej,City,1379,36,60,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562636168,0.3273108143493061,989,10,37,223,5.9,FRC2,37,223,Gasoline,u3but4c,55.6501306,12.5268035,True,Ellebjergvej,City,1497,39,60,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562638710,-0.1092752863012501,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but4f,55.6501176,12.5272987,True,Ellebjergvej,City,1513,38,60,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562641253,-0.3276969458644645,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but4f,55.6500975,12.5276106,True,Ellebjergvej,City,1393,35,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562643795,0.4371011452050005,989,10,37,223,10.6,FRC2,37,223,Gasoline,u3but4f,55.6501388,12.5280388,True,Ellebjergvej,City,1427,39,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562646338,0.1092323152881548,989,10,37,223,7.1,FRC2,37,223,Gasoline,u3but4f,55.6501581,12.5283949,True,P. Knudsens Gade,City,1511,40,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562648884,-0.2182072095662041,989,10,37,223,1.2,FRC2,37,223,Gasoline,u3but4g,55.6502903,12.5288296,True,P. Knudsens Gade,City,1460,38,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562651427,0.0,989,10,37,223,1.6,FRC2,37,223,Gasoline,u3but4g,55.6503916,12.5291562,True,P. Knudsens Gade,City,1485,38,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562654028,0.2135930624973301,989,10,37,223,4.3,FRC2,37,223,Gasoline,u3but4g,55.6505534,12.5296671,True,P. Knudsens Gade,City,1516,40,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562656648,0.0,989,10,37,223,1.6,FRC2,37,223,Gasoline,u3but4u,55.6506872,12.5301299,True,P. Knudsens Gade,City,1567,40,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562659301,0.0,989,10,37,223,6.3,FRC2,37,223,Gasoline,u3but4u,55.6508063,12.5304376,True,P. Knudsens Gade,City,1539,40,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562661898,0.3208830702092158,989,10,37,223,7.1,FRC2,37,223,Gasoline,u3but4u,55.6509704,12.5309354,True,P. Knudsens Gade,City,1641,43,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562664493,-0.3211303789338471,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but4u,55.651078,12.5312302,True,P. Knudsens Gade,City,1570,40,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562667065,-0.9720062208398134,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but4v,55.65123,12.5316413,True,P. Knudsens Gade,City,1460,31,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562669651,-1.9334880123743232,989,10,37,223,0.8,FRC2,37,223,Gasoline,u3but5j,55.6513334,12.5319326,True,P. Knudsens Gade,City,1129,13,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562672200,-1.4166775641863911,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but5j,55.6513412,12.5319334,True,P. Knudsens Gade,City,555,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562674745,0.0,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but5j,55.651318,12.531933,True,P. Knudsens Gade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562677292,0.0,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but5j,55.6513159,12.5319329,True,P. Knudsens Gade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562679840,0.0,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but5j,55.6513213,12.5319304,True,P. Knudsens Gade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562682389,0.0,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but5j,55.6513186,12.5319329,True,P. Knudsens Gade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562684938,1.1987271696961772,989,10,37,223,30.6,FRC2,37,223,Gasoline,u3but5j,55.65133,12.5319642,True,P. Knudsens Gade,City,1474,11,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562687482,1.310272536687631,989,10,37,223,11.8,FRC2,37,223,Gasoline,u3but5j,55.651373,12.5320872,True,P. Knudsens Gade,City,1684,23,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562690035,1.088044566305436,989,10,37,223,16.1,FRC2,37,223,Gasoline,u3but5j,55.651475,12.5323802,True,P. Knudsens Gade,City,1557,33,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562692579,0.8735150244584207,989,10,37,223,14.1,FRC2,37,223,Gasoline,u3but5n,55.6516352,12.5328019,True,P. Knudsens Gade,City,1464,41,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562695124,0.6548788474132285,989,10,37,223,7.5,FRC2,37,223,Gasoline,u3but5n,55.6517537,12.53314,True,P. Knudsens Gade,City,1754,47,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562697672,0.0,989,10,37,223,2.0,FRC2,37,223,Gasoline,u3but5n,55.6519221,12.5336916,True,P. Knudsens Gade,City,1837,47,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562700217,-0.3274394237066143,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but5p,55.652034,12.5340532,True,P. Knudsens Gade,City,1725,44,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562702764,-0.218121537320595,989,10,37,223,3.9,FRC2,37,223,Gasoline,u3but5p,55.6521885,12.5345571,True,P. Knudsens Gade,City,1634,42,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562705307,0.3276969458644645,989,10,37,223,7.1,FRC2,37,223,Gasoline,u3but5p,55.6522892,12.5349048,True,P. Knudsens Gade,City,1714,45,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562707853,0.0,989,10,37,223,3.5,FRC2,37,223,Gasoline,u3but70,55.6524256,12.5354309,True,P. Knudsens Gade,City,1726,45,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562710400,0.0,989,10,37,223,3.9,FRC2,37,223,Gasoline,u3but70,55.6525255,12.5357964,True,P. Knudsens Gade,City,1751,45,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562712943,-0.2184646305763097,989,10,37,223,1.2,FRC2,37,223,Gasoline,u3but72,55.652657,12.5363447,True,P. Knudsens Gade,City,1682,43,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562715484,-0.2186365822729459,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but72,55.652738,12.5366911,True,P. Knudsens Gade,City,1617,41,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562718026,-2.0762304397237523,989,10,37,223,2.4,FRC2,37,223,Gasoline,u3but73,55.6528349,12.5371563,True,P. Knudsens Gade,City,1218,22,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562720574,-0.9811616954474096,989,10,37,223,3.1,FRC2,37,223,Gasoline,u3but73,55.6528842,12.5373589,True,P. Knudsens Gade,City,861,13,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562723123,0.217950394490214,989,10,37,223,10.2,FRC2,37,223,Gasoline,u3but73,55.6529155,12.5374467,True,P. Knudsens Gade,City,1175,15,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562725669,0.3273108143493061,989,10,37,223,7.8,FRC2,37,223,Gasoline,u3but73,55.6529681,12.5376433,True,P. Knudsens Gade,City,1509,18,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562728214,-0.4365858982754857,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but73,55.6530055,12.5377756,True,P. Knudsens Gade,City,1402,14,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562730755,-0.6559097468188377,989,10,37,223,3.5,FRC2,37,223,Gasoline,u3but73,55.6530392,12.5379222,True,P. Knudsens Gade,City,930,8,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562733312,-0.8690740016512407,989,10,41,65,0.0,FRC2,41,65,Gasoline,u3but73,55.6530669,12.5379934,True,P. Knudsens Gade,City,744,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562735912,0.0,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but73,55.6530775,12.5379757,True,P. Knudsens Gade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562738505,0.0,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but73,55.6530687,12.5379466,True,P. Knudsens Gade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562741094,0.0,989,10,37,223,0.0,FRC2,37,223,Gasoline,u3but73,55.6530455,12.5379145,True,P. Knudsens Gade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562743660,0.0,989,10,37,223,25.9,FRC2,37,223,Gasoline,u3but73,55.6530377,12.5379058,True,P. Knudsens Gade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562746211,0.0,989,10,37,223,2.7,FRC2,37,223,Gasoline,u3but73,55.6530487,12.5379135,True,P. Knudsens Gade,City,1039,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562748776,0.0,989,10,37,223,9.4,FRC2,37,223,Gasoline,u3but73,55.6530934,12.5379453,True,P. Knudsens Gade,City,985,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562751319,0.4369292611526194,989,10,37,223,20.4,FRC2,37,223,Gasoline,u3but73,55.653129,12.537967,True,P. Knudsens Gade,City,947,4,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562753904,1.074575542660649,989,10,37,223,11.0,FRC2,37,223,Gasoline,u3but73,55.65317,12.5380573,True,P. Knudsens Gade,City,1128,14,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562756476,0.6480041472265423,989,10,37,223,7.8,FRC2,37,223,Gasoline,u3but76,55.6532189,12.5382365,True,P. Knudsens Gade,City,1665,20,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562759084,0.106509884117246,989,10,41,65,6.7,FRC2,41,65,Gasoline,u3but76,55.6533038,12.5385163,True,P. Knudsens Gade,City,1793,21,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562761673,-0.1072915325522509,989,10,30,139,7.1,FRC4,30,139,Gasoline,u3but76,55.6533213,12.5387477,True,Sydhavnsgade,City,1675,20,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562764270,0.8556881872245754,989,10,30,139,14.9,FRC4,30,139,Gasoline,u3but76,55.6532572,12.5388481,True,Sydhavnsgade,City,1458,28,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562766852,1.2909888974954815,989,10,30,139,8.6,FRC4,30,139,Gasoline,u3but76,55.6530539,12.5389306,True,Sydhavnsgade,City,2140,40,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562769390,0.1094475089746957,989,10,27,105,1.6,FRC2,32,89,Gasoline,u3but76,55.6527529,12.538982,True,Sydhavnsgade,City,1586,41,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562771933,-0.3276969458644645,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6523937,12.5391332,True,Sydhavnsgade,City,1496,38,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562774480,-0.3271823059808925,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6522263,12.5392346,True,Sydhavnsgade,City,1411,35,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562777086,-1.3856911401040335,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6519909,12.5393332,True,Sydhavnsgade,City,1212,22,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562779685,-2.3513317087768795,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6518378,12.5393904,True,Sydhavnsgade,City,807,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562782284,0.0,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6518655,12.5393591,True,Sydhavnsgade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562784857,0.0,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6518849,12.5393114,True,Sydhavnsgade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562787463,0.0,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6518951,12.5392731,True,Sydhavnsgade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562790047,0.0,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6519037,12.5392419,True,Unknown,Rural,0,0,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562792586,0.0,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6519049,12.5392405,True,Unknown,Rural,0,0,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562795125,0.0,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6519015,12.5392477,True,Unknown,Rural,0,0,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562797665,0.0,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6519003,12.5392569,True,Unknown,Rural,0,0,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562800207,0.0,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6519004,12.5392586,True,Sydhavnsgade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562802744,0.0,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6519011,12.5392573,True,Unknown,Rural,0,0,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562805286,0.0,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6519012,12.5392575,True,Unknown,Rural,0,0,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562807826,0.0,989,10,27,105,0.0,FRC2,32,89,Gasoline,u3but74,55.6519016,12.5392573,True,Unknown,Rural,0,0,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562810363,0.1094906494985328,989,10,27,105,13.7,FRC2,32,89,Gasoline,u3but74,55.6519019,12.5392583,True,Sydhavnsgade,City,963,1,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562812903,1.6404199475065615,989,10,27,105,21.2,FRC2,32,89,Gasoline,u3but74,55.6519007,12.5392577,True,Unknown,Rural,1306,16,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562815443,0.984251968503937,989,10,27,105,6.7,FRC2,32,89,Gasoline,u3but74,55.6517602,12.539342,True,Peter Sabroes Gade,City,1945,25,40,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562818026,0.5377037897363101,989,10,27,105,9.4,FRC2,32,89,Gasoline,u3but74,55.6515728,12.5394343,True,Sydhavnsgade,City,1579,30,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562820611,0.5372877713303245,989,10,27,105,4.7,FRC2,32,89,Gasoline,u3but75,55.6513229,12.5395901,True,Unknown,City,1887,35,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562823224,0.3189182293659905,989,10,27,105,5.5,FRC2,32,89,Gasoline,u3but6g,55.6511232,12.5397433,True,Sydhavnsgade,City,1419,38,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562825804,0.4306632213608958,989,10,27,105,6.7,FRC2,32,89,Gasoline,u3but6g,55.6508019,12.5399493,True,Scandiagade,City,1594,42,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562828386,0.3227472243738704,989,10,27,105,7.5,FRC2,32,89,Gasoline,u3but6g,55.6506014,12.5400613,True,Sydhavnsgade,City,1701,45,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562830932,0.109103604783102,989,10,27,105,3.5,FRC2,32,89,Gasoline,u3but6g,55.6502686,12.5402384,True,Sydhavnsgade,City,1781,46,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562833476,-0.2183787561146051,989,10,27,105,0.8,FRC2,32,89,Gasoline,u3but6g,55.6500379,12.5403554,True,Sydhavnsgade,City,1726,44,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562836023,0.1090607686602975,989,10,27,105,3.9,FRC2,32,89,Gasoline,u3but6e,55.6497214,12.5405058,True,Sydhavnsgade,City,1739,45,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562838564,-0.1093182911364729,989,10,27,105,3.1,FRC2,32,89,Gasoline,u3but6e,55.6494109,12.5407066,True,Sydhavnsgade,City,1702,44,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562841107,0.2184646305763097,989,10,33,86,6.7,FRC2,33,86,Gasoline,u3but6e,55.6491781,12.5408253,True,Sydhavnsgade,City,1759,46,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562843647,-0.1093613298337707,989,10,33,86,1.2,FRC2,33,86,Gasoline,u3but6s,55.6488429,12.5409594,True,Sydhavnsgade,City,1761,45,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562846187,0.0,989,10,33,86,3.1,FRC2,33,86,Gasoline,u3but6s,55.6486205,12.541028,True,Sydhavnsgade,City,1725,45,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562848736,0.108975197245107,989,10,33,86,4.7,FRC2,33,86,Gasoline,u3but6k,55.6482931,12.5411739,True,Sydhavnsgade,City,1782,46,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562851279,0.0,989,10,33,86,2.0,FRC2,33,86,Gasoline,u3but6k,55.6480813,12.5412618,True,Unknown,Rural,1779,46,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562853824,-0.2182929491377428,989,10,33,86,0.4,FRC2,33,86,Gasoline,u3but6k,55.6477598,12.5414346,True,Unknown,Rural,1732,44,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562856369,-0.3274394237066143,989,10,33,86,0.0,FRC2,33,86,Gasoline,u3but6k,55.6475469,12.5415542,True,Unknown,Rural,1630,41,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562858914,-1.2006112202575856,989,10,33,86,0.0,FRC2,33,86,Gasoline,u3but6k,55.6472706,12.5416918,True,Unknown,Rural,1477,30,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562861455,-2.514320696138878,989,10,33,86,4.3,FRC2,33,86,Gasoline,u3but6k,55.6471683,12.541767,True,Sydhavnsgade,City,898,7,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562863998,-0.7646262070170838,989,10,33,86,0.0,FRC2,33,86,Gasoline,u3but6k,55.6471492,12.5418039,True,Sydhavnsgade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562866540,0.0,989,10,33,86,0.0,FRC2,33,86,Gasoline,u3but6k,55.6471662,12.5417989,True,Sydhavnsgade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562869079,0.0,989,10,33,86,0.0,FRC2,33,86,Gasoline,u3but6k,55.6471644,12.5418078,True,Sydhavnsgade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562871614,0.0,989,10,33,86,0.0,FRC2,33,86,Gasoline,u3but6k,55.6471674,12.5418133,True,Sydhavnsgade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562874153,0.0,989,10,33,86,0.0,FRC2,33,86,Gasoline,u3but6k,55.6471677,12.5418149,True,Sydhavnsgade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562876686,0.0,989,10,33,86,0.0,FRC2,33,86,Gasoline,u3but6k,55.6471689,12.5418214,True,Sydhavnsgade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562879223,0.0,989,10,33,86,0.0,FRC2,33,86,Gasoline,u3but6k,55.647172,12.5418242,True,Sydhavnsgade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562881764,0.0,989,10,33,86,0.0,FRC2,33,86,Gasoline,u3but6k,55.6471738,12.5418256,True,Sydhavnsgade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562884302,0.0,989,10,33,86,0.0,FRC2,33,86,Gasoline,u3but6k,55.6471736,12.5418254,True,Sydhavnsgade,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562886842,1.4216972878390202,989,10,33,86,14.9,FRC2,33,86,Gasoline,u3but6k,55.6471734,12.5418255,True,Sydhavnsgade,City,1356,13,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562889378,1.0953382404486505,989,10,33,86,13.7,FRC2,33,86,Gasoline,u3but6h,55.6471221,12.5418647,True,Sydhavnsgade,City,1711,23,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562891916,0.6566850538481744,989,10,33,86,12.9,FRC2,33,86,Gasoline,u3but6h,55.6468732,12.5419684,True,Sydhavnsgade,City,1472,29,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562894454,0.3283425269240872,989,10,33,86,6.3,FRC2,33,86,Gasoline,u3but6h,55.6467171,12.5420619,True,Sydhavnsgade,City,1759,32,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562896993,0.6564264145989235,989,10,42,33,7.5,FRC2,42,33,Gasoline,u3but6h,55.646472,12.5421944,True,Borgmester Christiansens Gade,City,1997,38,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562899565,0.7560048384309659,989,10,42,33,14.1,FRC2,42,33,Gasoline,u3but6j,55.6461947,12.5423522,True,Sjællandsbroen,City,1633,45,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562902183,0.3183091418385536,989,10,42,33,3.5,FRC2,42,33,Gasoline,u3but6j,55.6459569,12.5425277,True,Sjællandsbroen,City,1900,48,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562904804,0.1059816015939632,989,10,42,33,5.9,FRC2,42,33,Gasoline,u3but3v,55.6456267,12.5428663,True,Sjællandsbroen,City,1381,49,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562907423,0.0,989,10,42,33,5.1,FRC2,42,33,Gasoline,u3but3v,55.645417,12.5430802,True,Sjællandsbroen,City,1406,49,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562910041,-0.2122060945590357,989,10,42,33,2.7,FRC2,42,33,Gasoline,u3but3v,55.6450986,12.5433829,True,Sjællandsbroen,City,1361,47,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562912598,-0.108634250206405,989,10,42,33,3.9,FRC2,42,33,Gasoline,u3but3v,55.6447513,12.543623,True,Sjællandsbroen,City,1331,46,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562915141,-0.2184646305763097,989,10,42,33,1.6,FRC2,42,33,Gasoline,u3but3y,55.644541,12.5438421,True,Unknown,Rural,1315,44,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562917685,-0.1091893780573025,989,10,42,33,2.7,FRC2,42,33,Gasoline,u3but3w,55.6442827,12.5442097,True,Sjællandsbroen,City,1686,43,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562920220,0.0,989,10,42,33,3.5,FRC2,42,33,Gasoline,u3but3w,55.6441206,12.5444506,True,Sjællandsbroen,City,1653,43,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562922807,0.1073744792337757,989,10,42,33,6.7,FRC2,42,33,Gasoline,u3but3w,55.6438708,12.5448024,True,Sjællandsbroen,City,1666,44,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562925406,0.3206361421059381,989,10,42,33,5.5,FRC2,42,33,Gasoline,u3but3x,55.643699,12.5450817,True,Sjællandsbroen,City,1778,47,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562927968,0.1084222395697805,989,10,42,51,6.3,FRC2,42,51,Gasoline,u3but3x,55.6434508,12.5454652,True,Sjællandsbroen,City,1818,48,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562930606,0.0,989,10,42,51,0.0,FRC2,42,51,Gasoline,u3but3x,55.6431459,12.5458949,True,Unknown,Rural,1885,48,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562933225,-0.1060625344703237,989,10,42,51,4.7,FRC2,42,51,Gasoline,u3but3x,55.64302,12.5463447,True,Unknown,Rural,1805,47,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562935787,0.1084222395697805,989,10,42,51,4.3,FRC2,42,51,Gasoline,u3but92,55.642877,12.5468636,True,Sjællandsbroen,City,1848,48,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562938325,-0.1094475089746957,989,10,42,51,4.7,FRC2,42,51,Gasoline,u3but92,55.6427156,12.5472655,True,Sjællandsbroen,City,1813,47,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562940871,0.0,989,10,42,51,2.4,FRC2,42,51,Gasoline,u3but93,55.6425183,12.5478095,True,Sjællandsbroen,City,1820,47,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562943409,-0.1094475089746957,989,10,42,51,6.3,FRC2,42,51,Gasoline,u3but93,55.6423606,12.5481617,True,Sjællandsbroen,City,1764,46,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562945950,0.0,989,10,42,51,3.5,FRC2,42,51,Gasoline,u3but93,55.6421861,12.5486181,True,Sjællandsbroen,City,1821,46,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562948487,0.0,989,10,42,51,6.7,FRC2,42,51,Gasoline,u3but93,55.6420705,12.5489507,True,Unknown,Rural,1752,46,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562951032,0.0,989,10,42,51,3.5,FRC2,42,51,Gasoline,u3but96,55.6418951,12.5494783,True,Sjællandsbroen,City,1786,46,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562953570,0.0,989,10,42,51,2.7,FRC2,42,51,Gasoline,u3but96,55.6417152,12.5499912,True,Sjællandsbroen,City,1784,46,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562956106,0.3286014721345952,989,10,42,51,8.2,FRC2,42,51,Gasoline,u3but94,55.6415945,12.5503505,True,Sjællandsbroen,City,1845,49,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562958646,0.0,989,10,42,51,0.0,FRC2,42,51,Gasoline,u3but95,55.6414153,12.5509366,True,Sjællandsbroen,City,1895,49,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562961182,-0.109533824044865,989,10,42,51,7.5,FRC2,42,51,Gasoline,u3but95,55.6413231,12.5513057,True,Unknown,City,1380,48,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562963754,0.4320027648176948,989,10,69,28,8.2,FRC2,69,28,Gasoline,u3but9h,55.6411848,12.5519316,True,Vejlands Allé,Rural,1436,52,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562966330,0.3234989648033126,989,10,69,28,6.7,FRC2,69,28,Gasoline,u3but9h,55.6410869,12.5523577,True,Centrumforbindelsen,Rural,1543,55,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562968944,0.0,989,10,69,28,1.6,FRC2,69,28,Gasoline,u3but9h,55.640904,12.5530261,True,Centrumforbindelsen,Rural,1567,55,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562971519,0.1078748651564185,989,10,69,28,5.9,FRC2,69,28,Gasoline,u3but9j,55.640662,12.5536421,True,Centrumforbindelsen,Rural,1587,56,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562974113,0.107084725434764,989,10,69,28,4.7,FRC2,69,28,Gasoline,u3but9j,55.6404601,12.5539822,True,Centrumforbindelsen,Rural,1634,57,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562976665,0.3265412748171369,989,10,69,28,6.3,FRC2,69,28,Gasoline,u3but8v,55.6400325,12.554362,True,Centrumforbindelsen,Rural,1690,60,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562979204,0.0,989,10,69,28,3.1,FRC2,69,28,Gasoline,u3but8v,55.6397351,12.5545611,True,Centrumforbindelsen,Rural,1739,60,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562981744,0.0,989,10,69,28,3.5,FRC2,69,28,Gasoline,u3but8v,55.6392776,12.5546252,True,Centrumforbindelsen,Rural,1730,60,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562984287,0.1092323152881548,989,10,69,28,5.9,FRC2,69,28,Gasoline,u3but8v,55.6389818,12.5545875,True,Centrumforbindelsen,Rural,1756,61,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562986827,0.2187226596675415,989,10,69,28,5.1,FRC2,69,28,Gasoline,u3but8t,55.6385438,12.5542986,True,Centrumforbindelsen,Rural,1801,63,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562989362,0.1095770326539557,989,10,69,28,5.5,FRC2,69,28,Gasoline,u3but8t,55.6382743,12.5540252,True,Centrumforbindelsen,Rural,1460,64,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562991924,0.1084222395697805,989,10,69,28,6.7,FRC2,69,28,Gasoline,u3but8t,55.6378998,12.5534855,True,Centrumforbindelsen,Rural,1486,65,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562994558,0.2109170674090947,989,10,69,28,9.4,FRC2,69,28,Gasoline,u3but8s,55.6375495,12.5528802,True,Centrumforbindelsen,Rural,1516,67,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562997148,0.3217503217503217,989,10,82,105,7.5,FRC3,82,105,Gasoline,u3but8k,55.6372931,12.552465,True,Centrumforbindelsen,Rural,1580,70,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711562999753,0.0,989,10,82,105,5.9,FRC3,82,105,Gasoline,u3but87,55.6369284,12.5518116,True,Amagermotorvejen,Motorway,1605,70,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563002384,0.2111575657755817,989,10,82,105,6.7,FRC3,82,105,Gasoline,u3but87,55.6366802,12.551346,True,Amagermotorvejen,Motorway,1622,72,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563004942,0.1085917817739553,989,10,82,105,7.8,FRC3,82,105,Gasoline,u3but87,55.6362922,12.5506579,True,Amagermotorvejen,Motorway,1657,73,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563007485,0.1092323152881548,989,10,82,105,5.1,FRC3,82,105,Gasoline,u3but84,55.6360528,12.5501663,True,Unknown,Motorway,1676,74,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563010026,0.0,989,10,87,67,5.1,FRC2,87,67,Gasoline,u3but84,55.6356907,12.5494036,True,Unknown,Motorway,1692,74,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563012562,0.0,989,10,87,67,5.5,FRC2,87,67,Gasoline,u3but81,55.6353138,12.5486766,True,Unknown,Motorway,1701,74,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563015120,0.0,989,10,87,67,3.9,FRC2,87,67,Gasoline,u3but81,55.635062,12.5481848,True,Unknown,Motorway,1710,74,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563017677,-0.108634250206405,989,10,87,67,3.1,FRC2,87,67,Gasoline,u3but80,55.6347988,12.5473213,True,Unknown,Motorway,1692,73,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563020238,-0.1084645754696516,989,10,87,67,3.5,FRC2,87,67,Gasoline,u3bumxb,55.6346554,12.5467172,True,Unknown,Motorway,1665,72,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563022823,0.0,989,10,87,67,6.7,FRC2,87,67,Gasoline,u3bumrz,55.6344694,12.545827,True,Unknown,Motorway,1649,72,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563025382,0.4341973861317355,989,10,87,67,19.6,FRC2,87,67,Gasoline,u3bumrz,55.6343006,12.5452466,True,Unknown,Motorway,1667,76,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563027989,1.1720581340834504,989,10,87,67,24.3,FRC2,87,67,Gasoline,u3bumry,55.6339282,12.5444078,True,Unknown,Motorway,2352,87,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563030555,0.4330129037845328,989,10,87,67,16.5,FRC2,87,67,Gasoline,u3bumrw,55.6333621,12.5436982,True,Unknown,Motorway,2211,91,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563033194,0.1052587259483811,989,10,87,67,13.3,FRC2,87,67,Gasoline,u3bumrt,55.6329533,12.5433248,True,Unknown,Motorway,1758,92,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563035765,0.0,989,10,87,67,12.5,FRC2,87,67,Gasoline,u3bumrt,55.6323084,12.542959,True,Unknown,Motorway,1759,92,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563038331,-0.1082532259461332,989,10,87,67,9.4,FRC2,87,67,Gasoline,u3bumrm,55.6318444,12.5428853,True,Unknown,Motorway,1750,91,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563040928,-0.1069610234030719,989,10,87,67,10.2,FRC2,87,67,Gasoline,u3bumrm,55.6311583,12.5429921,True,Unknown,Motorway,1733,90,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563043627,0.0,989,10,87,67,9.8,FRC2,87,67,Gasoline,u3bumrj,55.6305208,12.5434107,True,Unknown,Motorway,1725,90,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563046192,0.1082954299328568,989,10,87,67,8.6,FRC2,87,67,Gasoline,u3bumrn,55.6301156,12.5437999,True,Unknown,Motorway,1731,91,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563048738,-0.109103604783102,989,10,87,67,4.7,FRC2,87,67,Gasoline,u3bumrn,55.6296098,12.5446339,True,Unknown,Motorway,1749,90,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563051279,-0.1093182911364729,989,10,102,183,1.2,FRC0,102,183,Gasoline,u3bumrp,55.6293225,12.5452589,True,Unknown,Motorway,1708,89,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563053817,0.1094475089746957,989,10,87,67,7.5,FRC2,87,67,Gasoline,u3bumqz,55.6290074,12.5463613,True,Unknown,Motorway,1732,90,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563056355,0.1094475089746957,989,10,87,67,5.9,FRC2,87,67,Gasoline,u3bumwb,55.6288977,12.5471471,True,Unknown,Motorway,1757,91,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563058903,0.1090179661608233,989,10,102,183,5.5,FRC0,102,183,Gasoline,u3bumwc,55.6288552,12.5484132,True,Unknown,Motorway,1773,92,90,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563061441,-0.1094475089746957,989,10,87,67,4.7,FRC2,87,67,Gasoline,u3bumwf,55.6289514,12.5492035,True,Unknown,Motorway,1770,91,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563063985,-0.3275681341719078,989,10,87,67,0.0,FRC2,87,67,Gasoline,u3bumwf,55.6290801,12.5503713,True,Unknown,Motorway,1702,88,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563066530,-0.1091464745688714,989,10,87,67,8.2,FRC2,87,67,Gasoline,u3bumwg,55.6291661,12.5515127,True,Unknown,Motorway,1667,87,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563069067,0.2189812989970656,989,10,87,67,17.6,FRC2,87,67,Gasoline,u3bumwu,55.629183,12.5522763,True,Unknown,Motorway,1677,89,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563071605,0.3283425269240872,989,10,102,183,15.3,FRC0,102,183,Gasoline,u3bumwv,55.6292388,12.5533637,True,Unknown,Motorway,1746,92,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563074146,0.1093182911364729,989,10,102,183,9.0,FRC0,102,183,Gasoline,u3bumwv,55.6292097,12.5541626,True,Øresundsmotorvejen,Motorway,1791,93,110,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563076689,-0.3276969458644645,989,10,102,183,2.0,FRC0,102,183,Gasoline,u3bumwy,55.6291271,12.5554302,True,Øresundsmotorvejen,Motorway,1752,90,110,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563079227,0.1094475089746957,989,10,106,51,8.6,FRC0,106,51,Gasoline,u3bumwz,55.6290659,12.5562765,True,Unknown,Motorway,1729,91,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563081763,0.0,989,10,106,51,7.5,FRC0,106,51,Gasoline,u3bumyb,55.6289721,12.5574891,True,Øresundsmotorvejen,Motorway,1739,91,110,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563084300,0.1094906494985328,989,10,106,51,12.5,FRC0,106,51,Gasoline,u3bumyb,55.6289322,12.5582809,True,Øresundsmotorvejen,Motorway,1760,92,110,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563086836,0.2190676480897301,989,10,106,51,10.6,FRC0,106,51,Gasoline,u3bumyc,55.628856,12.5595369,True,Øresundsmotorvejen,Motorway,1791,94,110,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563089374,0.1094475089746957,989,10,106,51,12.5,FRC0,106,51,Gasoline,u3bumyf,55.6288169,12.5603897,True,Øresundsmotorvejen,Motorway,1804,95,110,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563091910,-0.3286014721345952,989,10,106,51,0.0,FRC0,106,51,Gasoline,u3bumyg,55.6287551,12.5616386,True,Øresundsmotorvejen,Motorway,1786,92,110,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563094446,-0.3286014721345952,989,10,106,51,0.0,FRC0,106,51,Gasoline,u3bumyg,55.6286937,12.5624514,True,Unknown,Motorway,1718,89,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563097001,-0.3261578604044357,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3bumyu,55.6285979,12.5636133,True,Unknown,Motorway,1663,86,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563099611,0.0,989,10,58,64,11.0,FRC5,58,64,Gasoline,u3bumyv,55.6285011,12.5647493,True,Unknown,Motorway,1647,86,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563102206,0.1070434596446157,989,10,58,64,8.6,FRC5,58,64,Gasoline,u3bumyv,55.6284457,12.5655051,True,Unknown,Motorway,1670,87,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563104786,0.1076658053402239,989,10,58,64,10.6,FRC5,58,64,Gasoline,u3bumyy,55.6283545,12.5666545,True,Unknown,Motorway,1683,88,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563107416,-0.4224757076468103,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3bumyz,55.6282872,12.5674242,True,Unknown,Motorway,1644,84,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563110006,-0.429000429000429,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3buqnb,55.6281636,12.5684892,True,Unknown,Motorway,1574,80,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563112550,-0.8735150244584207,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3buqnb,55.6280535,12.5694898,True,Unknown,Motorway,1442,72,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563115103,-2.72011141576359,989,10,58,64,0.8,FRC5,58,64,Gasoline,u3buqnc,55.628013,12.5700606,True,Unknown,Motorway,1198,47,130,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563117638,-4.60223537146614,989,10,58,64,3.9,FRC5,58,64,Gasoline,u3buqnc,55.627949,12.5707024,True,Center Boulevard,City,860,5,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563120206,-0.5408445829006576,989,10,106,51,0.0,FRC0,106,51,Gasoline,u3buqnc,55.6279594,12.570751,True,Unknown,City,759,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563122800,0.0,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3buqnc,55.6279727,12.5706183,True,Unknown,Rural,0,0,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563125405,0.0,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3buqnc,55.6279754,12.5705392,True,Center Boulevard,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563127986,0.0,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3buqnc,55.6279828,12.5704594,True,Center Boulevard,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563130603,0.0,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3buqnc,55.6279846,12.570417,True,Center Boulevard,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563133156,0.0,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3buqnc,55.6279836,12.5704001,True,Center Boulevard,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563135742,0.0,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3buqnc,55.6279854,12.5703825,True,Center Boulevard,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563138354,0.0,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3buqnc,55.6279857,12.5703776,True,Center Boulevard,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563140998,0.0,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3buqnc,55.6279864,12.5703728,True,Center Boulevard,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563143625,0.0,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3buqnc,55.6279866,12.5703701,True,Center Boulevard,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563146208,0.0,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3buqnc,55.6279868,12.5703702,True,Center Boulevard,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563148785,0.0,989,10,58,64,0.0,FRC5,58,64,Gasoline,u3buqnc,55.6279868,12.5703702,True,Center Boulevard,City,0,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563151322,1.0949064949853282,989,10,58,64,31.4,FRC5,58,64,Gasoline,u3buqnc,55.6279867,12.5703699,True,Center Boulevard,City,1646,10,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563153882,0.8680555555555556,989,10,58,64,12.5,FRC5,58,64,Gasoline,u3buqnc,55.6279706,12.5705121,True,Center Boulevard,City,1432,18,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563156500,0.2122060945590357,989,10,58,64,6.3,FRC5,58,64,Gasoline,u3buqnc,55.6279738,12.5707805,True,Unknown,Rural,1714,20,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563159107,0.2131014789242637,989,10,58,64,7.8,FRC5,58,64,Gasoline,u3buqnc,55.6280775,12.5708782,True,Center Boulevard,City,1887,22,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563161691,0.0,989,10,20,34,4.3,FRC6,20,34,Gasoline,u3buqnc,55.6282565,12.5709394,True,Center Boulevard,City,1261,22,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563164304,-0.4252243058213207,989,10,20,34,0.0,FRC6,20,34,Gasoline,u3buqnc,55.6283624,12.5709811,True,Center Boulevard,City,1121,18,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563166902,-0.3207595586348473,989,10,20,34,3.1,FRC6,20,34,Gasoline,u3buqnc,55.6284803,12.5710265,True,Center Boulevard,City,977,15,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563169491,-0.4291661302090039,989,10,20,34,1.6,FRC6,20,34,Gasoline,u3buqnc,55.6285509,12.5710581,True,Unknown,Motorway,1077,11,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563172030,0.4376176097326156,989,10,20,34,18.8,FRC6,20,34,Gasoline,u3buqnc,55.6286101,12.5710944,True,Unknown,Motorway,939,15,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563174635,1.4928556195350822,989,10,20,34,16.9,FRC6,20,34,Gasoline,u3buqnf,55.6287516,12.5711478,True,Unknown,Motorway,1978,29,70,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563177212,1.1857025826758072,989,10,13,8,13.3,FRC5,13,8,Gasoline,u3buqnf,55.6289287,12.5711999,True,Unknown,City,1767,40,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563179801,0.6437491953135059,989,10,33,35,8.6,FRC5,33,35,Gasoline,u3buqnf,55.6292559,12.571317,True,Center Boulevard,City,1715,46,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563182427,0.0,989,10,33,35,2.0,FRC5,33,35,Gasoline,u3buqp4,55.6294926,12.5713889,True,Center Boulevard,City,1783,46,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563185025,0.0,989,10,33,35,0.0,FRC5,33,35,Gasoline,u3buqp4,55.6298334,12.5715261,True,Center Boulevard,City,1760,46,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563187635,-0.1064282673478075,989,10,33,35,0.0,FRC5,33,35,Gasoline,u3buqp4,55.6301741,12.5716603,True,Center Boulevard,City,1721,45,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563190180,-0.1091464745688714,989,10,33,35,1.2,FRC5,33,35,Gasoline,u3buqp4,55.6303987,12.5717468,True,Center Boulevard,City,1715,44,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563192764,-0.1074991400068799,989,10,33,35,0.0,FRC5,33,35,Gasoline,u3buqp6,55.6307237,12.5718818,True,Center Boulevard,City,1650,43,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563195349,-0.9671179883945842,989,10,33,35,0.0,FRC5,33,35,Gasoline,u3buqp6,55.6309281,12.5719717,True,Center Boulevard,City,1576,34,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563197946,-2.4601035382706544,989,10,33,35,3.9,FRC5,33,35,Gasoline,u3buqp6,55.6311239,12.5720989,True,Center Boulevard,City,1176,11,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563200559,-1.169366841008632,989,10,33,35,5.9,FRC5,33,35,Gasoline,u3buqp6,55.6312117,12.5721768,True,Center Boulevard,City,696,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563203150,0.0,989,10,33,35,7.5,FRC5,33,35,Gasoline,u3buqp6,55.6312112,12.5721965,True,Center Boulevard,City,751,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563205752,0.0,989,10,33,35,7.5,FRC5,33,35,Gasoline,u3buqp6,55.6311755,12.5721814,True,Center Boulevard,City,749,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563208288,0.0,989,10,33,35,7.5,FRC5,33,35,Gasoline,u3buqp6,55.6311646,12.5721676,True,Center Boulevard,City,752,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563210823,0.0,989,10,33,35,7.8,FRC5,33,35,Gasoline,u3buqp6,55.6311635,12.5721756,True,Center Boulevard,City,746,0,50,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563213383,0.0,989,10,33,35,7.5,FRC5,33,35,Gasoline,u3buqp6,55.6311645,12.572206,True,Unknown,Rural,753,0,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563216002,0.0,989,10,33,35,7.5,FRC5,33,35,Gasoline,u3buqp6,55.6311654,12.5722609,True,Unknown,Rural,749,0,80,1.0,False,58,40,Overcast clouds,3
-Nu04Ap7e--DVOXMGetk,1711563218536,0.0,989,10,33,35,7.5,FRC5,33,35,Gasoline,u3buqp6,55.6311786,12.57228,True,Unknown,Rural,745,0,80,1.0,False,58,40,Overcast clouds,3
-Nu3nb37YrSgjGi3G5Fw,1711625119587,-0.1093182911364729,981,11,30,51,18.8,FRC5,30,51,Gasoline,u3buqp4,55.6298292,12.5713908,False,Center Boulevard,City,1977,47,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625122174,-0.4294979169351028,981,11,25,46,14.1,FRC5,32,36,Gasoline,u3buqp4,55.6294967,12.5712911,False,Center Boulevard,City,1818,43,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625124720,-0.2182072095662041,981,11,25,46,7.1,FRC5,32,36,Gasoline,u3buqnf,55.6291831,12.5711887,False,Center Boulevard,City,1338,41,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625127260,-1.3123359580052494,981,11,33,10,22.0,FRC5,33,10,Gasoline,u3buqnf,55.6289984,12.5711174,False,Center Boulevard,City,885,29,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625129807,-1.3087292239235702,981,11,33,10,21.2,FRC5,33,10,Gasoline,u3buqnc,55.6288365,12.5710468,False,Unknown,City,894,17,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625132346,-1.2034484267646928,981,11,23,14,20.0,FRC5,32,10,Gasoline,u3buqnc,55.6287793,12.571036,False,Unknown,City,894,6,50,0.9900000095367432,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625134895,-0.6538511834706421,981,11,23,14,22.0,FRC5,32,10,Gasoline,u3buqnc,55.6287651,12.5710268,False,Center Boulevard,City,848,0,60,0.9900000095367432,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625137434,0.6564264145989235,981,11,23,14,42.0,FRC5,32,10,Gasoline,u3buqnc,55.628765,12.5710267,False,Center Boulevard,City,1141,6,60,0.9900000095367432,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625139974,1.0936132983377078,981,11,23,14,20.0,FRC5,32,10,Gasoline,u3buqnc,55.628691,12.571009,False,Center Boulevard,City,2218,16,50,0.9900000095367432,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625142516,-0.2185505726025002,981,11,18,15,18.0,FRC5,18,15,Gasoline,u3buqnc,55.628617,12.5709775,False,Unknown,Motorway,1141,14,70,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625145063,0.218121537320595,981,11,18,15,0.0,FRC5,18,15,Gasoline,u3buqnc,55.6284911,12.5709249,False,Unknown,Motorway,1254,16,70,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625147609,-0.6546216286986123,981,11,107,66,21.2,FRC0,107,66,Gasoline,u3buqnc,55.6284164,12.5709013,False,Center Boulevard,City,902,10,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625150147,-0.5472375448734788,981,11,18,15,22.0,FRC5,18,15,Gasoline,u3buqnc,55.6283561,12.5708732,False,Center Boulevard,City,895,5,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625152697,-0.1089324618736383,981,11,18,15,20.0,FRC5,18,15,Gasoline,u3buqnc,55.6283298,12.5708647,False,Center Boulevard,City,949,4,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625155241,0.9827044025157232,981,11,106,51,52.9,FRC0,106,51,Gasoline,u3buqnc,55.6282847,12.5708449,False,Center Boulevard,City,1458,13,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625157786,0.2182929491377428,981,11,18,15,12.2,FRC5,18,15,Gasoline,u3buqnc,55.628165,12.5707967,False,Center Boulevard,City,1064,15,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625160324,0.875580071797566,981,11,20,34,52.2,FRC6,20,34,Gasoline,u3buqnc,55.6280722,12.5708596,False,Center Boulevard,City,1643,23,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625162866,0.6556517178075008,981,11,58,64,0.0,FRC5,58,64,Gasoline,u3buqnf,55.6280059,12.5712435,False,Unknown,Motorway,1806,29,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625165400,1.205823029027449,981,11,58,64,100.0,FRC5,58,64,Gasoline,u3buqnf,55.628,12.5715436,False,Unknown,Motorway,1894,40,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625167943,1.420020098746013,981,11,58,64,100.0,FRC5,58,64,Gasoline,u3buqnf,55.6279807,12.5721483,False,Unknown,Motorway,2613,53,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625170487,0.5459468902865129,981,11,58,64,100.0,FRC5,58,64,Gasoline,u3buqng,55.6279586,12.5726386,False,Unknown,Motorway,2178,58,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625173030,1.0923231528815485,981,11,58,64,100.0,FRC5,58,64,Gasoline,u3buqng,55.6279507,12.5734616,False,Unknown,Motorway,2629,68,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625175570,0.5468066491688539,981,11,58,64,21.2,FRC5,58,64,Gasoline,u3buqnu,55.627969,12.5740716,False,Unknown,Motorway,2971,73,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625178113,0.0,981,11,58,64,45.1,FRC5,58,64,Gasoline,u3buqnu,55.6279247,12.5750961,False,Ove Arups Vej,City,2961,73,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625180651,-0.3283425269240872,981,11,58,64,7.1,FRC5,58,64,Gasoline,u3buqnv,55.627903,12.5757479,False,Unknown,Motorway,1386,70,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625183232,0.4304963623057385,981,11,58,64,100.0,FRC5,58,64,Gasoline,u3buqnw,55.6278931,12.5766811,False,Unknown,Motorway,2312,74,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625185777,-0.2182929491377428,981,11,58,64,14.9,FRC5,58,64,Gasoline,u3buqnw,55.6278646,12.5776418,False,Unknown,Motorway,2344,72,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625188315,0.0,981,11,58,64,100.0,FRC5,58,64,Gasoline,u3buqnx,55.6278333,12.5782731,False,Unknown,Motorway,2283,72,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625190852,0.5474532474926641,981,11,58,64,100.0,FRC5,58,64,Gasoline,u3buqnx,55.6278391,12.5792667,False,Ørestads Boulevard,City,2401,77,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625193384,0.4388274530454625,981,11,104,28,100.0,FRC0,104,28,Gasoline,u3buqq8,55.6278336,12.5799623,False,Øresundsmotorvejen,Motorway,2543,81,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625195933,0.108975197245107,981,11,104,28,74.9,FRC0,104,28,Gasoline,u3buqq9,55.6278203,12.5810467,False,Øresundsmotorvejen,Motorway,2625,82,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625198475,0.3278258589037504,981,11,104,28,72.2,FRC0,104,28,Gasoline,u3buqq9,55.6278137,12.5817754,False,Øresundsmotorvejen,Motorway,2695,85,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625201038,0.3251398101183508,981,11,104,28,100.0,FRC0,104,28,Gasoline,u3buqqd,55.6278232,12.5829117,False,Øresundsmotorvejen,Motorway,2764,88,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625203580,0.3278258589037504,981,11,104,28,65.9,FRC0,104,28,Gasoline,u3buqqe,55.627842,12.5837097,False,Øresundsmotorvejen,Motorway,2875,91,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625206121,0.2186365822729459,981,11,104,28,65.1,FRC0,104,28,Gasoline,u3buqqs,55.6278951,12.5849236,False,Øresundsmotorvejen,Motorway,2944,93,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625208667,0.0,981,11,104,28,72.9,FRC0,104,28,Gasoline,u3buqqu,55.6279344,12.5857419,False,Øresundsmotorvejen,Motorway,2964,93,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625211213,0.3273108143493061,981,11,104,28,72.2,FRC0,104,28,Gasoline,u3buqqv,55.6280119,12.58699,False,Øresundsmotorvejen,Motorway,3034,96,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625213752,-0.1094044024331539,981,11,104,28,23.1,FRC0,104,28,Gasoline,u3buqqy,55.6281268,12.5882429,False,Øresundsmotorvejen,Motorway,3062,95,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625216290,0.0,981,11,104,28,56.9,FRC0,104,28,Gasoline,u3buqqz,55.6282158,12.5890778,False,Øresundsmotorvejen,Motorway,3029,95,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625218834,0.0,981,11,104,28,38.8,FRC0,104,28,Gasoline,u3buqqz,55.6283427,12.5903178,False,Øresundsmotorvejen,Motorway,3042,95,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625221374,-0.1093613298337707,981,11,104,28,38.0,FRC0,104,28,Gasoline,u3buqwb,55.6284355,12.5911338,False,Øresundsmotorvejen,Motorway,3018,94,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625223919,-0.1091464745688714,981,11,104,28,36.9,FRC0,104,28,Gasoline,u3buqwc,55.6285953,12.5923327,False,Øresundsmotorvejen,Motorway,2968,93,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625226470,-0.1088897600069689,981,11,51,50,34.1,FRC3,51,50,Gasoline,u3buqwf,55.6287073,12.5931203,False,Øresundsmotorvejen,Motorway,2945,92,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625229002,-0.2194137265227312,981,11,51,50,32.9,FRC3,51,50,Gasoline,u3buqwf,55.6288557,12.5943026,False,Unknown,Motorway,2895,90,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625231545,-0.3276969458644645,981,11,51,50,0.0,FRC3,51,50,Gasoline,u3buqwg,55.6289523,12.5950767,False,Unknown,Motorway,2830,87,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625234082,-0.3284719484955985,981,11,51,50,0.0,FRC3,51,50,Gasoline,u3buqwu,55.629044,12.5961979,False,Unknown,Motorway,2715,84,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625236618,-0.5476691202243252,981,11,51,50,2.0,FRC3,51,50,Gasoline,u3buqwu,55.629089,12.5969033,False,Unknown,Motorway,1124,79,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625239151,-0.5483177611089178,981,11,51,50,22.0,FRC3,51,50,Gasoline,u3buqwv,55.6291321,12.5979517,False,Unknown,Motorway,867,74,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625241684,-0.767644865552485,981,11,51,50,18.8,FRC3,51,50,Gasoline,u3buqwy,55.6291577,12.5985724,False,Unknown,Motorway,897,67,130,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625244233,-0.6538511834706421,981,11,51,50,20.0,FRC3,51,50,Gasoline,u3buqwy,55.6291962,12.5994014,False,Unknown,Motorway,909,61,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625246774,-0.6559097468188377,981,11,51,50,23.1,FRC3,51,50,Gasoline,u3buqwz,55.6291844,12.6001709,False,Unknown,Motorway,873,55,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625249333,-1.0854934653293389,981,11,51,50,21.2,FRC3,51,50,Gasoline,u3buqwz,55.6291767,12.6004276,False,Unknown,Motorway,909,45,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625251878,-1.4189041693953286,981,11,51,50,21.2,FRC3,51,50,Gasoline,u3buqwz,55.6291767,12.6004276,False,Unknown,Motorway,906,32,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625254415,-1.313887793982394,981,11,51,50,21.2,FRC3,51,50,Gasoline,u3buqwz,55.6291767,12.6004276,False,Unknown,Motorway,890,20,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625256963,-0.8721437292865865,981,11,51,50,22.0,FRC3,51,50,Gasoline,u3buqyb,55.6291314,12.6016502,False,Unknown,Motorway,892,12,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625259507,-0.8735150244584207,981,11,51,50,23.1,FRC3,51,50,Gasoline,u3buqyb,55.6291632,12.6017159,False,Unknown,Motorway,902,4,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625262046,-0.4376176097326156,981,11,51,50,21.2,FRC3,51,50,Gasoline,u3buqyb,55.6291961,12.6017074,False,Unknown,Motorway,852,0,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625264580,0.0,981,11,51,50,21.2,FRC3,51,50,Gasoline,u3buqyb,55.6291983,12.6017067,False,Unknown,Motorway,836,0,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625267121,0.0,981,11,51,50,25.9,FRC3,51,50,Gasoline,u3buqyb,55.6291983,12.6017067,False,Unknown,Motorway,1154,0,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625269664,0.2184646305763097,981,11,51,50,43.1,FRC3,51,50,Gasoline,u3buqyb,55.6291983,12.6017067,False,Unknown,Motorway,1994,2,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625272209,-0.2182929491377428,981,11,51,50,23.1,FRC3,51,50,Gasoline,u3buqyb,55.6291983,12.6017067,False,Unknown,Motorway,893,0,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625274749,0.0,981,11,51,50,34.1,FRC3,51,50,Gasoline,u3buqyb,55.6291983,12.6017067,False,Unknown,Motorway,814,0,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625277287,0.0,981,11,51,50,31.0,FRC3,51,50,Gasoline,u3buqyb,55.6291983,12.6017067,False,Unknown,Motorway,850,0,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625279824,0.8759251959882627,981,11,51,50,100.0,FRC3,51,50,Gasoline,u3buqyb,55.6291983,12.6017067,False,Unknown,Motorway,2058,8,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625282367,0.3276969458644645,981,11,51,50,16.9,FRC3,51,50,Gasoline,u3buqyb,55.6292166,12.6018181,False,Unknown,Motorway,1155,11,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625284913,0.7637252334817143,981,11,51,50,100.0,FRC3,51,50,Gasoline,u3buqyb,55.6292327,12.6020277,False,Unknown,Motorway,1135,18,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625287453,-0.2187226596675415,981,11,51,50,14.1,FRC3,51,50,Gasoline,u3buqyb,55.6292339,12.6021955,False,Unknown,Motorway,1354,16,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625289994,0.4372731645458918,981,11,51,50,16.1,FRC3,51,50,Gasoline,u3buqyb,55.6292517,12.6024499,False,Unknown,Motorway,1677,20,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625292539,-0.2182929491377428,981,11,51,50,5.1,FRC3,51,50,Gasoline,u3buqyb,55.6292622,12.6026276,False,Unknown,Motorway,1545,18,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625295079,-0.4374453193350831,981,11,51,50,22.0,FRC3,51,50,Gasoline,u3buqyc,55.6292605,12.6028464,False,Unknown,Motorway,911,14,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625297616,-0.8759251959882627,981,11,51,50,18.8,FRC3,51,50,Gasoline,u3buqyc,55.6292547,12.6029524,False,Unknown,Motorway,878,6,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625300163,-0.6543646119617851,981,11,51,50,21.2,FRC3,51,50,Gasoline,u3buqyc,55.6292577,12.6029983,False,Unknown,Motorway,847,0,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625302700,0.0,981,11,51,50,21.2,FRC3,51,50,Gasoline,u3buqyc,55.6292632,12.6029906,False,Unknown,Motorway,840,0,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625305236,0.0,981,11,51,50,23.1,FRC3,51,50,Gasoline,u3buqyc,55.6292633,12.6029901,False,Unknown,Motorway,841,0,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625307772,0.0,981,11,58,44,21.2,FRC3,65,39,Gasoline,u3buqyc,55.6292633,12.60299,False,Unknown,Motorway,848,0,110,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625310315,0.0,981,11,58,44,23.1,FRC3,65,39,Gasoline,u3buqyc,55.6292633,12.60299,False,Unknown,City,834,0,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625312869,0.0,981,11,58,44,23.9,FRC3,65,39,Gasoline,u3buqyc,55.6292633,12.60299,False,Unknown,City,831,0,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625315418,0.0,981,11,58,44,23.1,FRC3,65,39,Gasoline,u3buqyc,55.6292633,12.60299,False,Unknown,City,851,0,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625317957,0.0,981,11,58,44,22.0,FRC3,65,39,Gasoline,u3buqyc,55.6292633,12.60299,False,Unknown,City,859,0,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625320491,0.0,981,11,58,44,23.1,FRC3,65,39,Gasoline,u3buqyc,55.6292633,12.60299,False,Unknown,City,841,0,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625323038,0.0,981,11,58,44,23.9,FRC3,65,39,Gasoline,u3buqyc,55.6292633,12.60299,False,Unknown,City,851,0,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625325573,1.0957703265395573,981,11,58,44,82.0,FRC3,65,39,Gasoline,u3buqyc,55.6292633,12.60299,False,Unknown,City,1433,10,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625328119,0.7637252334817143,981,11,44,196,14.9,FRC4,44,196,Gasoline,u3buqyc,55.6292464,12.603163,False,Unknown,City,2492,17,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625330662,0.5461615764407742,981,11,4,49,100.0,FRC4,9,22,Gasoline,u3buqyc,55.6291653,12.6032387,False,Unknown,City,1403,22,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625333203,0.5465914556823648,981,11,4,49,0.0,FRC4,9,22,Gasoline,u3buqyc,55.6289831,12.6033386,False,Unknown,City,2856,27,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625335752,0.9807767752059632,981,11,44,196,100.0,FRC4,44,196,Gasoline,u3buqyc,55.6287476,12.603459,False,Unknown,City,1760,36,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625338301,0.6538511834706421,981,11,44,196,81.2,FRC4,44,196,Gasoline,u3buqyc,55.6285512,12.6035283,False,Unknown,City,2157,42,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625340838,0.656943896991197,981,11,44,196,67.8,FRC4,44,196,Gasoline,u3buqyc,55.6282191,12.6036566,False,Unknown,City,2458,48,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625343375,0.0,981,11,44,196,43.1,FRC4,44,196,Gasoline,u3buqyc,55.6279789,12.6037321,False,Englandsvej,City,2548,48,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625345921,0.2182072095662041,981,11,44,196,14.1,FRC4,44,196,Gasoline,u3buqy9,55.627604,12.6038425,False,Englandsvej,City,2684,50,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625348456,-0.1095770326539557,981,11,44,196,25.9,FRC4,44,196,Gasoline,u3buqy9,55.6273494,12.6039071,False,Englandsvej,City,2634,49,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625351003,-0.1090607686602975,981,11,44,196,27.8,FRC4,44,196,Gasoline,u3buqy9,55.6269879,12.6040258,False,Unknown,City,2580,48,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625353544,0.1093182911364729,981,11,44,196,43.9,FRC4,44,196,Gasoline,u3buqyd,55.6267513,12.6041087,False,Englandsvej,City,2590,49,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625356089,0.3274394237066143,981,11,44,196,43.1,FRC4,44,196,Gasoline,u3buqy6,55.6263732,12.6041503,False,Englandsvej,City,2723,52,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625358640,0.0,981,11,44,196,0.0,FRC4,44,196,Gasoline,u3buqy6,55.6261085,12.604155,False,Englandsvej,City,2794,52,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625361191,-0.2177795200139378,981,11,44,196,16.9,FRC4,44,196,Gasoline,u3buqy6,55.6257215,12.6041896,False,Englandsvej,City,2774,50,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625363747,-0.1086767518692401,981,11,8,6,18.0,FRC4,8,6,Gasoline,u3buqy6,55.6253515,12.6042306,False,Englandsvej,City,2645,49,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625366287,-0.1093613298337707,981,11,44,196,20.0,FRC4,44,196,Gasoline,u3buqy4,55.6251117,12.6042653,False,Englandsvej,City,2589,48,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625368824,-0.4379625979941313,981,11,44,196,0.0,FRC4,44,196,Gasoline,u3buqy4,55.6247744,12.6043176,False,Unknown,City,2441,44,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625371359,-0.4383081306158229,981,11,44,196,0.0,FRC4,44,196,Gasoline,u3buqy4,55.6245661,12.6043496,False,Unknown,City,2219,40,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625373893,-1.863544681224239,981,11,44,196,21.2,FRC4,44,196,Gasoline,u3buqy4,55.6243036,12.6043929,False,Unknown,City,843,23,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625376423,-1.756697408871322,981,11,44,196,21.2,FRC4,44,196,Gasoline,u3buqy4,55.6242228,12.6044079,False,Unknown,City,895,7,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625378958,-0.76703922857769,981,11,44,196,21.2,FRC4,44,196,Gasoline,u3buqy4,55.6241975,12.6044177,False,Unknown,City,902,0,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625381494,0.109533824044865,981,11,44,196,32.2,FRC4,44,196,Gasoline,u3buqy4,55.6242044,12.6044076,False,Unknown,City,1206,1,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625384034,0.1093613298337707,981,11,44,196,18.0,FRC4,44,196,Gasoline,u3buqy4,55.624205,12.6044067,False,Unknown,City,1121,2,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625386562,-0.2197609001406469,981,11,44,196,23.1,FRC4,44,196,Gasoline,u3buqy4,55.624205,12.6044067,False,Unknown,City,859,0,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625389097,0.2191540653079114,981,11,44,196,72.2,FRC4,44,196,Gasoline,u3buqy4,55.624205,12.6044067,False,Unknown,City,1141,2,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625391637,-0.2187226596675415,981,11,44,196,56.1,FRC4,44,196,Gasoline,u3buqy4,55.624205,12.6044067,False,Unknown,City,816,0,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625394171,0.8769622029290539,981,11,44,196,38.8,FRC4,44,196,Gasoline,u3buqy4,55.624205,12.6044067,False,Unknown,City,885,8,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625396713,0.1092752863012501,981,11,44,196,62.0,FRC4,44,196,Gasoline,u3buqy4,55.6240984,12.6044152,False,Unknown,City,850,9,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625399247,1.0962027536613173,981,11,44,196,100.0,FRC4,44,196,Gasoline,u3buqy4,55.6240255,12.6044187,False,Tårnbyhøj Alle,City,1141,19,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625401797,0.3267973856209151,981,11,44,196,36.9,FRC4,44,196,Gasoline,u3buqy4,55.6238572,12.6044354,False,Englandsvej,City,887,22,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625404339,0.874202290410001,981,11,44,196,100.0,FRC4,44,196,Gasoline,u3buqvf,55.6237251,12.6044362,False,Englandsvej,City,1472,30,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625406870,0.9877518767285656,981,11,15,10,63.1,FRC5,15,10,Gasoline,u3buqvf,55.6234698,12.6044275,False,Englandsvej,City,1969,39,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625409408,0.6566850538481744,981,11,44,196,100.0,FRC4,44,196,Gasoline,u3buqvf,55.6232719,12.6044218,False,Englandsvej,City,2252,45,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625411946,0.437790035898783,981,11,44,196,54.9,FRC4,44,196,Gasoline,u3buqvf,55.622906,12.6044512,False,Englandsvej,City,2575,49,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625414482,0.3286014721345952,981,11,44,196,52.2,FRC4,44,196,Gasoline,u3buqvf,55.6226533,12.6044966,False,Englandsvej,City,2731,52,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625417022,-0.1093613298337707,981,11,8,7,0.0,FRC4,8,7,Gasoline,u3buqvd,55.6222638,12.6046158,False,Unknown,Rural,2772,51,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625419568,-0.109103604783102,981,11,44,196,22.0,FRC4,44,196,Gasoline,u3buqvd,55.6220061,12.604693,False,Englandsvej,City,2713,50,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625422105,0.1094906494985328,981,11,44,196,40.0,FRC4,44,196,Gasoline,u3buqvd,55.6216316,12.6047625,False,Englandsvej,City,2687,51,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625424666,0.0,981,11,44,196,25.9,FRC4,44,196,Gasoline,u3buqvd,55.6213726,12.6047903,False,Englandsvej,City,2734,51,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625427217,0.0,981,11,44,196,23.1,FRC4,44,196,Gasoline,u3buqv6,55.6210074,12.6048372,False,Englandsvej,City,2743,51,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625429756,-0.1094044024331539,981,11,44,196,31.0,FRC4,44,196,Gasoline,u3buqv6,55.6206277,12.6049337,False,Englandsvej,City,1454,50,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625432301,0.2182929491377428,981,11,44,196,21.2,FRC4,44,196,Gasoline,u3buqv6,55.620377,12.6050205,False,Englandsvej,City,2123,52,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625434835,0.0,981,11,44,196,34.9,FRC4,44,196,Gasoline,u3buqv6,55.6199876,12.6051707,False,Englandsvej,City,2122,52,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625437370,-0.1095770326539557,981,11,27,323,18.0,FRC4,41,213,Gasoline,u3buqv6,55.6197251,12.6052836,False,Unknown,Rural,2089,51,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625439910,0.0,981,11,27,323,34.9,FRC4,41,213,Gasoline,u3buqv5,55.6193675,12.6054529,False,Englandsvej,City,2073,51,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625442445,0.0,981,11,44,196,36.1,FRC4,44,196,Gasoline,u3buqv5,55.6191264,12.6055932,False,Englandsvej,City,2099,51,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625444983,0.0,981,11,44,196,47.1,FRC4,44,196,Gasoline,u3buqv5,55.6187694,12.6058324,False,Englandsvej,City,2061,51,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625447519,0.109533824044865,981,11,44,196,38.8,FRC4,44,196,Gasoline,u3buqv5,55.6185269,12.6060013,False,Brønderslev Alle,City,2140,52,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625450058,-0.1094044024331539,981,11,44,196,0.0,FRC4,44,196,Gasoline,u3buqug,55.6181732,12.6063165,False,Englandsvej,City,2102,51,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625452613,-0.2174385736029571,981,11,27,323,38.0,FRC4,41,213,Gasoline,u3buqug,55.6179526,12.606537,False,Englandsvej,City,2038,49,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625455161,0.0,981,11,28,311,14.9,FRC4,42,207,Gasoline,u3buquu,55.6176336,12.6068733,False,Englandsvej,City,2027,49,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625457706,-0.1091464745688714,981,11,28,311,38.8,FRC4,42,207,Gasoline,u3buquu,55.6173209,12.6072293,False,Englandsvej,City,1964,48,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625460250,0.0,981,11,28,311,7.8,FRC4,42,207,Gasoline,u3buquu,55.6171107,12.6074791,False,Englandsvej,City,1982,48,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625462793,-0.1092323152881548,981,11,44,196,34.1,FRC4,44,196,Gasoline,u3buqus,55.6168214,12.6078104,False,Englandsvej,City,1906,47,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625465327,-0.1096202753661317,981,11,28,311,34.1,FRC4,42,207,Gasoline,u3buqus,55.616637,12.6080397,False,Englandsvej,City,1872,46,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625467862,-0.2191540653079114,981,11,28,311,5.9,FRC4,42,207,Gasoline,u3buqut,55.616362,12.6083704,False,Englandsvej,City,1675,44,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625470397,-0.5478851632697787,981,11,28,311,18.8,FRC4,42,207,Gasoline,u3buqut,55.6161996,12.6085824,False,Englandsvej,City,888,39,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625472933,0.0,981,11,28,311,61.2,FRC4,42,207,Gasoline,u3buqut,55.6159632,12.6088841,False,Englandsvej,City,1556,39,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625475466,0.4386542088871343,981,11,28,311,56.1,FRC4,42,207,Gasoline,u3buqut,55.6157971,12.6090767,False,Unknown,Rural,1718,43,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625477999,0.3289906566653507,981,11,28,311,58.8,FRC4,42,207,Gasoline,u3buqum,55.6155038,12.6094042,False,Englandsvej,City,1833,46,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625480550,0.1088897600069689,981,11,28,311,32.9,FRC4,42,207,Gasoline,u3buquq,55.6153086,12.6096545,False,Englandsvej,City,1944,47,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625483094,-0.2183787561146051,981,11,27,323,0.0,FRC4,42,207,Gasoline,u3buquq,55.6150218,12.6100174,False,Englandsvej,City,1875,45,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625485633,-0.1094044024331539,981,11,27,323,11.0,FRC4,42,207,Gasoline,u3buquq,55.6148339,12.6102324,False,Englandsvej,City,1819,44,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625488171,-0.2188950179493915,981,11,27,323,0.0,FRC4,42,207,Gasoline,u3buquq,55.6145618,12.6105394,False,Englandsvej,City,1746,42,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625490711,-0.2187226596675415,981,11,27,323,0.0,FRC4,42,207,Gasoline,u3buquq,55.6143046,12.6108322,False,Englandsvej,City,1666,40,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625493243,-0.1097068632613656,981,11,27,323,34.1,FRC4,42,207,Gasoline,u3buqup,55.6141352,12.6110147,False,Englandsvej,City,1598,39,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625495783,-0.1093613298337707,981,11,44,196,10.2,FRC4,44,196,Gasoline,u3buqup,55.6138789,12.611276,False,Englandsvej,City,1589,38,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625498337,0.0,981,11,44,196,32.2,FRC4,44,196,Gasoline,u3buqup,55.613707,12.6114482,False,Englandsvej,City,1566,38,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625500869,-0.2194137265227312,981,11,44,196,0.0,FRC4,44,196,Gasoline,u3buqup,55.6134643,12.6116487,False,Englandsvej,City,1510,36,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625503410,0.1093182911364729,981,11,44,196,36.9,FRC4,44,196,Gasoline,u3buqup,55.6133007,12.611758,False,Englandsvej,City,1499,37,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625505943,0.0,981,11,44,196,7.8,FRC4,44,196,Gasoline,u3buqup,55.6130546,12.6120027,False,Englandsvej,City,1509,37,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625508476,-0.5483177611089178,981,11,44,196,16.9,FRC4,44,196,Gasoline,u3buqup,55.6128953,12.6121427,False,Englandsvej,City,1067,32,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625511033,-0.8690740016512407,981,11,44,196,21.2,FRC4,44,196,Gasoline,u3bur5b,55.6126991,12.6123284,False,Englandsvej,City,900,24,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625513573,-0.2187226596675415,981,11,44,196,10.2,FRC4,44,196,Gasoline,u3bur5b,55.612587,12.6123914,False,Englandsvej,City,898,22,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625516105,0.7679480428295594,981,11,50,159,83.1,FRC4,50,159,Gasoline,u3buqgz,55.6124359,12.6122307,False,Ugandavej,City,1953,29,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625518636,0.4390008341015848,981,11,50,159,3.1,FRC4,50,159,Gasoline,u3buqgz,55.6123532,12.6119685,False,Ugandavej,City,1764,33,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625521174,0.7661325628228702,981,11,50,159,100.0,FRC4,50,159,Gasoline,u3buqgz,55.6122332,12.6115504,False,Ugandavej,City,1989,40,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625523721,0.8724861492823801,981,11,50,159,54.1,FRC4,50,159,Gasoline,u3buqgz,55.6120591,12.6110593,False,Unknown,Rural,2465,48,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625526265,-0.1091893780573025,981,11,50,159,3.1,FRC4,50,159,Gasoline,u3buqgy,55.6119025,12.6107117,False,Ugandavej,City,1222,47,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625528806,0.7652280379553107,981,11,50,159,100.0,FRC4,50,159,Gasoline,u3buqgy,55.6116423,12.6102208,False,Ugandavej,City,2097,54,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625531342,0.5476691202243252,981,11,50,159,100.0,FRC4,50,159,Gasoline,u3buqgy,55.6114225,12.6099113,False,Ugandavej,City,2346,59,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625533874,0.1097068632613656,981,11,50,159,45.1,FRC4,50,159,Gasoline,u3buqgt,55.6110552,12.6094796,False,Ugandavej,City,2422,60,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625536417,0.3276969458644645,981,11,50,159,72.2,FRC4,50,159,Gasoline,u3buqgt,55.6107667,12.6092399,False,Ugandavej,City,2542,63,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625538951,0.0,981,11,50,159,25.1,FRC4,50,159,Gasoline,u3buqgt,55.6103319,12.6088644,False,Ugandavej,City,2584,63,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625541485,-0.1096202753661317,981,11,46,172,36.1,FRC4,46,172,Gasoline,u3buqgm,55.6100391,12.6086221,False,Ugandavej,City,2546,62,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625544016,-0.3292506255761886,981,11,50,159,12.9,FRC4,50,159,Gasoline,u3buqgm,55.609643,12.6082539,False,Ugandavej,City,2455,59,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625546558,-0.2185505726025002,981,11,50,159,12.9,FRC4,50,159,Gasoline,u3buqgk,55.609381,12.6080342,False,Ugandavej,City,2373,57,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625549099,0.0,981,11,50,159,31.0,FRC4,50,159,Gasoline,u3buqgk,55.6089877,12.607717,False,Ugandavej,City,2326,57,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625551636,-0.1094906494985328,981,11,50,159,25.9,FRC4,50,159,Gasoline,u3buqgk,55.6087293,12.6074951,False,Ugandavej,City,2296,56,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625554170,-0.1096202753661317,981,11,46,172,1.2,FRC4,46,172,Gasoline,u3buqgh,55.60836,12.6071316,False,Skelgårdsstræde,City,2239,55,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625556711,0.0,981,11,50,159,42.0,FRC4,50,159,Gasoline,u3buqg5,55.6080379,12.6066873,False,Ugandavej,City,2227,55,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625559251,0.0,981,11,50,159,52.9,FRC4,50,159,Gasoline,u3buqg5,55.6078254,12.6063578,False,Ugandavej,City,2194,55,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625561790,0.4376176097326156,981,11,50,159,43.9,FRC4,50,159,Gasoline,u3buqg5,55.6075375,12.6057869,False,Ugandavej,City,2379,59,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625564323,0.1096635522217835,981,11,50,159,38.8,FRC4,50,159,Gasoline,u3buqg4,55.6073677,12.6053534,False,Ugandavej,City,2440,60,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625566856,0.0,981,11,50,159,32.9,FRC4,50,159,Gasoline,u3buqff,55.6071696,12.6046575,False,Ugandavej,City,2447,60,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625569388,0.0,981,11,50,159,47.1,FRC4,50,159,Gasoline,u3buqff,55.6070577,12.6041644,False,Ugandavej,City,2461,60,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625571925,0.0,981,11,50,159,36.1,FRC4,50,159,Gasoline,u3buqfc,55.6069308,12.6034128,False,Ugandavej,City,2432,60,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625574457,0.1097068632613656,981,11,50,159,38.0,FRC4,50,159,Gasoline,u3buqfc,55.6068434,12.6029001,False,Ugandavej,City,2458,61,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625576991,-0.1096202753661317,981,11,50,159,20.0,FRC4,50,159,Gasoline,u3buqfb,55.6067094,12.6021201,False,Ugandavej,City,2456,60,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625579530,0.2188088048663078,981,11,50,159,50.2,FRC4,50,159,Gasoline,u3buqfb,55.60662,12.6015976,False,Ugandavej,City,2520,62,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625582074,-0.1091893780573025,981,11,50,159,16.9,FRC4,50,159,Gasoline,u3buqdz,55.6064792,12.6008073,False,Ugandavej,City,2506,61,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625584611,-0.1094906494985328,981,11,50,159,12.2,FRC4,50,159,Gasoline,u3buqdz,55.606388,12.6002945,False,Ugandavej,City,2489,60,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625587150,-0.2188088048663078,981,11,50,159,0.0,FRC4,50,159,Gasoline,u3buqdy,55.6062483,12.5995447,False,Ugandavej,City,2379,58,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625589677,-0.7694675284702985,981,11,50,159,22.0,FRC4,50,159,Gasoline,u3buqdy,55.6061641,12.5990738,False,Ugandavej,City,906,51,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625592214,-0.7664345464897298,981,11,50,159,20.0,FRC4,50,159,Gasoline,u3buqdv,55.6060452,12.598464,False,Ugandavej,City,892,44,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625594750,-1.2048720644935156,981,11,50,159,20.0,FRC4,50,159,Gasoline,u3buqdv,55.6059684,12.598003,False,Ugandavej,City,906,33,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625597281,0.4390008341015848,981,11,50,159,100.0,FRC4,50,159,Gasoline,u3buqdt,55.6059142,12.5977205,False,Ugandavej,City,1405,37,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625599818,0.7664345464897298,981,11,50,159,100.0,FRC4,50,159,Gasoline,u3buqdt,55.6058287,12.597212,False,Ugandavej,City,1694,44,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625602347,0.768859013224375,981,11,50,159,100.0,FRC4,50,159,Gasoline,u3buqds,55.6057585,12.5968255,False,Ugandavej,City,1980,51,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625604881,0.5481013768306586,981,11,50,159,91.0,FRC4,50,159,Gasoline,u3buqds,55.6056519,12.5961322,False,Ugandavej,City,2250,56,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625607413,0.3291205897840969,981,11,50,159,76.9,FRC4,50,159,Gasoline,u3buqde,55.6055622,12.5956348,False,Ugandavej,City,2331,59,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625609945,0.3291205897840969,981,11,50,159,31.0,FRC4,50,159,Gasoline,u3buqde,55.6054291,12.5948383,False,Ugandavej,City,2504,62,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625612477,-0.1097068632613656,981,11,50,159,45.1,FRC4,50,159,Gasoline,u3buqdd,55.605349,12.5943022,False,Hyld Ager,City,2496,61,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625615010,0.0,981,11,50,159,36.9,FRC4,50,159,Gasoline,u3buqdd,55.6052095,12.5935055,False,Ugandavej,City,2488,61,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625617544,-0.1096202753661317,981,11,50,159,1.2,FRC4,50,159,Gasoline,u3buqd9,55.6051024,12.5930214,False,Ugandavej,City,2483,60,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625620088,-0.1091893780573025,981,11,50,159,34.1,FRC4,50,159,Gasoline,u3buqd9,55.6049604,12.5922696,False,Ugandavej,City,2423,59,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625622624,0.0,981,11,46,172,45.1,FRC4,46,172,Gasoline,u3buqd9,55.6048596,12.5917739,False,Hyld Ager,City,2385,59,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625625164,-0.3280839895013123,981,11,50,159,0.0,FRC4,50,159,Gasoline,u3buqd8,55.6047583,12.5910277,False,Ugandavej,City,2323,56,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625627720,-0.3260302556077204,981,11,50,159,0.0,FRC4,50,159,Gasoline,u3buqd8,55.6046398,12.5903517,False,Tømmerupvang,City,2192,53,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625630258,-0.2188950179493915,981,11,50,159,18.8,FRC4,50,159,Gasoline,u3buq6x,55.6045604,12.5899098,False,Ugandavej,City,2104,51,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625632800,-0.3278258589037504,981,11,50,159,0.0,FRC4,50,159,Gasoline,u3buq6r,55.6044473,12.5892683,False,Ugandavej,City,2014,48,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625635353,-0.3264133698916308,981,11,50,159,0.0,FRC4,50,159,Gasoline,u3buq6q,55.6043846,12.5888773,False,Ugandavej,City,1883,45,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625637885,-0.6582411795681938,981,11,50,159,23.9,FRC4,50,159,Gasoline,u3buq6q,55.6042837,12.5883671,False,Ugandavej,City,882,39,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625640417,-0.5485343163068281,981,11,50,159,20.0,FRC4,50,159,Gasoline,u3buq6q,55.604237,12.5880512,False,Ugandavej,City,907,34,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625642949,-1.0970686326136565,981,11,50,159,20.0,FRC4,50,159,Gasoline,u3buq6q,55.6041746,12.5876763,False,Ugandavej,City,897,24,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625645481,-0.4388274530454625,981,11,50,159,20.0,FRC4,50,159,Gasoline,u3buq6m,55.6041304,12.5875033,False,Ugandavej,City,891,20,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625648018,0.7664345464897298,981,11,50,159,100.0,FRC4,50,159,Gasoline,u3buq6m,55.6040818,12.5872328,False,Ugandavej,City,1662,27,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625650560,0.3278258589037504,981,11,46,172,5.9,FRC4,46,172,Gasoline,u3buq6m,55.6040273,12.5869786,False,Ugandavej,City,1395,30,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625653095,0.76703922857769,981,11,50,159,85.1,FRC4,50,159,Gasoline,u3buq6m,55.6039666,12.5865602,False,Ugandavej,City,1822,37,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625655631,0.3286014721345952,981,11,50,159,14.9,FRC4,50,159,Gasoline,u3buq6m,55.6039098,12.5862152,False,Ugandavej,City,2204,40,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625658167,-0.3286014721345952,981,11,50,159,0.0,FRC4,50,159,Gasoline,u3buq6k,55.6038291,12.5857107,False,Unknown,City,2070,37,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625660719,0.1088470916057122,981,11,50,159,52.2,FRC4,50,159,Gasoline,u3buq6k,55.6037497,12.5852368,False,Ugandavej,City,1967,38,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625663251,-0.1097068632613656,981,11,50,159,18.0,FRC4,50,159,Gasoline,u3buq6k,55.603695,12.5849112,False,Ugandavej,City,2053,37,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625665783,-0.2194137265227312,981,11,50,159,7.8,FRC4,50,159,Gasoline,u3buq67,55.6036021,12.5844622,False,Unknown,Rural,1626,35,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625668315,-0.7679480428295594,981,11,50,159,20.0,FRC4,50,159,Gasoline,u3buq67,55.6035551,12.584178,False,Haveforeningen Uganda,Rural,893,28,10,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625670846,-0.9877518767285656,981,11,50,159,20.0,FRC4,50,159,Gasoline,u3buq67,55.6035299,12.5838695,False,Ugandavej,City,906,19,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625673384,-1.0944750897469575,981,11,50,159,22.0,FRC4,50,159,Gasoline,u3buq67,55.6035153,12.5837402,False,Ugandavej,City,897,9,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625675916,-0.9873617693522908,981,11,50,159,23.1,FRC4,50,159,Gasoline,u3buq67,55.6035085,12.5836979,False,Ugandavej,City,870,0,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625678446,0.0,981,11,50,159,21.2,FRC4,50,159,Gasoline,u3buq67,55.6034994,12.5837068,False,Ugandavej,City,839,0,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625680978,0.3291205897840969,981,11,50,159,54.9,FRC4,50,159,Gasoline,u3buq67,55.6034936,12.5836984,False,Ugandavej,City,1068,3,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625683515,1.423378443480927,981,11,50,159,61.2,FRC4,50,159,Gasoline,u3buq67,55.6034971,12.5836387,False,Ugandavej,City,1804,16,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625686052,0.0,981,11,52,763,0.0,FRC4,52,763,Gasoline,u3buq66,55.603552,12.5834527,False,Kongelundsvej,City,1090,16,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625688594,1.5298540082175016,981,11,52,763,100.0,FRC4,52,763,Gasoline,u3buq66,55.6036304,12.5834309,False,Kongelundsvej,City,1913,30,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625691138,0.3275681341719078,981,11,52,763,70.2,FRC4,52,763,Gasoline,u3buq67,55.6038571,12.583469,False,Kongelundsvej,City,1218,33,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625693678,0.984251968503937,981,11,52,763,100.0,FRC4,52,763,Gasoline,u3buq67,55.6040453,12.5835114,False,Kongelundsvej,City,2116,42,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625696220,0.874202290410001,981,11,52,763,43.1,FRC4,52,763,Gasoline,u3buq67,55.6043956,12.583578,False,Kongelundsvej,City,2603,50,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625698752,0.0,981,11,52,763,0.0,FRC4,52,763,Gasoline,u3buq6e,55.6047883,12.5836505,False,Kongelundsvej,City,2123,50,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625701283,0.5487510426269809,981,11,52,763,100.0,FRC4,52,763,Gasoline,u3buq6e,55.605062,12.5836974,False,Angolavej,City,2167,55,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625703816,0.1096635522217835,981,11,52,763,52.9,FRC4,52,763,Gasoline,u3buq6e,55.605487,12.5837716,False,Unknown,Rural,2260,56,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625706358,0.1092752863012501,981,11,52,763,23.9,FRC4,52,763,Gasoline,u3buq6e,55.6057801,12.5838273,False,Unknown,Rural,2338,57,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625708889,0.1097502085253962,981,11,52,763,47.1,FRC4,52,763,Gasoline,u3buq6g,55.6062103,12.5839006,False,Kongelundsvej,City,2328,58,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625711425,0.0,981,11,52,763,16.9,FRC4,52,763,Gasoline,u3buq6g,55.606509,12.5839442,False,Kongelundsvej,City,2384,58,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625713957,0.0,981,11,52,763,40.0,FRC4,52,763,Gasoline,u3buq6g,55.6069362,12.5840177,False,Kongelundsvej,City,2356,58,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625716487,-0.1097935880544576,981,11,52,763,41.2,FRC4,52,763,Gasoline,u3buq6g,55.6072134,12.5840634,False,Kongelundsvej,City,2326,57,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625719049,-0.1084222395697805,981,11,52,763,27.1,FRC4,52,763,Gasoline,u3buq75,55.6076465,12.5841348,False,Unknown,Rural,2289,56,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625721582,-0.1096635522217835,981,11,52,763,14.9,FRC4,52,763,Gasoline,u3buq75,55.6079234,12.5841759,False,Kongelundsvej,City,2252,55,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625724116,-0.1096202753661317,981,11,52,763,27.8,FRC4,52,763,Gasoline,u3buq75,55.6083302,12.5842508,False,Unknown,Rural,2212,54,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625726652,0.109533824044865,981,11,52,763,47.1,FRC4,52,763,Gasoline,u3buq75,55.6085999,12.5842974,False,Kongelundsvej,City,2233,55,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625729195,0.2184646305763097,981,11,52,763,45.1,FRC4,52,763,Gasoline,u3buq77,55.6090251,12.5843629,False,Kongelundsvej,City,2293,57,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625731734,0.0,981,11,52,763,30.2,FRC4,52,763,Gasoline,u3buq77,55.6094548,12.5844291,False,Kongelundsvej,City,2312,57,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625734273,0.0,981,11,52,763,36.9,FRC4,52,763,Gasoline,u3buq77,55.6097459,12.5844761,False,Kongelundsvej,City,2320,57,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625736810,-0.2189812989970656,981,11,52,763,2.0,FRC4,52,763,Gasoline,u3buq7e,55.6101671,12.5845697,False,Kongelundsvej,City,2263,55,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625739345,-0.2191540653079114,981,11,52,763,34.1,FRC4,52,763,Gasoline,u3buq7e,55.61044,12.5846135,False,Kongelundsvej,City,2165,53,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625741882,0.2189812989970656,981,11,52,763,49.0,FRC4,52,763,Gasoline,u3buq7e,55.6108444,12.5846744,False,Kollundvej,City,2215,55,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625744417,0.1095770326539557,981,11,52,763,45.9,FRC4,52,763,Gasoline,u3buq7e,55.6111173,12.5847185,False,Kongelundsvej,City,2289,56,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625746958,0.1093182911364729,981,11,52,763,36.9,FRC4,52,763,Gasoline,u3buq7g,55.6115382,12.584786,False,Kongelundsvej,City,2296,57,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625749493,0.0,981,11,52,763,38.8,FRC4,52,763,Gasoline,u3buq7g,55.6118248,12.58483,False,Kongelundsvej,City,2314,57,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625752034,0.1093182911364729,981,11,52,763,41.2,FRC4,52,763,Gasoline,u3buq7u,55.612244,12.5849128,False,Kongelundsvej,City,2343,58,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625754564,-0.1097935880544576,981,11,52,763,16.1,FRC4,52,763,Gasoline,u3buq7u,55.612515,12.5849592,False,Kongelundsvej,City,2359,57,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625757097,0.1096635522217835,981,11,52,763,38.0,FRC4,52,763,Gasoline,u3buqkh,55.6129548,12.5850464,False,Kongelundsvej,City,2336,58,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625759626,0.0,981,11,52,763,41.2,FRC4,52,763,Gasoline,u3buqkh,55.6132506,12.5850953,False,Ryumgårdvej,City,2362,58,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625762157,0.1097502085253962,981,11,52,763,22.0,FRC4,52,763,Gasoline,u3buqkh,55.6136941,12.5851664,False,Kongelundsvej,City,2397,59,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625764699,-0.2185505726025002,981,11,52,763,5.1,FRC4,52,763,Gasoline,u3buqkh,55.6141267,12.5852383,False,Kongelundsvej,City,2363,57,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625767237,0.1094475089746957,981,11,52,763,38.8,FRC4,52,763,Gasoline,u3buqkk,55.6144082,12.585279,False,Kongelundsvej,City,2335,58,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625769772,-0.1095770326539557,981,11,52,763,3.9,FRC4,52,763,Gasoline,u3buqkk,55.6148384,12.5853541,False,Kongelundsvej,City,2340,57,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625772302,-0.5489679402722881,981,11,52,763,7.8,FRC4,52,763,Gasoline,u3buqkk,55.6151197,12.5853948,False,Unknown,Rural,1299,52,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625774833,-0.9877518767285656,981,11,52,763,22.0,FRC4,52,763,Gasoline,u3buqkk,55.6154759,12.5854542,False,Unknown,Rural,879,43,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625777363,-0.1097935880544576,981,11,52,763,3.9,FRC4,52,763,Gasoline,u3buqks,55.6156867,12.5855021,False,Unknown,Rural,941,42,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625779897,0.0,981,11,52,763,50.2,FRC4,52,763,Gasoline,u3buqks,55.6160093,12.5855648,False,Kongelundsvej,City,1693,42,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625782441,0.4367575122292103,981,11,52,763,72.2,FRC4,52,763,Gasoline,u3buqks,55.6162283,12.5856001,False,Kongelundsvej,City,1805,46,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625784985,0.4367575122292103,981,11,52,763,70.2,FRC4,52,763,Gasoline,u3buqks,55.6165876,12.5856526,False,Unknown,Rural,1980,50,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625787526,0.1093182911364729,981,11,52,763,49.0,FRC4,52,763,Gasoline,u3buqks,55.6168339,12.5856922,False,Unknown,Rural,2049,51,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625790059,0.0,981,11,52,763,14.9,FRC4,52,763,Gasoline,u3buqku,55.6172151,12.5857659,False,Unknown,Rural,2119,51,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625792596,-0.1094906494985328,981,11,52,763,16.1,FRC4,52,763,Gasoline,u3buqku,55.6174738,12.585817,False,Unknown,Rural,2077,50,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625795135,-0.2188088048663078,981,11,52,763,0.0,FRC4,52,763,Gasoline,u3buqku,55.6178513,12.585874,False,Kongelundsvej,City,2021,48,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625797679,-0.1091893780573025,981,11,52,763,38.8,FRC4,52,763,Gasoline,u3buqku,55.618086,12.5859149,False,Kongelundsvej,City,1918,47,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625800225,0.0,981,11,52,763,41.2,FRC4,52,763,Gasoline,u3buqmh,55.6184385,12.5859752,False,Unknown,Rural,1928,47,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625802763,0.2188950179493915,981,11,52,763,36.1,FRC4,52,763,Gasoline,u3buqmh,55.618795,12.586025,False,Unknown,Rural,1980,49,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625805304,-0.3279548734094188,981,11,52,763,14.1,FRC4,52,763,Gasoline,u3buqmh,55.619028,12.5860594,False,Kongelundsvej,City,1912,46,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625807835,-0.1097502085253962,981,11,52,763,9.0,FRC4,52,763,Gasoline,u3buqmh,55.6193677,12.5861214,False,Kongelundsvej,City,1874,45,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625810365,-0.2195871761089152,981,11,52,763,21.2,FRC4,52,763,Gasoline,u3buqmh,55.6195884,12.586156,False,Eskebøl Alle,City,1795,43,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625812904,-0.2188088048663078,981,11,52,763,14.1,FRC4,52,763,Gasoline,u3buqmk,55.6199039,12.5862003,False,Kongelundsvej,City,1103,41,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625815433,-0.6590220113351787,981,11,52,763,20.0,FRC4,52,763,Gasoline,u3buqmm,55.6201,12.5862286,False,Kongelundsvej,City,886,35,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625817963,-1.6469038208168645,981,11,52,763,20.0,FRC4,52,763,Gasoline,u3buqmm,55.620309,12.5862462,False,Kongelundsvej,City,896,20,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625820492,-1.3180440226703574,981,11,52,763,20.0,FRC4,52,763,Gasoline,u3buqmm,55.6203781,12.5862467,False,Kongelundsvej,City,893,8,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625823025,-0.5483177611089178,981,11,52,763,20.0,FRC4,52,763,Gasoline,u3buqmm,55.6204203,12.5862575,False,Kongelundsvej,City,907,3,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625825554,0.4393480075567857,981,11,52,763,22.0,FRC4,52,763,Gasoline,u3buqmm,55.6204481,12.5862692,False,Kongelundsvej,City,923,7,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625828085,-0.2195004170507924,981,11,52,763,23.1,FRC4,52,763,Gasoline,u3buqmm,55.6204904,12.5862783,False,Kongelundsvej,City,710,5,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625830618,-0.1096635522217835,981,11,52,763,27.1,FRC4,52,763,Gasoline,u3buqmm,55.6205162,12.5862797,False,Kongelundsvej,City,838,4,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625833150,-0.2194137265227312,981,11,52,763,29.0,FRC4,52,763,Gasoline,u3buqmm,55.6205579,12.5862734,False,Kongelundsvej,City,840,2,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625835683,0.0,981,11,52,763,27.1,FRC4,52,763,Gasoline,u3buqmm,55.6205658,12.5862747,False,Kongelundsvej,City,1273,2,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625838227,0.4367575122292103,981,11,52,763,45.9,FRC4,52,763,Gasoline,u3buqmm,55.6205863,12.5862792,False,Kongelundsvej,City,908,6,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625840761,0.9865824782951856,981,11,52,763,54.1,FRC4,52,763,Gasoline,u3buqmm,55.620671,12.5862998,False,Unknown,City,1775,15,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625843294,0.1096635522217835,981,11,52,763,34.1,FRC4,52,763,Gasoline,u3buqmm,55.6207463,12.5863058,False,Unknown,City,2226,16,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625845837,-0.1092323152881548,981,11,52,763,25.1,FRC4,52,763,Gasoline,u3buqmm,55.6208618,12.5863269,False,Kongelundsvej,City,997,15,60,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625848370,0.6579813133307014,981,11,38,332,3.1,FRC5,38,332,Gasoline,u3buqmm,55.6209542,12.5862706,False,Kongelundsvej,City,1616,21,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625850903,0.6579813133307014,981,11,39,287,72.9,FRC5,39,287,Gasoline,u3buqmk,55.6209639,12.5859655,False,Otto Baches Alle,City,1872,27,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625853435,0.6582411795681938,981,11,39,287,0.0,FRC5,39,287,Gasoline,u3buqmk,55.6209018,12.5856872,False,Otto Baches Alle,City,2100,33,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625855969,0.6577216521967904,981,11,39,287,100.0,FRC5,39,287,Gasoline,u3buqmk,55.6207632,12.5852704,False,Otto Baches Alle,City,1928,39,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625858500,0.9877518767285656,981,11,39,287,100.0,FRC5,39,287,Gasoline,u3buqmk,55.6206442,12.5849606,False,Otto Baches Alle,City,2400,48,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625861035,0.2191540653079114,981,11,39,287,65.9,FRC5,39,287,Gasoline,u3buqm7,55.6204385,12.58443,False,Otto Baches Alle,City,2590,50,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625863570,0.1095770326539557,981,11,39,287,0.0,FRC5,39,287,Gasoline,u3buqm7,55.6202921,12.5840595,False,Otto Baches Alle,City,2075,51,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625866102,0.3291205897840969,981,11,39,287,98.8,FRC5,39,287,Gasoline,u3buqm7,55.6200774,12.5834953,False,Otto Baches Alle,City,2093,54,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625868633,-0.2195004170507924,981,11,39,287,0.0,FRC5,39,287,Gasoline,u3buqm6,55.6199251,12.5830918,False,Otto Baches Alle,City,2178,52,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625871163,-0.6587615283267458,981,11,39,287,22.0,FRC5,39,287,Gasoline,u3buqm6,55.6197049,12.5825326,False,Otto Baches Alle,City,895,46,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625873708,-0.2182929491377428,981,11,39,287,20.0,FRC5,39,287,Gasoline,u3buqm1,55.6195178,12.5820346,False,Otto Baches Alle,City,900,44,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625876239,0.1097502085253962,981,11,39,287,54.9,FRC5,39,287,Gasoline,u3buqm1,55.6193929,12.5817209,False,Otto Baches Alle,City,1812,45,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625878775,0.0,981,11,39,287,0.0,FRC5,39,287,Gasoline,u3buqm1,55.6191999,12.5812263,False,Otto Baches Alle,City,1864,45,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625881304,0.0,981,11,39,287,36.9,FRC5,39,287,Gasoline,u3buqm1,55.6190702,12.5809068,False,Otto Baches Alle,City,1805,45,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625883834,-0.1097935880544576,981,11,39,287,0.0,FRC5,39,287,Gasoline,u3buqm0,55.6188755,12.5804147,False,Otto Baches Alle,City,1803,44,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625886363,0.0,981,11,39,287,32.9,FRC5,39,287,Gasoline,u3buqm0,55.6187492,12.5800971,False,Otto Baches Alle,City,1799,44,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625888892,0.1098370018891964,981,11,39,287,12.2,FRC5,39,287,Gasoline,u3buqm0,55.6185595,12.5796009,False,Otto Baches Alle,City,1832,45,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625891421,-0.3295110056675893,981,11,39,287,0.0,FRC5,39,287,Gasoline,u3buqjp,55.6184379,12.5792799,False,Otto Baches Alle,City,1771,42,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625893957,0.109533824044865,981,11,39,287,63.1,FRC5,39,287,Gasoline,u3buqhz,55.6182763,12.5788177,False,Unknown,Rural,1703,43,80,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625896494,0.2189812989970656,981,11,39,287,60.0,FRC5,39,287,Gasoline,u3buqhz,55.6181922,12.5784543,False,Unknown,City,1815,45,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625899031,-0.2189812989970656,981,11,39,34,0.0,FRC5,39,34,Gasoline,u3buqhy,55.6180604,12.5779033,False,Ørestads Boulevard,City,1791,43,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625901563,-0.3291205897840969,981,11,39,34,22.0,FRC5,39,34,Gasoline,u3buqhy,55.6179769,12.577546,False,Ørestads Boulevard,City,1667,40,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625904092,0.1098370018891964,981,11,39,34,22.0,FRC5,39,34,Gasoline,u3buqhy,55.6178645,12.577025,False,Ørestads Boulevard,City,1697,41,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625906621,-0.2196740037783928,981,11,39,34,23.1,FRC5,39,34,Gasoline,u3buqhy,55.6177925,12.5766975,False,Ørestads Boulevard,City,1658,39,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625909153,-0.1097068632613656,981,11,39,34,18.0,FRC5,39,34,Gasoline,u3buqhv,55.6177317,12.576186,False,Ørestads Boulevard,City,1556,38,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625911695,-0.2185505726025002,981,11,39,34,0.0,FRC5,39,34,Gasoline,u3buqhv,55.6177601,12.5758687,False,Ørestads Boulevard,City,1508,36,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625914233,0.0,981,11,39,34,30.2,FRC5,39,34,Gasoline,u3buqhv,55.6178837,12.5754514,False,Ørestads Boulevard,City,1447,36,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625916767,0.1096202753661317,981,11,39,34,16.1,FRC5,39,34,Gasoline,u3buqhu,55.6180881,12.5751496,False,Ørestads Boulevard,City,1511,37,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625919305,0.2188950179493915,981,11,39,34,34.9,FRC5,39,34,Gasoline,u3buqhu,55.618257,12.5750194,False,Ørestads Boulevard,City,1544,39,50,1.0,False,22,2,Overcast clouds,7
-Nu3nb37YrSgjGi3G5Fw,1711625921842,0.0,981,11,39,34,7.8,FRC5,39,34,Gasoline,u3buqjh,55.6184339,12.5749788,False,Ørestads Boulevard,City,1301,39,50,1.0,False,22,2,Overcast clouds,7
-Nu4-j93mmAQAoFVAPEd,1711628557609,-0.2712673611111111,981,9,46,125,22.0,FRC4,46,125,Gasoline,u3buw35,55.6410695,12.583675,True,Ørestads Boulevard,City,839,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628560152,0.0,981,9,46,125,23.1,FRC4,46,125,Gasoline,u3buw35,55.64107,12.583675,True,Ørestads Boulevard,City,843,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628562680,0.0,981,9,46,125,23.1,FRC4,46,125,Gasoline,u3buw35,55.64107,12.583675,True,Ørestads Boulevard,City,849,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628565224,0.0,981,9,46,125,23.9,FRC4,46,125,Gasoline,u3buw35,55.64107,12.583675,True,Ørestads Boulevard,City,845,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628567757,0.0,981,9,46,125,23.1,FRC4,46,125,Gasoline,u3buw35,55.64107,12.583675,True,Ørestads Boulevard,City,858,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628570285,0.0,981,9,46,125,23.1,FRC4,46,125,Gasoline,u3buw35,55.64107,12.583675,True,Ørestads Boulevard,City,852,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628572819,0.0,981,9,46,125,22.0,FRC4,46,125,Gasoline,u3buw35,55.64107,12.583675,True,Ørestads Boulevard,City,850,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628575345,0.0,981,9,46,125,22.0,FRC4,46,125,Gasoline,u3buw35,55.64107,12.583675,True,Ørestads Boulevard,City,840,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628577873,0.0,981,9,46,125,23.1,FRC4,46,125,Gasoline,u3buw35,55.64107,12.583675,True,Ørestads Boulevard,City,842,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628580409,0.0,981,9,46,125,23.9,FRC4,46,125,Gasoline,u3buw35,55.64107,12.583675,True,Ørestads Boulevard,City,846,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628582942,0.0,981,9,46,125,25.9,FRC4,46,125,Gasoline,u3buw35,55.64107,12.583675,True,Ørestads Boulevard,City,842,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628585475,0.767644865552485,981,9,46,125,65.1,FRC4,46,125,Gasoline,u3buw35,55.64107,12.583675,True,Ørestads Boulevard,City,1317,7,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628588004,1.0983700188919645,981,9,46,125,34.1,FRC4,46,125,Gasoline,u3buw35,55.6409528,12.5836022,True,Ørestads Boulevard,City,2311,17,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628590537,0.4386542088871343,981,9,39,44,50.2,FRC3,39,44,Gasoline,u3buw35,55.6408695,12.5835157,True,Vejlands Allé,City,2816,21,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628593070,0.767644865552485,981,9,39,44,100.0,FRC3,39,44,Gasoline,u3buw34,55.6408031,12.5832492,True,Vejlands Allé,City,1785,28,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628595595,0.99009900990099,981,9,39,44,0.0,FRC3,39,44,Gasoline,u3buw34,55.6407983,12.582962,True,Vejlands Allé,City,2763,37,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628598128,0.767644865552485,981,9,39,44,85.9,FRC3,39,44,Gasoline,u3buw34,55.640766,12.5824163,True,Vejlands Allé,City,2202,44,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628600642,0.2209847078582162,981,9,39,44,0.0,FRC3,39,44,Gasoline,u3buw31,55.6407451,12.5820071,True,Vejlands Allé,City,2651,46,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628603169,0.2198478652772281,981,9,39,44,51.0,FRC3,39,44,Gasoline,u3buw31,55.6407583,12.5813797,True,Vejlands Allé,City,1909,48,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628605698,0.0,981,9,39,44,25.9,FRC3,39,44,Gasoline,u3buw31,55.6407869,12.5807279,True,Vejlands Allé,City,1953,48,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628608211,0.1105363222354866,981,9,39,44,41.2,FRC3,39,44,Gasoline,u3buw30,55.6408187,12.5802902,True,Vejlands Allé,City,1968,49,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628610750,-0.1094044024331539,981,9,39,44,18.8,FRC3,39,44,Gasoline,u3buw30,55.6408412,12.5798643,True,Vejlands Allé,City,1957,48,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628613285,-0.1095770326539557,981,9,39,44,25.1,FRC3,39,44,Gasoline,u3buw1p,55.6408698,12.5792405,True,Vejlands Allé,City,1937,47,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628615817,0.0,981,9,39,44,29.0,FRC3,39,44,Gasoline,u3buw1p,55.6409011,12.5786344,True,Vejlands Allé,City,1922,47,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628618350,-0.2193271044435671,981,9,39,44,18.0,FRC3,39,44,Gasoline,u3buw1p,55.6409259,12.5782322,True,Vejlands Allé,City,1883,45,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628620881,-0.3292506255761886,981,9,39,44,27.1,FRC3,39,44,Gasoline,u3buw1n,55.6409528,12.5776365,True,Vejlands Allé,City,886,42,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628623411,-0.6587615283267458,981,9,39,44,22.0,FRC3,39,44,Gasoline,u3buw1n,55.6409562,12.5772765,True,Vejlands Allé,City,921,36,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628625942,-1.207252293779358,981,9,39,44,23.1,FRC3,39,44,Gasoline,u3buw1n,55.6409522,12.576845,True,Vejlands Allé,City,894,25,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628628474,-1.206775495875022,981,9,42,41,22.0,FRC3,42,41,Gasoline,u3buw1n,55.6409435,12.5766579,True,Vejlands Allé,City,901,14,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628630999,-0.99009900990099,981,9,42,41,22.0,FRC3,42,41,Gasoline,u3buw1j,55.6409534,12.5765118,True,Vejlands Allé,City,888,5,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628633530,-0.4390008341015848,981,9,42,41,23.9,FRC3,42,41,Gasoline,u3buw1j,55.6409562,12.5764995,True,Vejlands Allé,City,835,1,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628636061,-0.1097502085253962,981,9,42,41,23.9,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764964,True,Vejlands Allé,City,850,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628638600,0.0,981,9,42,41,23.9,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,843,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628641135,0.0,981,9,42,41,23.1,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,846,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628643670,0.0,981,9,42,41,23.9,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,848,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628646211,0.0,981,9,42,41,23.1,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,841,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628648758,0.0,981,9,42,41,23.9,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,849,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628651295,0.0,981,9,42,41,23.9,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,857,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628653825,0.0,981,9,42,41,25.1,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,858,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628656358,0.0,981,9,42,41,23.9,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,851,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628658898,0.0,981,9,42,41,23.1,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,852,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628661428,0.0,981,9,42,41,23.1,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,847,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628663945,0.0,981,9,42,41,23.1,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,848,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628666461,0.0,981,9,42,41,23.9,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,853,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628668973,0.0,981,9,42,41,23.9,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,848,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628671495,0.0,981,9,42,41,36.9,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,855,0,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628674026,0.1097502085253962,981,9,42,41,36.1,FRC3,42,41,Gasoline,u3buw1j,55.640955,12.5764967,True,Vejlands Allé,City,1225,1,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628676552,1.429576845253805,981,9,42,41,63.1,FRC3,42,41,Gasoline,u3buw1j,55.6409766,12.5764497,True,Vejlands Allé,City,1442,14,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628679080,0.1098804500703234,981,9,39,44,34.9,FRC3,39,44,Gasoline,u3buw1j,55.6409979,12.5762317,True,Vejlands Allé,City,1033,15,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628681611,0.0,981,9,39,44,58.0,FRC3,39,44,Gasoline,u3buw1j,55.6410001,12.5760869,True,Vejlands Allé,City,950,15,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628684132,1.1018555247036008,981,9,48,58,87.1,FRC3,48,58,Gasoline,u3buw1j,55.6409276,12.5758954,True,Center Boulevard,City,1619,25,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628686658,0.9897070467141726,981,9,36,4,0.0,FRC5,36,4,Gasoline,u3buw1j,55.6407697,12.5758026,True,Center Boulevard,City,2485,34,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628689184,0.4398697985396323,981,9,46,43,96.1,FRC5,46,43,Gasoline,u3buw1j,55.640506,12.5756923,True,Vejlands Allé,Rural,1928,38,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628691715,0.4390008341015848,981,9,46,43,25.9,FRC5,46,43,Gasoline,u3buw1j,55.6403045,12.5756011,True,Center Boulevard,City,2247,42,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628694260,0.1091464745688714,981,9,46,43,38.0,FRC5,46,43,Gasoline,u3buw0v,55.6399947,12.5754527,True,Center Boulevard,City,1684,43,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628696789,0.3295110056675893,981,9,46,43,36.9,FRC5,46,43,Gasoline,u3buw0v,55.6396652,12.5753271,True,Center Boulevard,City,1839,46,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628699311,0.1101418627191823,981,9,46,43,29.0,FRC5,46,43,Gasoline,u3buw0v,55.639431,12.5752312,True,Center Boulevard,City,1899,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628701839,0.0,981,9,46,43,30.2,FRC5,46,43,Gasoline,u3buw0u,55.6390706,12.5750895,True,Center Boulevard,City,1926,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628704361,0.0,981,9,46,43,38.0,FRC5,46,43,Gasoline,u3buw0s,55.6388398,12.575002,True,Center Boulevard,City,1921,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628706888,0.109923932638614,981,9,46,43,38.0,FRC5,46,43,Gasoline,u3buw0s,55.6384885,12.5748584,True,Center Boulevard,City,1957,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628709415,-0.109923932638614,981,9,46,43,32.9,FRC5,46,43,Gasoline,u3buw0s,55.6382512,12.5747571,True,Center Boulevard,City,1938,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628711944,0.0,981,9,46,43,31.0,FRC5,46,43,Gasoline,u3buw0s,55.6378965,12.5746002,True,Center Boulevard,City,1930,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628714471,0.0,981,9,46,43,32.2,FRC5,46,43,Gasoline,u3buw0s,55.6376617,12.5745088,True,Center Boulevard,City,1929,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628716998,0.0,981,9,46,43,32.9,FRC5,46,43,Gasoline,u3buw0k,55.6373243,12.5743762,True,Center Boulevard,City,1935,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628719525,0.109923932638614,981,9,46,43,42.0,FRC5,46,43,Gasoline,u3buw0k,55.6371005,12.5742786,True,Center Boulevard,City,1942,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628722051,0.109967449634908,981,9,46,43,43.1,FRC5,46,43,Gasoline,u3buw0k,55.6367516,12.5741313,True,Center Boulevard,City,1980,49,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628724579,-0.1098804500703234,981,9,46,43,12.9,FRC5,46,43,Gasoline,u3buw0k,55.6365136,12.5740366,True,Center Boulevard,City,1983,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628727104,-1.4301430143014302,981,9,46,43,23.1,FRC5,46,43,Gasoline,u3buw0k,55.6361893,12.5738905,True,Center Boulevard,City,870,35,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628729631,-1.9786307874950533,981,9,46,43,23.1,FRC5,46,43,Gasoline,u3buw05,55.6360449,12.5738235,True,Center Boulevard,City,894,17,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628732161,-1.0979358805445762,981,9,46,43,21.2,FRC5,46,43,Gasoline,u3buw05,55.6359451,12.5737777,True,Center Boulevard,City,910,7,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628734692,-0.6585012511523772,981,9,46,43,23.9,FRC5,46,43,Gasoline,u3buw05,55.6359317,12.5737778,True,Center Boulevard,City,846,1,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628737228,-0.109533824044865,981,9,46,43,23.1,FRC5,46,43,Gasoline,u3buw05,55.6359349,12.5737783,True,Center Boulevard,City,844,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628739763,0.0,981,9,46,43,22.0,FRC5,46,43,Gasoline,u3buw05,55.635935,12.5737783,True,Center Boulevard,City,856,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628742291,0.0,981,9,46,43,21.2,FRC5,46,43,Gasoline,u3buw05,55.635935,12.5737783,True,Center Boulevard,City,849,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628744817,0.0,981,9,46,43,22.0,FRC5,46,43,Gasoline,u3buw05,55.635935,12.5737783,True,Center Boulevard,City,858,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628747345,0.0,981,9,46,43,21.2,FRC5,46,43,Gasoline,u3buw05,55.635935,12.5737783,True,Center Boulevard,City,856,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628749872,0.0,981,9,46,43,23.1,FRC5,46,43,Gasoline,u3buw05,55.635935,12.5737783,True,Center Boulevard,City,838,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628752399,0.0,981,9,46,43,22.0,FRC5,46,43,Gasoline,u3buw05,55.635935,12.5737783,True,Center Boulevard,City,848,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628754926,0.0,981,9,46,43,22.0,FRC5,46,43,Gasoline,u3buw05,55.635935,12.5737783,True,Center Boulevard,City,855,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628757445,0.2205460720744563,981,9,46,43,36.9,FRC5,46,43,Gasoline,u3buw05,55.635935,12.5737783,True,Center Boulevard,City,1609,2,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628759971,1.539544294888713,981,9,46,43,67.1,FRC5,46,43,Gasoline,u3buw05,55.6358945,12.5737646,True,Center Boulevard,City,1738,16,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628762499,0.3296413502109704,981,9,46,43,36.9,FRC5,46,43,Gasoline,u3buw05,55.6357888,12.5737257,True,Center Boulevard,City,1668,19,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628765026,1.2091632590247547,981,9,40,44,98.0,FRC5,40,44,Gasoline,u3buw05,55.6356104,12.5736525,True,Center Boulevard,City,1999,30,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628767547,0.7712988672925206,981,9,40,44,0.0,FRC5,40,44,Gasoline,u3buw05,55.6354341,12.5736108,True,Center Boulevard,City,2826,37,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628770066,0.661638216223369,981,9,40,44,90.2,FRC5,40,44,Gasoline,u3buw05,55.6351359,12.5735296,True,Center Boulevard,City,2169,43,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628772591,0.5500550055005501,981,9,40,44,34.1,FRC5,40,44,Gasoline,u3buw05,55.6349067,12.5734275,True,Center Boulevard,City,2557,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628775114,-0.1100982076011802,981,9,40,44,41.2,FRC5,40,44,Gasoline,u3buqpg,55.6345439,12.5732781,True,Center Boulevard,City,1959,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628777639,0.11001100110011,981,9,40,44,45.1,FRC5,40,44,Gasoline,u3buqpg,55.6343074,12.5731978,True,Center Boulevard,City,1931,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628780161,0.1101418627191823,981,9,40,44,43.1,FRC5,40,44,Gasoline,u3buqpg,55.6339636,12.5730729,True,Center Boulevard,City,1971,49,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628782695,0.0,981,9,40,44,41.2,FRC5,40,44,Gasoline,u3buqpg,55.6337185,12.5729759,True,Center Boulevard,City,2012,49,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628785223,-0.1098804500703234,981,9,40,44,23.1,FRC5,40,44,Gasoline,u3buqpe,55.6333599,12.5728394,True,Center Boulevard,City,1988,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628787761,-0.1094475089746957,981,9,47,36,29.0,FRC5,47,36,Gasoline,u3buqpe,55.633005,12.5726908,True,Center Boulevard,City,1947,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628790296,0.1095770326539557,981,9,40,44,36.1,FRC5,40,44,Gasoline,u3buqpe,55.6327735,12.5725931,True,Center Boulevard,City,1948,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628792827,0.0,981,9,40,44,36.1,FRC5,40,44,Gasoline,u3buqpd,55.6324281,12.5724436,True,Center Boulevard,City,1955,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628795353,-0.2199348992698161,981,9,40,44,7.1,FRC5,40,44,Gasoline,u3buqpd,55.6321948,12.5723549,True,Center Boulevard,City,1654,46,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628797879,-1.429576845253805,981,9,47,36,22.0,FRC5,47,36,Gasoline,u3buqp6,55.6318923,12.5722442,True,Center Boulevard,City,914,33,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628800406,-2.1984786527722813,981,9,47,36,21.2,FRC5,47,36,Gasoline,u3buqp6,55.6317673,12.5721934,True,Center Boulevard,City,907,13,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628802930,-1.100545870751893,981,9,40,44,22.0,FRC5,40,44,Gasoline,u3buqp6,55.6317143,12.5721567,True,Center Boulevard,City,901,3,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628805467,-0.2189812989970656,981,9,40,44,23.9,FRC5,40,44,Gasoline,u3buqp6,55.6317175,12.5721543,True,Center Boulevard,City,846,1,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628807992,-0.11001100110011,981,9,40,44,22.0,FRC5,40,44,Gasoline,u3buqp6,55.6317232,12.5721533,True,Center Boulevard,City,852,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628810517,0.0,981,9,40,44,22.0,FRC5,40,44,Gasoline,u3buqp6,55.6317233,12.5721533,True,Center Boulevard,City,863,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628813045,0.0,981,9,40,44,22.0,FRC5,40,44,Gasoline,u3buqp6,55.6317233,12.5721533,True,Center Boulevard,City,855,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628815571,0.0,981,9,40,44,23.9,FRC5,40,44,Gasoline,u3buqp6,55.6317233,12.5721533,True,Center Boulevard,City,840,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628818096,0.0,981,9,40,44,22.0,FRC5,40,44,Gasoline,u3buqp6,55.6317233,12.5721533,True,Center Boulevard,City,861,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628820622,0.0,981,9,40,44,22.0,FRC5,40,44,Gasoline,u3buqp6,55.6317233,12.5721533,True,Center Boulevard,City,849,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628823147,0.0,981,9,40,44,22.0,FRC5,40,44,Gasoline,u3buqp6,55.6317233,12.5721533,True,Center Boulevard,City,849,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628825672,0.0,981,9,40,44,22.0,FRC5,40,44,Gasoline,u3buqp6,55.6317233,12.5721533,True,Center Boulevard,City,858,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628828198,0.0,981,9,40,44,21.2,FRC5,40,44,Gasoline,u3buqp6,55.6317233,12.5721533,True,Center Boulevard,City,1270,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628830738,1.531058617672791,981,9,40,44,89.0,FRC5,40,44,Gasoline,u3buqp6,55.6317233,12.5721533,True,Center Boulevard,City,1719,14,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628833267,0.5491850094459821,981,9,40,44,54.9,FRC5,40,44,Gasoline,u3buqp6,55.6316097,12.5721063,True,Center Boulevard,City,2215,19,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628835792,1.3201320132013203,981,9,28,1,92.9,FRC5,28,1,Gasoline,u3buqp6,55.6314127,12.5720239,True,Center Boulevard,City,2033,31,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628838317,0.6600660066006602,981,9,30,51,0.0,FRC5,30,51,Gasoline,u3buqp6,55.6312311,12.5719541,True,Center Boulevard,City,2828,37,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628840845,0.5494022503516174,981,9,30,51,76.9,FRC5,30,51,Gasoline,u3buqp6,55.6309369,12.5718321,True,Center Boulevard,City,2157,42,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628843371,0.4398697985396323,981,9,30,51,0.0,FRC5,30,51,Gasoline,u3buqp6,55.6307121,12.5717379,True,Center Boulevard,City,2493,46,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628845892,0.11018555247036,981,9,30,51,70.2,FRC5,30,51,Gasoline,u3buqp4,55.6303647,12.5715966,True,Center Boulevard,City,1896,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628848416,0.1100545870751893,981,9,30,51,52.2,FRC5,30,51,Gasoline,u3buqp4,55.630132,12.5715012,True,Center Boulevard,City,1955,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628850940,-0.1100545870751893,981,9,30,51,51.0,FRC5,30,51,Gasoline,u3buqp4,55.6297768,12.5713622,True,Center Boulevard,City,1934,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628853461,0.0,981,9,33,35,42.0,FRC5,33,35,Gasoline,u3buqp4,55.6295429,12.5712968,True,Center Boulevard,City,1924,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628855988,-0.109923932638614,981,9,33,35,16.9,FRC5,33,35,Gasoline,u3buqnf,55.6291861,12.5711987,True,Center Boulevard,City,1904,46,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628858515,-0.2198478652772281,981,9,33,10,32.2,FRC5,33,10,Gasoline,u3buqnf,55.6289694,12.5711217,True,Center Boulevard,City,1820,44,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628861036,-0.11018555247036,981,9,33,10,3.1,FRC5,33,10,Gasoline,u3buqnc,55.6286519,12.5710146,True,Center Boulevard,City,1776,43,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628863564,-1.318565400843882,981,9,18,15,23.1,FRC5,18,15,Gasoline,u3buqnc,55.628462,12.5709295,True,Center Boulevard,City,925,31,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628866087,-1.761571321618884,981,9,18,15,23.1,FRC5,18,15,Gasoline,u3buqnc,55.6282878,12.570844,True,Center Boulevard,City,899,15,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628868606,-0.3308191081116845,981,9,18,15,23.9,FRC5,18,15,Gasoline,u3buqnc,55.6282293,12.5708173,True,Center Boulevard,City,898,12,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628871133,0.5496196631930703,981,9,18,15,51.0,FRC5,18,15,Gasoline,u3buqnc,55.6281338,12.5707855,True,Center Boulevard,City,1396,17,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628873662,0.6590220113351787,981,9,20,34,51.0,FRC6,20,34,Gasoline,u3buqnc,55.6280471,12.57086,True,Center Boulevard,City,1590,23,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628876194,1.206775495875022,981,9,58,64,67.8,FRC5,58,64,Gasoline,u3buqnf,55.6279938,12.5712166,True,Unknown,Motorway,2311,34,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628878720,1.0996744963490808,981,9,58,64,74.1,FRC5,58,64,Gasoline,u3buqnf,55.6279929,12.5715693,True,Unknown,Motorway,3119,44,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628881244,1.210600457827082,981,9,58,64,100.0,FRC5,58,64,Gasoline,u3buqnf,55.6279725,12.5722332,True,Unknown,Motorway,2700,55,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628883782,1.203922598721653,981,9,58,64,0.0,FRC5,58,64,Gasoline,u3buqng,55.6279432,12.5730777,True,Unknown,Motorway,3489,66,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628886313,0.9877518767285656,981,9,58,64,100.0,FRC5,58,64,Gasoline,u3buqng,55.6279387,12.5737035,True,Unknown,Motorway,2917,75,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628888840,0.7694675284702985,981,9,58,64,100.0,FRC5,58,64,Gasoline,u3buqnu,55.6279269,12.5747634,True,Unknown,Motorway,3230,82,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628891370,0.7685551163812034,981,9,58,64,100.0,FRC5,58,64,Gasoline,u3buqnv,55.6279138,12.5755219,True,Unknown,Motorway,3524,89,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628893908,0.0,981,9,58,64,43.9,FRC5,58,64,Gasoline,u3buqnw,55.6278895,12.5766843,True,Unknown,Motorway,3551,89,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628896431,0.2201964152023605,981,9,58,64,54.1,FRC5,58,64,Gasoline,u3buqnw,55.6278652,12.5774786,True,Unknown,Motorway,2889,91,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628898955,-0.1100545870751893,981,9,58,64,41.2,FRC5,58,64,Gasoline,u3buqnx,55.6278144,12.5786871,True,Unknown,Motorway,2896,90,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628901484,0.0,981,9,104,28,42.0,FRC0,104,28,Gasoline,u3buqq8,55.6277913,12.5794964,True,Unknown,Motorway,2882,90,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628904003,0.0,981,9,104,28,43.9,FRC0,104,28,Gasoline,u3buqq8,55.6277738,12.5806825,True,Unknown,Motorway,2887,90,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628906525,0.1101418627191823,981,9,104,28,62.0,FRC0,104,28,Gasoline,u3buqq9,55.6277688,12.5814867,True,Kanalvej,City,2893,91,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628909055,0.2195871761089152,981,9,104,28,74.1,FRC0,104,28,Gasoline,u3buqqd,55.6277695,12.582712,True,Unknown,Rural,2939,93,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628911579,0.2201091741503786,981,9,104,28,74.9,FRC0,104,28,Gasoline,u3buqqe,55.627792,12.5835491,True,Unknown,Rural,3018,95,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628914102,0.2201964152023605,981,9,104,28,65.9,FRC0,104,28,Gasoline,u3buqqs,55.6278225,12.5848522,True,Unknown,Rural,3090,97,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628916629,0.2198478652772281,981,9,104,28,72.2,FRC0,104,28,Gasoline,u3buqqs,55.6278611,12.5857168,True,Unknown,Rural,3145,99,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628919154,0.22002200220022,981,9,104,28,69.0,FRC0,104,28,Gasoline,u3buqqv,55.6279532,12.5870132,True,Unknown,Rural,3204,101,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628921679,0.11001100110011,981,9,104,28,67.1,FRC0,104,28,Gasoline,u3buqqy,55.6280388,12.587882,True,Unknown,Rural,3255,102,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628924205,0.0,981,9,104,28,51.0,FRC0,104,28,Gasoline,u3buqqz,55.6281872,12.5892158,True,Øresundsmotorvejen,Motorway,3269,102,110,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628926748,0.0,981,9,104,28,52.9,FRC0,104,28,Gasoline,u3buqwb,55.6283408,12.590553,True,Øresundsmotorvejen,Motorway,3267,102,110,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628929274,0.109967449634908,981,9,104,28,61.2,FRC0,104,28,Gasoline,u3buqwb,55.6284503,12.5914428,True,Øresundsmotorvejen,Motorway,3290,103,110,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628931799,0.0,981,9,51,50,51.0,FRC3,51,50,Gasoline,u3buqwc,55.6286336,12.5927639,True,Øresundsmotorvejen,Motorway,3302,103,110,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628934323,0.0,981,9,51,50,45.9,FRC3,51,50,Gasoline,u3buqwf,55.6287495,12.593669,True,Unknown,Motorway,3302,103,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628936842,-0.2205460720744563,981,9,51,50,27.8,FRC3,51,50,Gasoline,u3buqwg,55.628919,12.5949781,True,Unknown,Motorway,3259,101,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628939363,-0.2203711049407201,981,9,51,50,31.0,FRC3,51,50,Gasoline,u3buqwu,55.6290077,12.5958449,True,Unknown,Motorway,3194,99,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628941885,-0.3304255881575469,981,9,51,50,0.0,FRC3,51,50,Gasoline,u3buqwu,55.6290886,12.597141,True,Unknown,Motorway,3110,96,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628944407,-0.5507093135959116,981,9,51,50,0.0,FRC3,51,50,Gasoline,u3buqwv,55.6291175,12.5979821,True,Unknown,Motorway,2982,91,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628946933,-0.7697721474443565,981,9,51,50,0.0,FRC3,51,50,Gasoline,u3buqwy,55.6291581,12.5991603,True,Unknown,Motorway,2777,84,130,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628949451,-0.66190097961345,981,9,51,50,5.1,FRC3,51,50,Gasoline,u3buqwy,55.6291824,12.5998821,True,Unknown,City,1107,78,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628951982,-1.3170025023047545,981,9,51,50,22.0,FRC3,51,50,Gasoline,u3buqwz,55.6292287,12.600836,True,Unknown,Motorway,869,66,110,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628954512,-2.1958717610891525,981,9,51,50,20.0,FRC3,51,50,Gasoline,u3buqyb,55.6292467,12.6014826,True,Unknown,Motorway,888,46,110,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628957046,-0.9865824782951856,981,9,51,50,18.8,FRC3,51,50,Gasoline,u3buqz0,55.6292775,12.6020176,True,Unknown,Motorway,895,37,110,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628959567,-0.6611133148221606,981,9,51,50,21.2,FRC3,51,50,Gasoline,u3buqyb,55.6292682,12.6022372,True,Unknown,Motorway,924,31,110,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628962092,-0.99009900990099,981,9,51,50,21.2,FRC3,51,50,Gasoline,u3buqyb,55.6292494,12.6025185,True,Unknown,Motorway,900,22,110,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628964618,-1.0996744963490808,981,9,51,50,22.0,FRC3,51,50,Gasoline,u3buqyb,55.6292533,12.6026637,True,Øresundsmotorvejen,Motorway,895,12,110,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628967144,-0.5498372481745404,981,9,51,50,21.2,FRC3,51,50,Gasoline,u3buqyc,55.6292618,12.602798,True,Unknown,Motorway,895,7,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628969667,-0.3302946228035407,981,9,51,50,20.0,FRC3,51,50,Gasoline,u3buqyc,55.6292608,12.6028518,True,Unknown,Motorway,890,4,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628972191,-0.4402183483007572,981,9,51,50,21.2,FRC3,51,50,Gasoline,u3buqyc,55.6292601,12.6028881,True,Unknown,Motorway,841,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628974721,0.0,981,9,51,50,22.0,FRC3,51,50,Gasoline,u3buqyc,55.62926,12.6028963,True,Unknown,City,845,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628977252,0.0,981,9,51,50,23.9,FRC3,51,50,Gasoline,u3buqyc,55.62926,12.6028967,True,Unknown,City,851,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628979784,0.0,981,9,51,50,23.9,FRC3,51,50,Gasoline,u3buqyc,55.62926,12.6028967,True,Unknown,City,852,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628982309,0.0,981,9,51,50,23.1,FRC3,51,50,Gasoline,u3buqyc,55.62926,12.6028967,True,Unknown,City,857,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628984833,0.1100545870751893,981,9,51,50,38.0,FRC3,51,50,Gasoline,u3buqyc,55.62926,12.6028967,True,Unknown,City,1234,1,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628987355,0.5507093135959116,981,9,51,50,63.1,FRC3,51,50,Gasoline,u3buqyc,55.62926,12.6028967,True,Unknown,City,1015,6,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628989879,0.9904912836767036,981,9,51,50,47.8,FRC3,51,50,Gasoline,u3buqyc,55.6292631,12.6030448,True,Unknown,City,1950,15,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628992401,0.0,981,9,44,196,47.8,FRC4,44,196,Gasoline,u3buqyc,55.6292336,12.6031659,True,Unknown,City,1102,15,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628994922,0.9916699722332408,981,9,44,196,74.1,FRC4,44,196,Gasoline,u3buqyc,55.6291025,12.6032699,True,Unknown,City,1610,24,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628997443,0.8814844197628807,981,9,44,196,82.0,FRC4,44,196,Gasoline,u3buqyc,55.6289626,12.6033402,True,Unknown,City,2188,32,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711628999969,0.5498372481745404,981,9,14,4,94.9,FRC4,14,4,Gasoline,u3buqyc,55.6286969,12.6034588,True,Unknown,City,1850,37,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629002495,0.5498372481745404,981,9,44,196,0.0,FRC4,44,196,Gasoline,u3buqyc,55.6284937,12.6035509,True,Unknown,City,2285,42,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629005019,0.2201091741503786,981,9,44,196,63.9,FRC4,44,196,Gasoline,u3buqyc,55.6281707,12.6036737,True,Unknown,City,1776,44,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629007544,0.3300330033003301,981,9,44,196,56.9,FRC4,44,196,Gasoline,u3buqyc,55.627944,12.6037555,True,Englandsvej,City,1909,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629010068,-0.1100545870751893,981,9,44,196,38.8,FRC4,44,196,Gasoline,u3buqy9,55.6275957,12.6038637,True,Englandsvej,City,1938,46,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629012586,0.2206336598711499,981,9,44,196,47.1,FRC4,44,196,Gasoline,u3buqy9,55.6273594,12.6039335,True,Englandsvej,City,1920,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629015110,0.1100545870751893,981,9,44,196,47.8,FRC4,44,196,Gasoline,u3buqy9,55.6269991,12.6040309,True,Englandsvej,City,1977,49,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629017635,0.0,981,9,44,196,32.9,FRC4,44,196,Gasoline,u3buqyd,55.6267571,12.6040955,True,Englandsvej,City,1994,49,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629020156,0.0,981,9,44,196,38.0,FRC4,44,196,Gasoline,u3buqy6,55.6263947,12.6041627,True,Englandsvej,City,2001,49,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629022675,0.1102730360372281,981,9,44,196,32.9,FRC4,44,196,Gasoline,u3buqy6,55.626149,12.6041606,True,Englandsvej,City,2043,50,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629025195,-0.1102292768959435,981,9,44,196,23.1,FRC4,44,196,Gasoline,u3buqy6,55.6257727,12.604186,True,Ved Gærdet,City,2000,49,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629027722,-0.109923932638614,981,9,44,196,23.9,FRC4,44,196,Gasoline,u3buqy6,55.625528,12.6042142,True,Englandsvej,City,1966,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629030254,-0.1097068632613656,981,9,44,196,38.0,FRC4,44,196,Gasoline,u3buqy6,55.6251746,12.6042592,True,Englandsvej,City,1930,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629032778,0.0,981,9,44,196,36.1,FRC4,44,196,Gasoline,u3buqy4,55.6248187,12.6043237,True,Unknown,City,1939,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629035301,-0.1100982076011802,981,9,44,196,23.9,FRC4,44,196,Gasoline,u3buqy4,55.6245844,12.6043578,True,Unknown,City,1897,46,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629037823,-0.4405674508767292,981,9,44,196,0.0,FRC4,44,196,Gasoline,u3buqy4,55.6242491,12.6044078,True,Unknown,City,1762,42,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629040354,-0.7682514596777733,981,9,44,196,22.0,FRC4,44,196,Gasoline,u3buqy4,55.6240496,12.604439,True,Tårnbyhøj Alle,City,899,35,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629042878,-1.4307096319774608,981,9,44,196,22.0,FRC4,44,196,Gasoline,u3buqy4,55.6238304,12.6044355,True,Englandsvej,City,907,22,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629045396,-1.6547524490336247,981,9,44,196,22.0,FRC4,44,196,Gasoline,u3buqvf,55.623761,12.604436,True,Englandsvej,City,896,7,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629047916,-0.4409171075837743,981,9,44,196,21.2,FRC4,44,196,Gasoline,u3buqvf,55.6237328,12.604446,True,Englandsvej,City,890,3,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629050438,-0.1101418627191823,981,9,44,196,49.0,FRC4,44,196,Gasoline,u3buqvf,55.6237237,12.6044442,True,Englandsvej,City,895,2,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629052965,1.6488589895792112,981,9,44,196,82.0,FRC4,44,196,Gasoline,u3buqvf,55.6236757,12.6044428,True,Englandsvej,City,2116,17,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629055484,0.3308191081116845,981,9,4,40,70.2,FRC5,14,11,Gasoline,u3buqvf,55.623565,12.6044415,True,Englandsvej,City,1703,20,50,0.9900000095367432,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629058005,1.212041077173961,981,9,44,196,78.8,FRC4,44,196,Gasoline,u3buqvf,55.6233639,12.6044488,True,Englandsvej,City,2133,31,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629060529,0.4402183483007572,981,9,44,196,12.2,FRC4,44,196,Gasoline,u3buqvf,55.6231834,12.6044474,True,Englandsvej,City,2108,35,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629063054,0.8800880088008801,981,9,44,196,85.9,FRC4,44,196,Gasoline,u3buqvf,55.622897,12.6044538,True,Unknown,Rural,2145,43,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629065589,0.1095770326539557,981,9,44,196,16.9,FRC4,44,196,Gasoline,u3buqvf,55.6226685,12.6044865,True,Englandsvej,City,1736,44,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629068114,0.22002200220022,981,9,44,196,47.8,FRC4,44,196,Gasoline,u3buqvd,55.6223359,12.6045765,True,Unknown,Rural,1851,46,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629070635,0.2203711049407201,981,9,44,196,45.1,FRC4,44,196,Gasoline,u3buqvd,55.6221047,12.6046512,True,Englandsvej,City,1926,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629073155,0.0,981,9,44,196,27.1,FRC4,44,196,Gasoline,u3buqvd,55.6217491,12.6047324,True,Englandsvej,City,1964,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629075678,0.0,981,9,32,272,27.1,FRC4,42,207,Gasoline,u3buqvd,55.6215031,12.6047787,True,Hørby Alle,City,1965,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629078204,0.0,981,9,44,196,21.2,FRC4,44,196,Gasoline,u3buqvd,55.6211384,12.60483,True,Englandsvej,City,1967,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629080723,-0.1102730360372281,981,9,44,196,22.0,FRC4,44,196,Gasoline,u3buqv6,55.6209016,12.6048731,True,Englandsvej,City,1934,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629083242,0.0,981,9,44,196,22.0,FRC4,44,196,Gasoline,u3buqv6,55.6205473,12.6049601,True,Englandsvej,City,1915,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629085768,-0.109967449634908,981,9,44,196,22.0,FRC4,44,196,Gasoline,u3buqv6,55.6202028,12.605065,True,Englandsvej,City,1891,46,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629088278,0.1106684373616644,981,9,44,196,43.9,FRC4,44,196,Gasoline,u3buqv6,55.619986,12.6051397,True,Englandsvej,City,1888,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629090788,0.1106684373616644,981,9,44,196,45.1,FRC4,44,196,Gasoline,u3buqv4,55.6196378,12.6052947,True,Unknown,Rural,1955,48,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629093308,0.1102292768959435,981,9,44,196,25.9,FRC4,44,196,Gasoline,u3buqv4,55.6194041,12.6054163,True,Englandsvej,City,2000,49,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629095830,0.0,981,9,44,196,38.0,FRC4,44,196,Gasoline,u3buqv5,55.6190554,12.6056037,True,Englandsvej,City,1974,49,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629098347,0.1103606586324107,981,9,44,196,47.8,FRC4,44,196,Gasoline,u3buqv5,55.6188163,12.6057543,True,Englandsvej,City,2031,50,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629100871,0.2201091741503786,981,9,44,196,58.8,FRC4,44,196,Gasoline,u3buqv5,55.6184603,12.6060308,True,Brønderslev Alle,City,2120,52,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629103399,0.2197609001406469,981,9,44,196,54.1,FRC4,44,196,Gasoline,u3buqug,55.6182137,12.6062538,True,Englandsvej,City,2197,54,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629105925,0.2199348992698161,981,9,44,196,56.1,FRC4,44,196,Gasoline,u3buqug,55.6178492,12.6066135,True,Englandsvej,City,2271,56,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629108452,0.2198478652772281,981,9,44,196,52.9,FRC4,44,196,Gasoline,u3buquu,55.6176028,12.6068731,True,Unknown,City,2349,58,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629110972,0.1102292768959435,981,9,44,196,36.9,FRC4,44,196,Gasoline,u3buquu,55.6172364,12.6072855,True,Englandsvej,City,2399,59,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629113495,0.0,981,9,44,196,38.0,FRC4,44,196,Gasoline,u3buquu,55.6169882,12.6075773,True,Englandsvej,City,2401,59,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629116013,0.0,981,9,44,196,34.9,FRC4,44,196,Gasoline,u3buqus,55.6166236,12.608024,True,Englandsvej,City,2392,59,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629118535,-0.1101418627191823,981,9,44,196,32.2,FRC4,44,196,Gasoline,u3buqut,55.6163842,12.6083321,True,Englandsvej,City,2380,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629121053,0.0,981,9,33,264,31.0,FRC4,42,207,Gasoline,u3buqut,55.616024,12.6087779,True,Englandsvej,City,2370,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629123579,0.0,981,9,33,264,32.2,FRC4,42,207,Gasoline,u3buqut,55.615782,12.6090806,True,Englandsvej,City,2357,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629126099,0.0,981,9,33,264,32.2,FRC4,42,207,Gasoline,u3buqum,55.6154225,12.6095074,True,Englandsvej,City,2349,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629128624,0.0,981,9,33,264,31.0,FRC4,42,207,Gasoline,u3buquq,55.6151852,12.6098035,True,Englandsvej,City,2351,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629131144,0.0,981,9,33,264,29.0,FRC4,42,207,Gasoline,u3buquq,55.6148332,12.6102367,True,Englandsvej,City,2354,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629133667,-0.2201964152023605,981,9,33,264,12.9,FRC4,42,207,Gasoline,u3buquq,55.6145913,12.6105168,True,Englandsvej,City,2317,56,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629136191,-0.2201091741503786,981,9,33,264,14.9,FRC4,42,207,Gasoline,u3buquq,55.6142375,12.6108946,True,Englandsvej,City,2226,54,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629138713,0.0,981,9,44,196,29.0,FRC4,44,196,Gasoline,u3buqup,55.6140039,12.6111433,True,Englandsvej,City,2195,54,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629141245,-0.2194137265227312,981,9,44,196,16.9,FRC4,44,196,Gasoline,u3buqup,55.6136525,12.6114888,True,Englandsvej,City,2146,52,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629143770,-0.11001100110011,981,9,44,196,0.0,FRC4,44,196,Gasoline,u3buqup,55.6132994,12.6117939,True,Englandsvej,City,2088,51,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629146298,-0.6592827004219409,981,9,44,196,23.1,FRC4,44,196,Gasoline,u3buqup,55.6130836,12.6119761,True,Englandsvej,City,884,45,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629148820,-0.7709930390342762,981,9,44,196,23.1,FRC4,44,196,Gasoline,u3buqup,55.612805,12.6122257,True,Englandsvej,City,897,38,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629151345,-1.5401540154015405,981,9,44,196,22.0,FRC4,44,196,Gasoline,u3bur5b,55.6126607,12.6123655,True,Englandsvej,City,905,24,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629153869,-0.3301637612255679,981,9,44,196,27.8,FRC4,44,196,Gasoline,u3bur5b,55.6125018,12.6124048,True,Englandsvej,City,946,21,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629156393,0.8804366966015144,981,9,46,172,96.1,FRC4,46,172,Gasoline,u3buqgz,55.6124181,12.6122616,True,Englandsvej,City,1902,29,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629158911,0.5515841496778748,981,9,46,172,23.9,FRC4,46,172,Gasoline,u3buqgz,55.6123033,12.6118398,True,Ugandavej,City,2265,34,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629161434,1.1009820760118023,981,9,50,159,100.0,FRC4,50,159,Gasoline,u3buqgz,55.6122149,12.6115215,True,Ugandavej,City,2160,44,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629163959,0.7700770077007701,981,9,50,159,43.1,FRC4,50,159,Gasoline,u3buqgz,55.612018,12.6109786,True,Unknown,Rural,2687,51,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629166479,0.0,981,9,50,159,54.1,FRC4,50,159,Gasoline,u3buqgy,55.6118521,12.6106304,True,Ugandavej,City,2075,51,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629169002,0.3302946228035407,981,9,50,159,58.8,FRC4,50,159,Gasoline,u3buqgy,55.6115728,12.6101267,True,Ugandavej,City,2180,54,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629171535,0.3289906566653507,981,9,50,159,56.1,FRC4,50,159,Gasoline,u3buqgw,55.6113629,12.6098207,True,Ugandavej,City,2271,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629174058,0.1100982076011802,981,9,50,159,36.1,FRC4,50,159,Gasoline,u3buqgt,55.6110062,12.6094056,True,Ugandavej,City,2347,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629176579,-0.11018555247036,981,9,50,159,27.1,FRC4,50,159,Gasoline,u3buqgt,55.6107429,12.6091764,True,Ugandavej,City,2322,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629179104,-0.11001100110011,981,9,50,159,27.1,FRC4,50,159,Gasoline,u3buqgt,55.6103601,12.6088505,True,Ugandavej,City,2292,56,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629181624,-0.1102292768959435,981,9,50,159,29.0,FRC4,50,159,Gasoline,u3buqgt,55.6101065,12.6086293,True,Ugandavej,City,2268,55,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629184142,0.1103168299355749,981,9,50,159,38.8,FRC4,50,159,Gasoline,u3buqgm,55.6097261,12.608332,True,Ugandavej,City,2257,56,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629186663,0.0,981,9,50,159,43.9,FRC4,50,159,Gasoline,u3buqgk,55.6094656,12.6081205,True,Ugandavej,City,2293,56,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629189186,0.1100982076011802,981,9,50,159,42.0,FRC4,50,159,Gasoline,u3buqgk,55.6090882,12.6077777,True,Ugandavej,City,2325,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629191708,0.0,981,9,50,159,25.9,FRC4,50,159,Gasoline,u3buqgk,55.6088305,12.6075575,True,Ugandavej,City,2324,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629194235,-0.109923932638614,981,9,50,159,27.1,FRC4,50,159,Gasoline,u3buqgh,55.6084535,12.6072214,True,Skelgårdsstræde,City,2291,56,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629196760,-0.3300330033003301,981,9,50,159,0.0,FRC4,50,159,Gasoline,u3buqgh,55.6081027,12.6068245,True,Ugandavej,City,2223,53,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629199289,-0.3295110056675893,981,9,46,172,0.0,FRC4,46,172,Gasoline,u3buqg5,55.607905,12.6065358,True,Ugandavej,City,2087,50,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629201812,-0.5504910380059013,981,9,50,159,38.8,FRC4,50,159,Gasoline,u3buqg5,55.6076627,12.6060942,True,Ugandavej,City,1850,45,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629204335,0.5504910380059013,981,9,46,172,60.0,FRC4,46,172,Gasoline,u3buqg5,55.607512,12.6057689,True,Ugandavej,City,1968,50,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629206856,0.2203711049407201,981,9,50,159,62.0,FRC4,50,159,Gasoline,u3buqg4,55.607305,12.6051956,True,Ugandavej,City,2093,52,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629209378,0.3304255881575469,981,9,50,159,56.9,FRC4,50,159,Gasoline,u3buqff,55.6071806,12.6047663,True,Ugandavej,City,2205,55,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629211900,0.2202837254383646,981,9,50,159,54.9,FRC4,50,159,Gasoline,u3buqfc,55.6070255,12.6040638,True,Ugandavej,City,2301,57,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629214426,0.109967449634908,981,9,50,159,42.0,FRC4,50,159,Gasoline,u3buqfc,55.6069381,12.6035685,True,Ugandavej,City,2359,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629216947,0.0,981,9,50,159,27.1,FRC4,50,159,Gasoline,u3buqfc,55.6068215,12.6028257,True,Ugandavej,City,2370,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629219476,0.0,981,9,50,159,27.1,FRC4,50,159,Gasoline,u3buqfb,55.6067358,12.6023318,True,Ugandavej,City,2357,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629222005,-0.1098370018891964,981,9,50,159,27.8,FRC4,50,159,Gasoline,u3buqfb,55.6066151,12.601597,True,Ugandavej,City,2335,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629224525,0.0,981,9,50,159,27.8,FRC4,50,159,Gasoline,u3buqdz,55.6065343,12.6011167,True,Ugandavej,City,2316,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629227048,-0.1100982076011802,981,9,50,159,25.9,FRC4,50,159,Gasoline,u3buqdz,55.606414,12.6003923,True,Ugandavej,City,2294,56,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629229569,0.0,981,9,50,159,36.9,FRC4,50,159,Gasoline,u3buqdy,55.6063276,12.5999206,True,Unknown,Rural,2286,56,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629232090,0.11018555247036,981,9,50,159,38.0,FRC4,50,159,Gasoline,u3buqdy,55.6061987,12.5992121,True,Ugandavej,City,2311,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629234613,0.1100982076011802,981,9,50,159,40.0,FRC4,50,159,Gasoline,u3buqdy,55.6061164,12.5987323,True,Ugandavej,City,2339,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629237131,0.0,981,9,50,159,38.8,FRC4,50,159,Gasoline,u3buqdv,55.6059913,12.597989,True,Ugandavej,City,2379,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629239655,0.1100545870751893,981,9,50,159,34.9,FRC4,50,159,Gasoline,u3buqdt,55.6059013,12.5974902,True,Ugandavej,City,2383,59,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629242177,-0.1101418627191823,981,9,50,159,32.2,FRC4,50,159,Gasoline,u3buqds,55.6057749,12.5967504,True,Ugandavej,City,2379,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629244699,0.0,981,9,50,159,32.9,FRC4,50,159,Gasoline,u3buqds,55.6056871,12.5962591,True,Ugandavej,City,2379,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629247223,0.0,981,9,50,159,25.1,FRC4,50,159,Gasoline,u3buqde,55.605557,12.5955269,True,Ugandavej,City,2372,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629249757,-0.1096202753661317,981,9,50,159,25.1,FRC4,50,159,Gasoline,u3buqde,55.605429,12.5947913,True,Ugandavej,City,2343,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629252279,-0.1101418627191823,981,9,50,159,10.2,FRC4,50,159,Gasoline,u3buqdd,55.6053504,12.5943082,True,Ugandavej,City,2323,56,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629254804,-0.3300330033003301,981,9,50,159,0.0,FRC4,50,159,Gasoline,u3buqdd,55.6052353,12.5936037,True,Ugandavej,City,2207,53,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629257330,-0.3299023489047242,981,9,50,159,0.0,FRC4,50,159,Gasoline,u3buqdd,55.6051608,12.5931707,True,Ugandavej,City,2075,50,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629259851,-0.2203711049407201,981,9,50,159,12.2,FRC4,50,159,Gasoline,u3buqd9,55.6050557,12.5925531,True,Ugandavej,City,1966,48,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629262375,-0.2201091741503786,981,9,50,159,21.2,FRC4,50,159,Gasoline,u3buqd9,55.6049872,12.5921532,True,Ugandavej,City,1917,46,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629264895,0.0,981,9,50,159,43.1,FRC4,50,159,Gasoline,u3buqd8,55.6048788,12.5915718,True,Hyld Ager,City,1856,46,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629267418,0.1100982076011802,981,9,50,159,40.0,FRC4,50,159,Gasoline,u3buqd8,55.6048062,12.5911763,True,Ugandavej,City,1896,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629269941,0.1100982076011802,981,9,50,159,38.8,FRC4,50,159,Gasoline,u3buqd8,55.6047065,12.5905721,True,Tømmerupvang,City,1940,48,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629272464,-0.1100982076011802,981,9,50,159,16.9,FRC4,50,159,Gasoline,u3buq6x,55.6046317,12.590184,True,Ugandavej,City,1919,47,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629274986,-0.4405674508767292,981,9,50,159,0.0,FRC4,50,159,Gasoline,u3buq6r,55.6045246,12.5896168,True,Unknown,Rural,1820,43,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629277510,-0.4402183483007572,981,9,50,159,0.0,FRC4,50,159,Gasoline,u3buq6r,55.6044595,12.589257,True,Ugandavej,City,1691,39,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629280031,-0.3305566574110803,981,9,50,159,25.1,FRC4,50,159,Gasoline,u3buq6q,55.6043688,12.5887793,True,Ugandavej,City,921,36,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629282559,-0.5494022503516174,981,9,50,159,21.2,FRC4,50,159,Gasoline,u3buq6q,55.6043221,12.5884853,True,Ugandavej,City,903,31,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629285077,-0.1103168299355749,981,9,50,159,18.0,FRC4,50,159,Gasoline,u3buq6q,55.6042622,12.5880826,True,Ugandavej,City,895,30,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629287608,-0.3292506255761886,981,9,50,159,18.8,FRC4,50,159,Gasoline,u3buq6q,55.6042179,12.5878443,True,Ugandavej,City,1484,27,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629290134,-0.5498372481745404,981,9,50,159,7.1,FRC4,50,159,Gasoline,u3buq6m,55.6041597,12.5875218,True,Ugandavej,City,1271,22,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629292664,0.5489679402722881,981,9,50,159,80.0,FRC4,50,159,Gasoline,u3buq6m,55.6041267,12.5873286,True,Ugandavej,City,1306,27,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629295187,0.5504910380059013,981,9,50,159,56.1,FRC4,50,159,Gasoline,u3buq6m,55.6040646,12.5869714,True,Ugandavej,City,1636,32,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629297711,0.2201091741503786,981,9,50,159,32.9,FRC4,50,159,Gasoline,u3buq6m,55.6040188,12.5866855,True,Ugandavej,City,1803,34,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629300235,0.1100545870751893,981,9,50,159,14.9,FRC4,50,159,Gasoline,u3buq6m,55.603949,12.5862347,True,Ugandavej,City,1865,35,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629302773,-0.437790035898783,981,9,50,159,0.0,FRC4,50,159,Gasoline,u3buq6k,55.6038702,12.5858126,True,Unknown,City,1744,31,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629305295,0.0,981,9,50,159,45.1,FRC4,50,159,Gasoline,u3buq6k,55.603822,12.5855529,True,Ugandavej,City,1620,31,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629307818,0.440392830404721,981,9,50,159,54.1,FRC4,50,159,Gasoline,u3buq6k,55.6037492,12.5851425,True,Ugandavej,City,1819,35,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629310337,0.2205460720744563,981,9,50,159,54.9,FRC4,50,159,Gasoline,u3buq67,55.6036999,12.5848359,True,Ugandavej,City,1940,37,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629312860,0.3302946228035407,981,9,50,159,14.1,FRC4,50,159,Gasoline,u3buq67,55.6036171,12.5843356,True,Unknown,Rural,2125,40,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629315380,-1.2125220458553791,981,9,50,159,16.9,FRC4,50,159,Gasoline,u3buq67,55.6035641,12.5840146,True,Haveforeningen Uganda,Rural,1066,29,10,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629317909,-2.086903035894732,981,9,50,159,22.0,FRC4,50,159,Gasoline,u3buq67,55.603533,12.5837394,True,Ugandavej,City,907,10,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629320430,-0.7712988672925206,981,9,50,159,22.0,FRC4,50,159,Gasoline,u3buq67,55.6035299,12.583692,True,Ugandavej,City,898,3,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629322950,-0.3306878306878307,981,9,50,159,22.0,FRC4,50,159,Gasoline,u3buq67,55.6035238,12.5836874,True,Ugandavej,City,839,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629325469,0.0,981,9,50,159,23.1,FRC4,50,159,Gasoline,u3buq67,55.6035233,12.5836867,True,Ugandavej,City,835,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629327989,0.0,981,9,50,159,23.1,FRC4,50,159,Gasoline,u3buq67,55.6035233,12.5836867,True,Ugandavej,City,850,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629330515,0.0,981,9,50,159,23.1,FRC4,50,159,Gasoline,u3buq67,55.6035233,12.5836867,True,Ugandavej,City,862,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629333037,0.0,981,9,50,159,23.9,FRC4,50,159,Gasoline,u3buq67,55.6035233,12.5836867,True,Ugandavej,City,845,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629335558,0.0,981,9,50,159,23.1,FRC4,50,159,Gasoline,u3buq67,55.6035233,12.5836867,True,Ugandavej,City,851,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629338079,0.0,981,9,50,159,23.1,FRC4,50,159,Gasoline,u3buq67,55.6035233,12.5836867,True,Ugandavej,City,853,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629340598,0.0,981,9,50,159,23.1,FRC4,50,159,Gasoline,u3buq67,55.6035233,12.5836867,True,Ugandavej,City,846,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629343120,0.0,981,9,50,159,22.0,FRC4,50,159,Gasoline,u3buq67,55.6035233,12.5836867,True,Ugandavej,City,849,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629345638,0.0,981,9,50,159,23.1,FRC4,50,159,Gasoline,u3buq67,55.6035233,12.5836867,True,Ugandavej,City,844,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629348158,0.0,981,9,50,159,22.0,FRC4,50,159,Gasoline,u3buq67,55.6035233,12.5836867,True,Ugandavej,City,1220,0,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629350681,0.9908838684106224,981,9,50,159,63.1,FRC4,50,159,Gasoline,u3buq67,55.6035233,12.5836867,True,Ugandavej,City,1085,9,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629353201,0.7716049382716049,981,9,52,763,25.9,FRC4,52,763,Gasoline,u3buq67,55.6035258,12.5835342,True,Unknown,Rural,2173,16,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629355724,0.2201964152023605,981,9,52,763,32.2,FRC4,52,763,Gasoline,u3buq66,55.6035856,12.5834184,True,Kongelundsvej,City,2467,18,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629358252,0.4395218002812939,981,9,52,763,14.9,FRC4,52,763,Gasoline,u3buq66,55.6037391,12.5834519,True,Kongelundsvej,City,2387,22,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629360774,1.2115604899110053,981,9,52,763,83.9,FRC4,52,763,Gasoline,u3buq67,55.6039475,12.583507,True,Kongelundsvej,City,2246,33,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629363294,0.6613756613756614,981,9,52,763,14.9,FRC4,52,763,Gasoline,u3buq67,55.6041345,12.5835461,True,Kongelundsvej,City,3074,39,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629365816,1.1014186271918232,981,9,52,763,92.2,FRC4,52,763,Gasoline,u3buq67,55.6044667,12.5836111,True,Kongelundsvej,City,2424,49,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629368341,0.22002200220022,981,9,52,763,5.9,FRC4,52,763,Gasoline,u3buq6e,55.6047271,12.5836594,True,Kongelundsvej,City,2613,51,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629370863,0.2202837254383646,981,9,52,763,47.8,FRC4,52,763,Gasoline,u3buq6e,55.6051211,12.5837193,True,Angolavej,City,2811,53,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629373389,0.0,981,9,52,763,10.2,FRC4,52,763,Gasoline,u3buq6e,55.6053935,12.5837587,True,Kongelundsvej,City,2182,53,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629375909,0.1102292768959435,981,9,52,763,51.0,FRC4,52,763,Gasoline,u3buq6e,55.6057989,12.5838153,True,Unknown,Rural,2175,54,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629378432,0.2201964152023605,981,9,52,763,51.0,FRC4,52,763,Gasoline,u3buq6g,55.6060745,12.5838621,True,Kongelundsvej,City,2261,56,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629380957,0.11001100110011,981,9,52,763,27.8,FRC4,52,763,Gasoline,u3buq6g,55.6064998,12.5839382,True,Kongelundsvej,City,2321,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629383478,-0.11018555247036,981,9,52,763,27.8,FRC4,52,763,Gasoline,u3buq6g,55.6067819,12.5839788,True,Kongelundsvej,City,2265,56,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629385999,0.0,981,9,52,763,34.9,FRC4,52,763,Gasoline,u3buq6g,55.6072042,12.5840503,True,Kongelundsvej,City,2278,56,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629388519,-0.1102292768959435,981,9,52,763,22.0,FRC4,52,763,Gasoline,u3buq75,55.6074812,12.5841025,True,Unknown,Rural,2272,55,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629391043,0.0,981,9,52,763,25.9,FRC4,52,763,Gasoline,u3buq75,55.6078963,12.5841877,True,Kongelundsvej,City,2260,55,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629393565,0.0,981,9,37,342,40.0,FRC5,40,316,Gasoline,u3buq75,55.6081706,12.5842435,True,Unknown,Rural,2224,55,80,0.9143249988555908,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629396087,0.1101418627191823,981,9,52,763,45.9,FRC4,52,763,Gasoline,u3buq75,55.6085878,12.5843178,True,Kongelundsvej,City,2285,56,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629398609,0.1101418627191823,981,9,52,763,32.2,FRC4,52,763,Gasoline,u3buq77,55.608875,12.5843571,True,Kongelundsvej,City,2325,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629401130,0.0,981,9,52,763,32.2,FRC4,52,763,Gasoline,u3buq77,55.6093064,12.5844141,True,Kongelundsvej,City,2340,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629403652,0.0,981,9,52,763,32.9,FRC4,52,763,Gasoline,u3buq77,55.6095946,12.5844579,True,Kongelundsvej,City,2340,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629406177,0.11001100110011,981,9,52,763,32.2,FRC4,52,763,Gasoline,u3buq77,55.6100227,12.5845377,True,Kongelundsvej,City,2355,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629408696,-0.1102730360372281,981,9,52,763,20.0,FRC4,52,763,Gasoline,u3buq7e,55.610306,12.584589,True,Hovedvejen,Rural,2340,57,10,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629411225,0.0,981,9,52,763,32.9,FRC4,52,763,Gasoline,u3buq7e,55.6107338,12.5846545,True,Kollundvej,City,2331,57,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629413754,0.0,981,9,52,763,32.2,FRC4,52,763,Gasoline,u3buq7e,55.6111597,12.584724,True,Kongelundsvej,City,2333,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629416278,0.0,981,9,52,763,30.2,FRC4,52,763,Gasoline,u3buq7g,55.6114452,12.5847749,True,Kongelundsvej,City,2342,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629418799,0.0,981,9,52,763,27.8,FRC4,52,763,Gasoline,u3buq7u,55.6118703,12.5848498,True,Unknown,Rural,2336,57,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629421323,-0.1100545870751893,981,9,52,763,23.9,FRC4,52,763,Gasoline,u3buq7u,55.6121562,12.5849073,True,Kongelundsvej,City,2313,56,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629423843,0.0,981,9,52,763,18.8,FRC4,52,763,Gasoline,u3buq7u,55.6125813,12.5849774,True,Kongelundsvej,City,2287,56,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629426364,-0.11018555247036,981,9,52,763,27.8,FRC4,52,763,Gasoline,u3buqkh,55.6128576,12.5850235,True,Kongelundsvej,City,2252,55,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629428886,0.0,981,9,52,763,30.2,FRC4,52,763,Gasoline,u3buqkh,55.61327,12.5850968,True,Ryumgårdvej,City,2242,55,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629431406,0.1102292768959435,981,9,52,763,41.2,FRC4,52,763,Gasoline,u3buqkh,55.6135488,12.5851382,True,Kongelundsvej,City,2281,56,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629433931,0.11001100110011,981,9,52,763,38.8,FRC4,52,763,Gasoline,u3buqkh,55.6139689,12.5852102,True,Kongelundsvej,City,2329,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629436451,0.1102292768959435,981,9,52,763,32.9,FRC4,52,763,Gasoline,u3buqkk,55.614255,12.5852663,True,Kongelundsvej,City,2369,58,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629438974,-0.1100982076011802,981,9,52,763,0.0,FRC4,52,763,Gasoline,u3buqkk,55.6146915,12.5853282,True,Kongelundsvej,City,2312,57,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629441496,-0.9912767644726408,981,9,52,763,20.0,FRC4,52,763,Gasoline,u3buqkk,55.6149714,12.5853732,True,Kongelundsvej,City,872,48,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629444018,-1.762269803506917,981,9,52,763,20.0,FRC4,52,763,Gasoline,u3buqkk,55.6152949,12.5854286,True,Kongelundsvej,City,899,32,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629446540,-1.8724116662260992,981,9,52,763,20.0,FRC4,52,763,Gasoline,u3buqkk,55.6154171,12.5854539,True,Kongelundsvej,City,897,15,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629449060,-0.5511463844797178,981,9,52,763,20.0,FRC4,52,763,Gasoline,u3buqkk,55.6154991,12.5854824,True,Kongelundsvej,City,895,10,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629451581,0.3305566574110803,981,9,52,763,56.9,FRC4,52,763,Gasoline,u3buqks,55.6155434,12.5855006,True,Unknown,City,1964,13,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629454103,0.7709930390342762,981,9,52,763,43.9,FRC4,52,763,Gasoline,u3buqks,55.615656,12.5855209,True,Unknown,City,1374,20,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629456626,0.7706874532082617,981,9,52,763,65.1,FRC4,52,763,Gasoline,u3buqks,55.6157649,12.5855375,True,Unknown,Rural,1818,27,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629459147,0.7712988672925206,981,9,52,763,58.0,FRC4,52,763,Gasoline,u3buqks,55.6159833,12.5855917,True,Kongelundsvej,City,2409,34,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629461669,0.2202837254383646,981,9,52,763,78.0,FRC4,52,763,Gasoline,u3buqks,55.6161565,12.5856238,True,Kongelundsvej,City,1828,36,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629464193,0.4402183483007572,981,9,52,763,23.1,FRC4,52,763,Gasoline,u3buqks,55.6164501,12.5856587,True,Pilegård Allé,City,2166,40,50,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629466712,0.1102730360372281,981,9,52,763,47.8,FRC4,52,763,Gasoline,u3buqks,55.6166524,12.585684,True,Unknown,Rural,2139,41,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629469238,0.4398697985396323,981,9,52,763,67.8,FRC4,52,763,Gasoline,u3buqku,55.6169693,12.5857248,True,Unknown,Rural,2353,45,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629471769,0.1097502085253962,981,9,52,763,29.0,FRC4,52,763,Gasoline,u3buqku,55.6173181,12.5857784,True,Unknown,Rural,2469,46,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629474295,0.0,981,9,52,763,41.2,FRC4,52,763,Gasoline,u3buqku,55.6175485,12.5858189,True,Unknown,Rural,1871,46,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629476823,0.1098804500703234,981,9,52,763,34.1,FRC4,52,763,Gasoline,u3buqku,55.6179031,12.5858778,True,Unknown,Rural,1923,47,80,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629479345,0.1101418627191823,981,9,52,763,36.1,FRC4,52,763,Gasoline,u3buqku,55.618144,12.5859157,True,Kongelundsvej,City,1956,48,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629481865,0.1102292768959435,981,9,52,763,42.0,FRC4,52,763,Gasoline,u3buqmh,55.618516,12.5859842,True,Kongelundsvej,City,1992,49,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629484385,0.0,981,9,52,763,18.0,FRC4,52,763,Gasoline,u3buqmh,55.6187633,12.5860248,True,Kongelundsvej,City,2019,49,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629486906,-0.2203711049407201,981,9,52,763,0.0,FRC4,52,763,Gasoline,u3buqmh,55.6191241,12.5860791,True,Kongelundsvej,City,1945,47,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629489427,-0.6611133148221606,981,9,52,763,5.9,FRC4,52,763,Gasoline,u3buqmh,55.619354,12.5861168,True,Kongelundsvej,City,1738,41,60,1.0,False,23,4,Drizzle,6
-Nu4-j93mmAQAoFVAPEd,1711629491956,-0.6590220113351787,981,9,52,763,21.2,FRC4,52,763,Gasoline,u3buqmh,55.6196401,12.5861759,True,Eskebøl Alle,City,879,35,50,1.0,False,23,4,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635363348,0.0,981,7,38,62,25.9,FRC4,38,62,Gasoline,u3bux1d,55.6433318,12.6156398,True,Store Krog,City,863,0,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635365885,0.2189812989970656,981,7,38,62,74.1,FRC4,38,62,Gasoline,u3bux1d,55.6433268,12.6156416,True,Store Krog,City,1588,2,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635368400,0.8835873647006848,981,7,38,62,60.0,FRC4,38,62,Gasoline,u3bux1d,55.6433222,12.6156837,True,Store Krog,City,1045,10,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635370929,0.6590220113351787,981,7,38,62,45.1,FRC4,38,62,Gasoline,u3bux1d,55.6432641,12.6157568,True,Store Krog,City,2084,16,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635373462,0.4386542088871343,981,7,38,62,49.0,FRC4,38,62,Gasoline,u3bux1d,55.6431753,12.6158005,True,Amagerbrogade,City,1646,20,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635375990,0.5494022503516174,981,7,38,62,52.9,FRC4,38,62,Gasoline,u3bux16,55.6429964,12.6158732,True,Amagerbrogade,City,1781,25,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635378525,0.3287310979618671,981,7,38,62,40.0,FRC4,38,62,Gasoline,u3bux16,55.6428554,12.6159493,True,Amagerbrogade,City,2078,28,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635381060,0.1095770326539557,981,7,38,62,0.0,FRC4,38,62,Gasoline,u3bux16,55.6426282,12.6160587,True,Adriansvej,City,2257,29,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635383595,0.1095770326539557,981,7,38,62,38.8,FRC4,38,62,Gasoline,u3bux16,55.6424795,12.616136,True,Amagerbrogade,City,1623,30,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635386123,0.4395218002812939,981,7,38,62,65.9,FRC4,38,62,Gasoline,u3bux16,55.642245,12.6162704,True,Amagerbrogade,City,1745,34,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635388658,0.3287310979618671,981,7,38,62,50.2,FRC4,38,62,Gasoline,u3bux16,55.6420684,12.6163735,True,Amagerbrogade,City,1937,37,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635391194,0.109533824044865,981,7,38,62,16.9,FRC4,38,62,Gasoline,u3bux17,55.6418014,12.6165252,True,Amagerbrogade,City,2075,38,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635393736,-0.4371011452050005,981,7,18,132,0.0,FRC4,31,76,Gasoline,u3bux15,55.6416255,12.6166201,True,Amagerbrogade,City,1898,34,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635396281,-0.4365858982754857,981,7,18,132,0.0,FRC4,31,76,Gasoline,u3bux15,55.6413905,12.6167601,True,Gyldenrisvej,City,1690,30,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635398817,-0.4381352961794602,981,7,18,132,0.0,FRC4,31,76,Gasoline,u3bux15,55.641198,12.6168608,True,Amagerbrogade,City,1493,26,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635401347,-0.2195871761089152,981,7,38,62,25.9,FRC4,38,62,Gasoline,u3bux15,55.6410713,12.6168813,True,Amagerbrogade,City,1319,24,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635403883,0.3286014721345952,981,7,38,62,63.1,FRC4,38,62,Gasoline,u3bux15,55.6408822,12.6169579,True,Amagerbrogade,City,1387,27,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635406416,0.4386542088871343,981,7,38,62,42.0,FRC4,38,62,Gasoline,u3bux15,55.6407447,12.6170236,True,Amagerbrogade,City,1642,31,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635408948,0.9873617693522908,981,7,38,62,100.0,FRC4,38,62,Gasoline,u3bux15,55.6404878,12.6171583,True,Amagerbrogade,City,1989,40,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635411481,0.1096635522217835,981,7,41,359,0.0,FRC4,41,359,Gasoline,u3bux15,55.6402742,12.6172642,True,Amager Landevej,City,2277,41,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635414015,-0.4384811014645269,981,7,41,359,0.0,FRC4,41,359,Gasoline,u3bux0g,55.6399831,12.617408,True,Amager Landevej,City,2070,37,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635416552,-0.656943896991197,981,7,40,367,0.0,FRC4,45,327,Gasoline,u3bux0g,55.6398185,12.6174953,True,Amager Landevej,City,1749,31,50,0.9985939860343932,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635419086,-0.3288608260983952,981,7,40,367,7.1,FRC4,45,327,Gasoline,u3bux0g,55.6395993,12.6176047,True,Ny Skelgårdsvej,City,1555,28,50,0.9985939860343932,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635421618,-0.1097068632613656,981,7,40,367,20.0,FRC4,45,327,Gasoline,u3bux0g,55.639465,12.617677,True,Amager Landevej,City,1473,27,50,0.9985939860343932,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635424152,-0.7673419275629221,981,7,40,367,23.1,FRC4,45,327,Gasoline,u3bux0g,55.6392858,12.6177655,True,Amager Landevej,City,999,20,50,0.9985939860343932,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635426681,-0.6590220113351787,981,7,31,1,22.0,FRC4,31,1,Gasoline,u3bux0g,55.6392075,12.6177929,True,Amager Landevej,City,906,14,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635429218,0.3284719484955985,981,7,40,367,45.1,FRC4,45,327,Gasoline,u3bux0u,55.6390961,12.6178429,True,Amager Landevej,City,1225,17,50,0.9985939860343932,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635431761,0.5461615764407742,981,7,40,367,23.1,FRC4,45,327,Gasoline,u3bux0u,55.6389566,12.6179107,True,Amager Landevej,City,1645,22,50,0.9985939860343932,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635434301,-0.4374453193350831,981,7,40,367,0.0,FRC4,45,327,Gasoline,u3bux0s,55.6388578,12.6179582,True,Unknown,Rural,1484,18,80,0.9985939860343932,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635436842,-0.4372731645458918,981,7,40,367,20.0,FRC4,45,327,Gasoline,u3bux0s,55.6387376,12.6180231,True,Unknown,Rural,918,14,80,0.9985939860343932,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635439371,-1.4278810245595537,981,7,40,367,21.2,FRC4,45,327,Gasoline,u3bux0s,55.6386928,12.6180479,True,Amager Landevej,City,911,1,50,0.9985939860343932,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635441905,-0.1096202753661317,981,7,40,367,23.9,FRC4,45,327,Gasoline,u3bux0s,55.6386852,12.6180614,True,Amager Landevej,City,834,0,50,0.9985939860343932,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635444434,0.0,981,7,45,327,23.9,FRC4,45,327,Gasoline,u3bux0s,55.6386865,12.6180617,True,Amager Landevej,City,845,0,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635446966,0.0,981,7,45,327,23.9,FRC4,45,327,Gasoline,u3bux0s,55.6386867,12.6180617,True,Amager Landevej,City,842,0,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635449504,0.0,981,7,45,327,23.1,FRC4,45,327,Gasoline,u3bux0s,55.6386867,12.6180617,True,Amager Landevej,City,851,0,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635452035,0.0,981,7,45,327,23.1,FRC4,45,327,Gasoline,u3bux0s,55.6386867,12.6180617,True,Amager Landevej,City,854,0,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635454569,0.0,981,7,45,327,23.1,FRC4,45,327,Gasoline,u3bux0s,55.6386867,12.6180617,True,Amager Landevej,City,849,0,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635457098,0.0,981,7,45,327,23.1,FRC4,45,327,Gasoline,u3bux0s,55.6386867,12.6180617,True,Amager Landevej,City,850,0,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635459624,0.0,981,7,45,327,22.0,FRC4,45,327,Gasoline,u3bux0s,55.6386867,12.6180617,True,Amager Landevej,City,850,0,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635462149,1.1001100110011002,981,7,45,327,61.2,FRC4,45,327,Gasoline,u3bux0s,55.6386867,12.6180617,True,Amager Landevej,City,1473,10,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635464671,0.6608511763150939,981,7,45,327,0.0,FRC4,45,327,Gasoline,u3bux0s,55.6386342,12.6181159,True,Amager Landevej,City,2404,16,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635467203,0.6582411795681938,981,7,45,327,67.8,FRC4,45,327,Gasoline,u3bux0s,55.6384722,12.618183,True,Amager Landevej,City,1482,22,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635469738,0.4383081306158229,981,7,45,327,45.1,FRC4,45,327,Gasoline,u3bux0s,55.6382908,12.6182598,True,Amager Landevej,City,1904,26,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635472276,1.0944750897469575,981,7,45,327,100.0,FRC4,45,327,Gasoline,u3bux0s,55.6381443,12.6183297,True,Amager Landevej,City,2337,36,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635474806,0.6587615283267458,981,7,45,327,61.2,FRC4,45,327,Gasoline,u3bux0s,55.6378528,12.6184731,True,Randkløve Alle,City,3089,42,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635477342,0.6572029442691903,981,7,45,327,62.0,FRC4,45,327,Gasoline,u3bux0s,55.6376364,12.6185685,True,Amager Landevej,City,2511,48,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635479861,-0.1102730360372281,981,7,45,327,0.0,FRC4,45,327,Gasoline,u3bux0k,55.6372721,12.6187415,True,Amager Landevej,City,2627,47,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635482382,-0.3305566574110803,981,7,45,327,0.0,FRC4,45,327,Gasoline,u3bux0k,55.6370498,12.6188416,True,Amager Landevej,City,2408,44,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635484898,-0.4416180886769122,981,7,41,359,0.0,FRC4,41,359,Gasoline,u3bux0k,55.6367375,12.6189759,True,Amager Landevej,City,2202,40,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635487414,-0.4416180886769122,981,7,41,359,0.0,FRC4,41,359,Gasoline,u3bux0k,55.6365564,12.6190683,True,Unknown,City,1995,36,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635489931,0.6621639517944644,981,7,41,359,96.9,FRC4,41,359,Gasoline,u3bux0m,55.6362848,12.6192149,True,Amager Landevej,City,2057,42,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635492456,0.22002200220022,981,7,41,359,34.9,FRC4,41,359,Gasoline,u3bux0j,55.6360734,12.6193102,True,Amager Landevej,City,2367,44,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635494985,-0.1098370018891964,981,7,41,359,18.8,FRC4,41,359,Gasoline,u3bux0j,55.6357551,12.6194534,True,Amager Landevej,City,2354,43,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635497514,-0.2196740037783928,981,7,41,359,18.8,FRC4,41,359,Gasoline,u3bux0j,55.635551,12.6195495,True,Amager Landevej,City,2272,41,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635500039,-0.22002200220022,981,7,37,288,16.1,FRC5,37,288,Gasoline,u3bux0j,55.6352596,12.6196955,True,Saltværksvej,City,2133,39,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635502553,-0.1104923539291081,981,7,41,359,27.1,FRC4,41,359,Gasoline,u3bux0j,55.6350713,12.6197733,True,Amager Landevej,City,2053,38,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635505079,-0.109967449634908,981,7,41,359,22.0,FRC4,41,359,Gasoline,u3bux0j,55.6347959,12.6199573,True,Amager Landevej,City,2027,37,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635507608,-0.1098370018891964,981,7,45,327,23.1,FRC4,45,327,Gasoline,u3burpv,55.6346282,12.6200434,True,Amager Landevej,City,1966,36,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635510136,-0.1098804500703234,981,7,45,327,23.9,FRC4,45,327,Gasoline,u3burpv,55.6343676,12.6201661,True,Amager Landevej,City,1909,35,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635512665,-0.4393480075567857,981,7,45,327,0.0,FRC4,45,327,Gasoline,u3burpv,55.6342014,12.620249,True,Amager Landevej,City,1780,31,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635515195,-0.3293807641633729,981,7,45,327,0.0,FRC4,45,327,Gasoline,u3burpv,55.6339813,12.6203527,True,Unknown,Rural,1575,28,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635517726,-0.1097502085253962,981,7,45,327,54.9,FRC4,45,327,Gasoline,u3burpv,55.63385,12.6204183,True,Amager Landevej,City,1423,27,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635520263,0.656943896991197,981,7,45,327,92.9,FRC4,45,327,Gasoline,u3burpv,55.6336403,12.6205229,True,Amager Landevej,City,1657,33,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635522793,0.2195871761089152,981,7,45,327,25.1,FRC4,45,327,Gasoline,u3burpw,55.633378,12.6206464,True,Østerlarsvej,City,1894,35,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635525326,0.0,981,7,45,327,32.2,FRC4,45,327,Gasoline,u3burpw,55.6332098,12.6207353,True,Amager Landevej,City,1861,35,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635527854,0.2197609001406469,981,7,45,327,45.9,FRC4,45,327,Gasoline,u3burpw,55.6329555,12.6208593,True,Amager Landevej,City,1947,37,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635530386,0.0,981,7,45,327,27.1,FRC4,45,327,Gasoline,u3burpw,55.6327725,12.6209489,True,Teglkåsvej,City,1992,37,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635532916,0.2195871761089152,981,7,45,327,47.8,FRC4,45,327,Gasoline,u3burpw,55.6324955,12.6210898,True,Amager Landevej,City,2037,39,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635535443,0.2198478652772281,981,7,45,327,47.1,FRC4,45,327,Gasoline,u3burpw,55.6323065,12.6211812,True,Unknown,City,2165,41,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635537970,0.0,981,7,45,327,29.0,FRC4,45,327,Gasoline,u3burpq,55.6320022,12.6213411,True,Amager Landevej,City,2222,41,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635540498,0.0,981,7,45,327,31.0,FRC4,45,327,Gasoline,u3burpq,55.6317943,12.6214484,True,Amager Landevej,City,2222,41,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635543026,0.3296413502109704,981,7,45,327,49.0,FRC4,45,327,Gasoline,u3burpq,55.6314837,12.6216106,True,Amager Landevej,City,2307,44,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635545551,0.0,981,7,45,327,30.2,FRC4,45,327,Gasoline,u3burpq,55.6312746,12.6216999,True,Amager Landevej,City,2357,44,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635548077,0.109967449634908,981,7,45,327,52.2,FRC4,45,327,Gasoline,u3burpq,55.6309613,12.621851,True,Amager Landevej,City,2395,45,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635550603,-0.2199348992698161,981,7,45,327,34.9,FRC4,45,327,Gasoline,u3burpr,55.6307557,12.6219686,True,Amager Landevej,City,2331,43,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635553135,-0.2194137265227312,981,7,45,327,31.0,FRC4,45,327,Gasoline,u3burpp,55.6304455,12.6221412,True,Unknown,Rural,2258,41,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635555662,-0.2198478652772281,981,7,45,327,30.2,FRC4,45,327,Gasoline,u3burpp,55.6302501,12.6222407,True,Amager Landevej,City,2127,39,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635558191,-1.0983700188919645,981,7,41,359,23.1,FRC4,41,359,Gasoline,u3burpp,55.6299854,12.6223613,True,Amager Landevej,City,845,29,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635560722,-1.4267527108301503,981,7,102,124,21.2,FRC0,102,124,Gasoline,u3burpp,55.6298731,12.6224249,True,Amager Landevej,City,901,16,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635563252,-1.0979358805445762,981,7,45,327,23.1,FRC4,45,327,Gasoline,u3burpp,55.6297881,12.6224721,True,Amager Landevej,City,904,6,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635565778,-0.5498372481745404,981,7,47,579,25.1,FRC4,47,579,Gasoline,u3burpp,55.6297692,12.6224847,True,Amager Landevej,City,843,1,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635568311,0.0,981,7,47,579,23.9,FRC4,47,579,Gasoline,u3burpp,55.6297683,12.622485,True,Amager Landevej,City,857,1,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635570838,-0.109923932638614,981,7,47,579,23.9,FRC4,47,579,Gasoline,u3burpp,55.6297683,12.622485,True,Amager Landevej,City,858,0,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635573363,0.0,981,7,47,579,23.1,FRC4,47,579,Gasoline,u3burpp,55.6297683,12.622485,True,Amager Landevej,City,846,0,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635575890,0.0,981,7,47,579,22.0,FRC4,47,579,Gasoline,u3burpp,55.6297683,12.622485,True,Amager Landevej,City,854,0,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635578416,0.0,981,7,47,579,25.1,FRC4,47,579,Gasoline,u3burpp,55.6297683,12.622485,True,Amager Landevej,City,842,0,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635580939,0.0,981,7,47,579,23.9,FRC4,47,579,Gasoline,u3burpp,55.6297683,12.622485,True,Amager Landevej,City,867,0,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635583466,0.0,981,7,47,579,25.1,FRC4,47,579,Gasoline,u3burpp,55.6297683,12.622485,True,Amager Landevej,City,846,0,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635585990,0.0,981,7,47,579,25.1,FRC4,47,579,Gasoline,u3burpp,55.6297683,12.622485,True,Amager Landevej,City,854,0,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635588512,1.762269803506917,981,7,47,579,65.1,FRC4,47,579,Gasoline,u3burpp,55.6297498,12.6225129,True,Amager Landevej,City,1617,16,60,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635591036,0.770382109526325,981,7,47,577,54.9,FRC4,47,577,Gasoline,u3burpp,55.6297103,12.6227665,True,Lufthavnsboulevarden,City,1944,23,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635593560,1.210600457827082,981,7,47,577,78.8,FRC4,47,577,Gasoline,u3burpp,55.6297374,12.6230275,True,Unknown,City,2244,34,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635596082,1.8724116662260992,981,7,47,577,100.0,FRC4,47,577,Gasoline,u3burr0,55.6297976,12.6235796,True,Lufthavnsboulevarden,City,3448,51,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635598609,0.4396957305544563,981,7,47,579,58.0,FRC4,47,579,Gasoline,u3burr0,55.6298166,12.6240441,True,Lufthavnsboulevarden,City,2840,55,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635601133,-0.1100545870751893,981,7,47,579,0.0,FRC4,47,579,Gasoline,u3burr1,55.6298445,12.624779,True,Lufthavnsboulevarden,City,2992,54,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635603659,-0.3299023489047242,981,7,47,579,0.0,FRC4,47,579,Gasoline,u3burr1,55.6298544,12.625249,True,Lufthavnsboulevarden,City,2795,51,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635606186,-0.3297717979158422,981,7,47,579,14.1,FRC4,47,579,Gasoline,u3burr1,55.6298617,12.6259114,True,Lufthavnsboulevarden,City,2600,48,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635608710,-0.2201091741503786,981,7,47,579,16.9,FRC4,47,579,Gasoline,u3burr4,55.6298111,12.6263168,True,Lufthavnsboulevarden,City,2513,46,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635611238,-0.3296413502109704,981,7,47,579,0.0,FRC4,47,579,Gasoline,u3burr4,55.6296588,12.6268634,True,Lufthavnsboulevarden,City,2380,43,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635613766,-1.2086849507735582,981,7,47,579,0.0,FRC4,47,579,Gasoline,u3burr4,55.6295194,12.6273087,True,Lufthavnsboulevarden,City,1961,32,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635616291,-1.1001100110011002,981,7,47,577,18.8,FRC4,47,577,Gasoline,u3burr5,55.6294654,12.627505,True,Lufthavnsboulevarden,City,928,22,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635618822,-0.4390008341015848,981,7,47,577,3.1,FRC4,47,577,Gasoline,u3burr5,55.6293836,12.6276992,True,Lufthavnsboulevarden,City,1461,18,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635621351,0.1098370018891964,981,7,47,577,25.9,FRC4,47,577,Gasoline,u3burr5,55.6293113,12.6278024,True,Unknown,City,1409,19,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635623876,0.3300330033003301,981,7,47,577,54.9,FRC4,47,577,Gasoline,u3burr5,55.6293096,12.6280758,True,Unknown,City,1589,22,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635626403,1.0992393263861406,981,7,47,577,100.0,FRC4,47,577,Gasoline,u3burr5,55.6293799,12.6282786,True,Unknown,City,2073,32,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635628927,1.870927980278218,981,7,47,577,100.0,FRC4,47,577,Gasoline,u3burrh,55.6294109,12.6287961,True,Lufthavnsboulevarden,City,3227,49,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635631450,0.6605892456070815,981,7,47,579,92.2,FRC4,47,579,Gasoline,u3burrh,55.629433,12.6292568,True,Unknown,City,3262,55,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635633984,0.3288608260983952,981,7,47,579,34.1,FRC4,47,579,Gasoline,u3burrh,55.6294592,12.6300166,True,Unknown,City,3108,58,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635636509,-0.3300330033003301,981,7,47,577,0.0,FRC4,47,577,Gasoline,u3burrj,55.6294723,12.6305268,True,Unknown,City,2286,55,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635639034,-0.44004400440044,981,7,47,577,0.0,FRC4,47,577,Gasoline,u3burrj,55.6294958,12.6312344,True,Unknown,City,2131,51,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635641564,-0.2195871761089152,981,7,47,579,0.0,FRC4,47,579,Gasoline,u3burrn,55.6295119,12.6316811,True,Unknown,City,4158,49,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635644100,-0.109533824044865,981,7,47,579,5.1,FRC4,47,579,Gasoline,u3burrn,55.6295339,12.6323281,True,Unknown,City,3037,48,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635646625,-0.11001100110011,981,7,47,579,0.0,FRC4,47,579,Gasoline,u3burrn,55.6295499,12.6327437,True,Unknown,City,4061,47,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635649152,-0.3297717979158422,981,7,47,579,0.0,FRC4,47,579,Gasoline,u3burrp,55.629569,12.6333414,True,Lufthavnsboulevarden,City,1838,44,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635651676,-0.770382109526325,981,7,47,579,0.0,FRC4,47,579,Gasoline,u3burrp,55.6295797,12.6337215,True,Lufthavnsboulevarden,City,1681,37,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635654202,-1.0996744963490808,981,7,47,579,5.1,FRC4,47,579,Gasoline,u3burrp,55.6295837,12.6341518,True,Lufthavnsboulevarden,City,1169,27,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635656740,-0.1094475089746957,981,7,47,579,34.1,FRC4,47,579,Gasoline,u3burx0,55.6295784,12.6343885,True,Unknown,City,1032,26,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635659269,0.0,981,7,47,579,50.2,FRC4,47,579,Gasoline,u3burx0,55.6295812,12.6347345,True,Unknown,City,1443,26,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635661798,-0.1098370018891964,981,7,47,579,14.9,FRC4,47,579,Gasoline,u3burx0,55.6295888,12.6350703,True,Unknown,City,4885,25,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635664330,-0.2194137265227312,981,7,47,579,23.9,FRC4,47,579,Gasoline,u3burx0,55.6295936,12.635286,True,Unknown,City,3141,23,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635666857,0.3297717979158422,981,7,47,579,67.1,FRC4,47,579,Gasoline,u3burx0,55.6296069,12.6356042,True,Unknown,City,3063,26,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635669383,0.7697721474443565,981,7,47,579,54.1,FRC4,47,579,Gasoline,u3burx1,55.6296133,12.6358649,True,Unknown,City,2346,33,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635671917,0.1096202753661317,981,7,47,579,20.0,FRC4,47,579,Gasoline,u3burx1,55.6296219,12.6363314,True,Unknown,City,2671,34,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635674442,-0.11001100110011,981,7,47,579,25.9,FRC4,47,579,Gasoline,u3burx1,55.62963,12.63663,True,Unknown,City,2532,33,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635676966,0.0,981,7,47,579,11.0,FRC4,47,579,Gasoline,u3burx4,55.6296447,12.6370806,True,Unknown,City,2588,33,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635679487,-0.4407422098814403,981,7,47,579,0.0,FRC4,47,579,Gasoline,u3burx4,55.6296568,12.6373821,True,Unknown,City,2328,29,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635682014,0.0,981,7,47,577,29.0,FRC4,47,577,Gasoline,u3burx4,55.629721,12.6377535,True,Unknown,City,2162,29,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635684539,0.0,981,7,47,579,11.0,FRC4,47,579,Gasoline,u3burx4,55.6297918,12.6379843,True,Unknown,City,2295,29,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635687064,0.22002200220022,981,7,47,579,30.2,FRC4,47,579,Gasoline,u3burx4,55.6298401,12.6383459,True,Unknown,City,2272,31,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635689583,-0.3308191081116845,981,7,47,577,0.0,FRC4,47,577,Gasoline,u3burx5,55.6298195,12.6385996,True,Unknown,City,2212,28,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635692111,-0.5494022503516174,981,7,47,577,0.0,FRC4,47,577,Gasoline,u3burx5,55.6297833,12.6389298,True,Unknown,City,1906,23,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635694638,-0.109923932638614,981,7,47,577,23.9,FRC4,47,577,Gasoline,u3burx5,55.6297599,12.6391248,True,Lufthavnsboulevarden,City,915,22,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635697163,-1.1001100110011002,981,7,47,577,21.2,FRC4,47,577,Gasoline,u3burx5,55.6297346,12.639377,True,Lufthavnsboulevarden,City,906,12,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635699689,-1.0996744963490808,981,7,47,577,21.2,FRC4,47,577,Gasoline,u3burx5,55.6297285,12.6394403,True,Lufthavnsboulevarden,City,889,2,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635702215,-0.2199348992698161,981,7,47,577,0.0,FRC4,47,577,Gasoline,u3burx5,55.6297175,12.6394517,True,Lufthavnsboulevarden,City,174,0,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635704745,0.0,981,7,47,577,0.0,FRC4,47,577,Gasoline,u3burx5,55.6297167,12.6394517,True,Lufthavnsboulevarden,City,0,0,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635707275,0.0,981,7,47,577,0.0,FRC4,47,577,Gasoline,u3burx5,55.6297167,12.6394517,True,Lufthavnsboulevarden,City,0,0,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635709810,0.0,981,7,47,577,0.0,FRC4,47,577,Gasoline,u3burx5,55.6297167,12.6394517,True,Lufthavnsboulevarden,City,0,0,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635712334,0.0,981,7,47,577,0.0,FRC4,47,577,Gasoline,u3burx5,55.6297167,12.6394517,True,Lufthavnsboulevarden,City,0,0,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635714860,0.6598046978094485,981,7,47,577,50.2,FRC4,47,577,Gasoline,u3burx5,55.6297167,12.6394517,True,Lufthavnsboulevarden,City,1552,6,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635717383,1.2110802836129826,981,7,47,577,41.2,FRC4,47,577,Gasoline,u3burx5,55.6296914,12.639547,True,Lufthavnsboulevarden,City,2224,17,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635719910,0.3297717979158422,981,7,47,577,36.9,FRC4,47,577,Gasoline,u3burxh,55.6296493,12.6398408,True,Lufthavnsboulevarden,City,1869,20,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635722438,0.3296413502109704,981,7,47,577,45.1,FRC4,47,577,Gasoline,u3burxh,55.6296256,12.6400429,True,Lufthavnsboulevarden,City,1687,23,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635724970,0.4388274530454625,981,7,47,577,43.1,FRC4,47,577,Gasoline,u3burxh,55.6295854,12.6403826,True,Lufthavnsboulevarden,City,1968,27,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635727495,0.22002200220022,981,7,47,577,38.8,FRC4,47,577,Gasoline,u3burxh,55.6295659,12.640632,True,Lufthavnsboulevarden,City,2179,29,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635730020,0.22002200220022,981,7,47,577,31.0,FRC4,47,577,Gasoline,u3burxh,55.6295404,12.64104,True,Lufthavnsboulevarden,City,2336,31,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635732546,-0.4398697985396323,981,7,47,577,0.0,FRC4,47,577,Gasoline,u3burxj,55.6295165,12.641309,True,Unknown,City,2200,27,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635735073,-0.5496196631930703,981,7,47,577,0.0,FRC4,47,577,Gasoline,u3burxj,55.6295021,12.6416485,True,Unknown,City,1839,22,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635737598,-0.44004400440044,981,7,47,579,0.0,FRC4,47,579,Gasoline,u3burxj,55.6295545,12.6418142,True,Unknown,Rural,1478,18,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635740122,-0.3301637612255679,981,7,47,579,18.0,FRC4,47,579,Gasoline,u3burxj,55.6296634,12.64198,True,Unknown,Rural,1175,15,80,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635742645,0.440392830404721,981,7,47,577,43.9,FRC4,47,577,Gasoline,u3burxj,55.6297132,12.6420983,True,Unknown,City,1340,19,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635745170,0.3300330033003301,981,7,28,3,36.9,FRC4,28,3,Gasoline,u3burxj,55.629735,12.642347,True,Unknown,City,1634,22,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635747694,0.1100545870751893,981,7,47,577,0.0,FRC4,47,577,Gasoline,u3burxn,55.6297151,12.6425657,True,Unknown,City,1834,23,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635750219,-0.5500550055005501,981,7,47,577,0.0,FRC4,47,577,Gasoline,u3burxn,55.6297371,12.6428433,True,Unknown,City,1540,18,50,1.0,False,61,43,Drizzle,6
-Nu4PgzZkqczcA6KjVyi,1711635752751,-0.2194137265227312,981,7,47,577,31.0,FRC4,47,577,Gasoline,u3burxn,55.6297757,12.6429922,True,Terminalgade,City,1286,16,50,1.0,False,61,43,Drizzle,6
-NuU7ssa8mwznMHp3YGI,1712066901203,0.0,997,5,18,100,0.0,FRC5,23,78,Gasoline,u3buqp7,55.6315696,12.5725024,False,Unknown,City,784,0,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066903764,0.0,997,5,18,100,99.6,FRC5,23,78,Gasoline,u3buqp7,55.6315531,12.5729473,False,Unknown,City,784,0,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066906308,1.4194619147449337,997,5,18,100,51.8,FRC5,22,81,Gasoline,u3buqp7,55.6315539,12.5726843,False,Unknown,City,784,13,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066908866,0.4343671270958214,997,5,18,100,38.8,FRC5,22,81,Gasoline,u3buqp7,55.6316678,12.5725894,False,Unknown,City,784,17,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066911428,-0.1084222395697805,997,5,47,36,41.2,FRC5,47,36,Gasoline,u3buqp6,55.6316532,12.572312,False,Unknown,Rural,784,16,80,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066913995,0.1082110548413625,997,5,47,36,57.6,FRC5,47,36,Gasoline,u3buqp6,55.6316192,12.5722329,False,Center Boulevard,City,784,17,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066916552,0.5431712510320253,997,5,18,100,80.0,FRC5,22,81,Gasoline,u3buqp6,55.6315092,12.5720473,False,Center Boulevard,City,784,22,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066919095,1.2015554681697032,997,5,30,51,76.9,FRC5,30,51,Gasoline,u3buqp6,55.63137,12.571974,False,Center Boulevard,City,784,33,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066921650,1.1959121548162643,997,5,30,51,49.8,FRC5,30,51,Gasoline,u3buqp6,55.631072,12.5718289,False,Center Boulevard,City,784,44,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066924215,0.5414771496642842,997,5,30,51,56.1,FRC5,30,51,Gasoline,u3buqp6,55.630829,12.5717355,False,Center Boulevard,City,784,49,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066926763,0.4360718646432932,997,5,33,35,74.5,FRC5,33,35,Gasoline,u3buqp4,55.63046,12.5716996,False,Center Boulevard,City,784,53,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066929317,-0.1087618550421996,997,5,33,35,0.0,FRC5,33,35,Gasoline,u3buqp4,55.6300805,12.5716254,False,Center Boulevard,City,784,52,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066931871,-0.543809275210998,997,5,33,35,0.0,FRC5,33,35,Gasoline,u3buqp4,55.6298457,12.5715819,False,Center Boulevard,City,784,47,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066934425,-0.543809275210998,997,5,33,35,0.0,FRC5,33,35,Gasoline,u3buqp4,55.6295202,12.5714557,False,Center Boulevard,City,784,42,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066936967,-0.2185505726025002,997,5,33,35,36.5,FRC5,33,35,Gasoline,u3buqp4,55.629323,12.5713915,False,Center Boulevard,City,784,40,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066939523,0.0,997,5,33,35,53.7,FRC5,33,35,Gasoline,u3buqnf,55.6290128,12.5712667,False,Center Boulevard,City,784,40,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066942081,-0.1085917817739553,997,5,13,8,5.5,FRC5,13,8,Gasoline,u3buqnf,55.628825,12.5711971,False,Center Boulevard,City,784,39,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066944639,-0.3257753453218661,997,5,16,42,34.1,FRC6,20,34,Gasoline,u3buqnc,55.6285702,12.571017,False,Center Boulevard,City,784,36,50,0.9900000095367432,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066947195,-0.3260302556077204,997,5,16,42,0.0,FRC6,20,34,Gasoline,u3buqnc,55.6283882,12.5709282,False,Center Boulevard,City,784,33,50,0.9900000095367432,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066949744,-1.3077023669412842,997,5,16,42,0.0,FRC6,20,34,Gasoline,u3buqnc,55.6281763,12.5708366,False,Center Boulevard,City,784,21,50,0.9900000095367432,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066952287,-0.655393891728929,997,5,18,15,25.9,FRC5,18,15,Gasoline,u3buqnc,55.6281152,12.5707646,False,Center Boulevard,City,784,15,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066954824,0.8759251959882627,997,5,58,64,67.1,FRC5,58,64,Gasoline,u3buqnc,55.6280416,12.5709828,False,Center Boulevard,City,784,23,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066957358,1.4250635797597124,997,5,58,64,73.3,FRC5,58,64,Gasoline,u3buqnf,55.628018,12.5714234,False,Unknown,Motorway,784,36,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066959900,1.5298540082175016,997,5,58,64,56.9,FRC5,58,64,Gasoline,u3buqnf,55.6279901,12.5717985,False,Unknown,Motorway,784,50,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066962448,1.3082155939298796,997,5,58,64,50.6,FRC5,58,64,Gasoline,u3buqng,55.6279744,12.5725699,False,Unknown,Motorway,784,62,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066965002,0.8700948403375969,997,5,58,64,84.3,FRC5,58,64,Gasoline,u3buqng,55.6279471,12.5731146,False,Unknown,Motorway,784,70,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066967559,0.3259027506192152,997,5,58,64,0.8,FRC5,58,64,Gasoline,u3buqnu,55.6279555,12.5740675,False,Unknown,Motorway,784,73,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066970114,-0.3261578604044357,997,5,58,64,16.5,FRC5,58,64,Gasoline,u3buqnu,55.6279674,12.5746975,False,Ove Arups Vej,City,784,70,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066972667,-0.1088044566305436,997,5,58,64,64.7,FRC5,58,64,Gasoline,u3buqnv,55.6279682,12.5756364,False,Unknown,Motorway,784,69,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066975224,0.2172685004128101,997,5,58,64,75.3,FRC5,58,64,Gasoline,u3buqnv,55.6279377,12.5762807,False,Unknown,Motorway,784,71,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066977771,0.218121537320595,997,5,58,64,76.1,FRC5,58,64,Gasoline,u3buqny,55.6279178,12.577193,False,Øresundsmotorvejen,Motorway,784,73,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066980319,0.2180359323216466,997,5,58,64,71.0,FRC5,58,64,Gasoline,u3buqnx,55.6278814,12.578156,False,Øresundsmotorvejen,Motorway,784,75,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066982857,0.1094475089746957,997,5,20,98,65.5,FRC5,28,70,Gasoline,u3buqnx,55.6278679,12.5788,False,Ørestads Boulevard,City,784,76,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066985399,0.3278258589037504,997,5,104,28,85.9,FRC0,104,28,Gasoline,u3buqq8,55.6278412,12.5797716,False,Øresundsmotorvejen,Motorway,784,79,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066987950,1.0888976000696893,997,5,104,28,80.4,FRC0,104,28,Gasoline,u3buqq8,55.6278377,12.580495,False,Øresundsmotorvejen,Motorway,784,89,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066990506,0.3260302556077204,997,5,104,28,36.5,FRC0,104,28,Gasoline,u3buqq9,55.6278072,12.5817072,False,Øresundsmotorvejen,Motorway,784,92,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066993052,0.6546216286986123,997,5,104,28,71.0,FRC0,104,28,Gasoline,u3buqqd,55.6278049,12.5825033,False,Øresundsmotorvejen,Motorway,784,98,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066995609,0.6518055012384305,997,5,104,28,72.5,FRC0,104,28,Gasoline,u3buqqe,55.6278267,12.5838095,False,Øresundsmotorvejen,Motorway,784,104,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712066998168,0.2170986930658677,997,5,104,28,52.9,FRC0,104,28,Gasoline,u3buqqe,55.6278765,12.5847209,False,Øresundsmotorvejen,Motorway,784,106,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067000717,0.108975197245107,997,5,104,28,65.1,FRC0,104,28,Gasoline,u3buqqu,55.6279589,12.5860897,False,Øresundsmotorvejen,Motorway,784,107,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067003256,-0.1094044024331539,997,5,104,28,65.9,FRC0,104,28,Gasoline,u3buqqv,55.6280346,12.5869827,False,Øresundsmotorvejen,Motorway,784,106,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067005795,-1.094044024331539,997,5,104,28,0.0,FRC0,104,28,Gasoline,u3buqqy,55.6281433,12.5882928,False,Øresundsmotorvejen,Motorway,784,96,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067008337,-1.5298540082175016,997,5,104,28,0.0,FRC0,104,28,Gasoline,u3buqqz,55.6282448,12.5893867,False,Øresundsmotorvejen,Motorway,784,82,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067010877,-0.6561679790026247,997,5,104,28,0.0,FRC0,104,28,Gasoline,u3buqqz,55.6283061,12.5900515,False,Øresundsmotorvejen,Motorway,784,76,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067013415,-1.203922598721653,997,5,104,28,0.0,FRC0,104,28,Gasoline,u3buqwb,55.6284102,12.5909392,False,Øresundsmotorvejen,Motorway,784,65,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067015959,0.1091893780573025,997,5,104,28,85.5,FRC0,104,28,Gasoline,u3buqwb,55.6284703,12.5914318,False,Øresundsmotorvejen,Motorway,784,66,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067018511,0.1088470916057122,997,5,104,28,20.4,FRC0,104,28,Gasoline,u3buqwc,55.6285892,12.5922483,False,Øresundsmotorvejen,Motorway,784,67,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067021044,0.0,997,5,19,135,64.3,FRC3,51,50,Gasoline,u3buqwc,55.6286661,12.5928106,False,Unknown,Motorway,784,67,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067023592,-0.5450898308041164,997,5,19,135,0.0,FRC3,51,50,Gasoline,u3buqwf,55.6287587,12.5936282,False,Unknown,Motorway,784,62,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067026142,-0.3267973856209151,997,5,21,122,0.0,FRC3,50,51,Gasoline,u3buqwf,55.6288187,12.5941221,False,Unknown,Motorway,784,59,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067028690,-0.4360718646432932,997,5,21,122,0.0,FRC3,50,51,Gasoline,u3buqwg,55.6289064,12.594831,False,Unknown,Motorway,784,55,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067031232,-0.3278258589037504,997,5,21,122,0.0,FRC3,50,51,Gasoline,u3buqwg,55.6289625,12.5952772,False,Unknown,Motorway,784,52,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067033771,-0.3282132072994617,997,5,21,122,0.0,FRC3,50,51,Gasoline,u3buqwu,55.6290276,12.5959213,False,Unknown,Motorway,784,49,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067036312,-0.2186365822729459,997,5,21,122,0.0,FRC3,50,51,Gasoline,u3buqwu,55.629073,12.5965467,False,Unknown,Motorway,784,47,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067038837,-0.11001100110011,997,5,21,122,35.7,FRC3,50,51,Gasoline,u3buqwu,55.629081,12.5969261,False,Unknown,Motorway,784,46,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067041368,-0.2195004170507924,997,5,21,122,0.0,FRC3,50,51,Gasoline,u3buqwv,55.6290979,12.597509,False,Unknown,Motorway,784,44,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067043908,-0.5468066491688539,997,5,21,122,0.0,FRC3,50,51,Gasoline,u3buqwv,55.6291126,12.5978587,False,Unknown,Motorway,784,39,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067046455,-0.5453038433014875,997,5,21,122,0.0,FRC3,50,51,Gasoline,u3buqwv,55.6291428,12.5983195,False,Unknown,Motorway,784,34,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067048995,-0.1093613298337707,997,5,21,122,60.8,FRC3,50,51,Gasoline,u3buqwv,55.6291724,12.5985653,False,Unknown,Motorway,784,33,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067051547,-0.1088470916057122,997,5,21,122,0.0,FRC3,50,51,Gasoline,u3buqwy,55.6291931,12.5989751,False,Unknown,Motorway,784,32,130,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067054102,0.2174385736029571,997,5,47,54,65.1,FRC3,63,40,Gasoline,u3buqwy,55.6292149,12.5992635,False,Øresundsmotorvejen,Motorway,784,34,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067056653,0.4355590400278757,997,5,47,54,71.0,FRC3,63,40,Gasoline,u3buqwy,55.6292384,12.599693,False,Øresundsmotorvejen,Motorway,784,38,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067059203,0.4357298474945534,997,5,47,54,55.7,FRC3,63,40,Gasoline,u3buqwz,55.6292539,12.5999794,False,Øresundsmotorvejen,Motorway,784,42,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067061742,0.0,997,5,47,54,39.6,FRC3,63,40,Gasoline,u3buqwz,55.6292617,12.6001221,False,Øresundsmotorvejen,Motorway,784,42,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067064267,-0.44004400440044,997,5,47,54,0.0,FRC3,63,40,Gasoline,u3buqwz,55.6292617,12.6001221,False,Øresundsmotorvejen,Motorway,784,38,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067066789,-0.3304255881575469,997,5,47,54,99.6,FRC3,63,40,Gasoline,u3buqwz,55.6292617,12.6001221,False,Øresundsmotorvejen,Motorway,784,35,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067069332,0.2184646305763097,997,5,47,54,42.4,FRC3,63,40,Gasoline,u3buqwz,55.6292617,12.6001221,False,Øresundsmotorvejen,Motorway,784,37,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067071851,-0.4410921441489127,997,5,47,54,6.7,FRC3,63,40,Gasoline,u3buqwz,55.6292617,12.6001221,False,Øresundsmotorvejen,Motorway,784,33,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067074379,-0.7691631504922644,997,5,47,54,0.0,FRC3,63,40,Gasoline,u3buqz0,55.6293474,12.6026191,False,Øresundsmotorvejen,Motorway,784,26,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067076917,-0.3283425269240872,997,5,47,54,29.4,FRC3,63,40,Gasoline,u3buqz1,55.6292866,12.6028235,False,Øresundsmotorvejen,Motorway,784,23,110,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067079465,-0.6541077969649398,997,5,47,54,11.8,FRC3,63,40,Gasoline,u3buqz1,55.6292982,12.6031015,False,Unknown,City,784,17,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067082014,-0.217950394490214,997,5,3,66,37.6,FRC4,7,28,Gasoline,u3buqyc,55.6292654,12.6032262,False,Unknown,City,784,15,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067084553,0.8752352194652313,997,5,3,66,68.2,FRC4,7,28,Gasoline,u3buqyc,55.6291349,12.6032724,False,Unknown,City,784,23,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067087097,0.4367575122292103,997,5,31,279,75.3,FRC4,44,196,Gasoline,u3buqyc,55.6290748,12.6032759,False,Unknown,City,784,27,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067089635,0.437790035898783,997,5,31,279,27.1,FRC4,44,196,Gasoline,u3buqyc,55.6288663,12.6033285,False,Unknown,City,784,31,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067092185,-0.1089324618736383,997,5,29,298,55.3,FRC4,44,196,Gasoline,u3buqyc,55.6287096,12.6034221,False,Unknown,City,784,30,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067094724,0.3282132072994617,997,5,29,298,71.8,FRC4,44,196,Gasoline,u3buqyc,55.6284669,12.6035011,False,Unknown,City,784,33,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067097255,0.3292506255761886,997,5,29,298,47.8,FRC4,44,196,Gasoline,u3buqyc,55.6283032,12.6035876,False,Unknown,City,784,36,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067099803,-0.1090179661608233,997,5,29,298,1.2,FRC4,44,196,Gasoline,u3buqyc,55.6280279,12.6036653,False,Unknown,City,784,35,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067102341,-0.1094475089746957,997,5,29,298,0.0,FRC4,44,196,Gasoline,u3buqy9,55.6278003,12.6037366,False,Englandsvej,City,784,34,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067104879,-0.3283425269240872,997,5,29,298,42.0,FRC4,44,196,Gasoline,u3buqy9,55.6276394,12.6037842,False,Englandsvej,City,784,31,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067107422,0.1092323152881548,997,5,29,298,0.0,FRC4,44,196,Gasoline,u3buqy9,55.6273899,12.6038572,False,Englandsvej,City,784,32,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067109962,-0.4374453193350831,997,5,29,298,15.3,FRC4,44,196,Gasoline,u3buqy9,55.6272489,12.6039039,False,Unknown,City,784,28,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067112511,-0.6538511834706421,997,5,29,298,0.0,FRC4,44,196,Gasoline,u3buqy9,55.6270495,12.6039767,False,Unknown,City,784,22,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067115045,-0.9865824782951856,997,5,29,298,0.0,FRC4,44,196,Gasoline,u3buqy9,55.6270039,12.6040251,False,Englandsvej,City,784,13,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067117592,0.7634253806220825,997,5,29,298,76.1,FRC4,44,196,Gasoline,u3buqy9,55.6268952,12.6040636,False,Englandsvej,City,784,20,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067120134,0.6556517178075008,997,5,30,288,40.0,FRC4,44,196,Gasoline,u3buqyd,55.6267635,12.6040777,False,Englandsvej,City,784,26,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067122671,0.3284719484955985,997,5,30,288,70.2,FRC4,44,196,Gasoline,u3buqyd,55.6265462,12.6041149,False,Englandsvej,City,784,29,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067125207,0.5476691202243252,997,5,30,288,14.9,FRC4,44,196,Gasoline,u3buqy6,55.6263905,12.6041384,False,Englandsvej,City,784,34,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067127740,-0.8773084177742686,997,5,30,288,0.0,FRC4,44,196,Gasoline,u3buqy6,55.626148,12.6041715,False,Englandsvej,City,784,26,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067130274,-1.3154433043935807,997,5,30,288,0.4,FRC4,44,196,Gasoline,u3buqy6,55.6260754,12.6041824,False,Ved Gærdet,City,784,14,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067132815,-1.0931829113647296,997,5,30,288,41.2,FRC4,44,196,Gasoline,u3buqy6,55.6260182,12.6041874,False,Ved Gærdet,City,784,4,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067135347,-0.4388274530454625,997,5,30,288,45.5,FRC4,44,196,Gasoline,u3buqy6,55.626007,12.6041944,False,Ved Gærdet,City,784,0,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067137898,0.0,997,5,30,288,0.0,FRC4,44,196,Gasoline,u3buqy6,55.6260071,12.6041966,False,Ved Gærdet,City,784,0,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067140441,0.1092323152881548,997,5,30,288,60.0,FRC4,44,196,Gasoline,u3buqy6,55.6260112,12.6042059,False,Ved Gærdet,City,784,1,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067142987,1.4183468621803266,997,5,30,288,64.7,FRC4,44,196,Gasoline,u3buqy6,55.6260074,12.604204,False,Ved Gærdet,City,784,14,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067145537,0.8714596949891068,997,5,25,349,61.6,FRC4,42,207,Gasoline,u3buqy6,55.6258797,12.6042242,False,Ved Gærdet,City,784,22,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067148076,0.7658308170320773,997,5,10,3,45.9,FRC4,10,3,Gasoline,u3buqy6,55.6257253,12.6042219,False,Englandsvej,City,784,29,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067150622,0.4364144191324082,997,5,32,270,76.1,FRC4,44,196,Gasoline,u3buqy6,55.6254719,12.6042345,False,Englandsvej,City,784,33,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067153158,0.109533824044865,997,5,32,270,16.5,FRC4,44,196,Gasoline,u3buqy6,55.6252988,12.6042633,False,Englandsvej,City,784,34,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067155696,-0.2188950179493915,997,5,32,270,0.0,FRC4,44,196,Gasoline,u3buqy4,55.62505,12.6043064,False,Englandsvej,City,784,32,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067158229,-0.4386542088871343,997,5,32,270,23.5,FRC4,44,196,Gasoline,u3buqy4,55.6249053,12.6043163,False,Unknown,City,784,28,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067160766,0.0,997,5,32,270,44.7,FRC4,44,196,Gasoline,u3buqy4,55.6247051,12.6043279,False,Unknown,City,784,28,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067163302,0.0,997,5,32,270,59.2,FRC4,44,196,Gasoline,u3buqy4,55.6245163,12.6043637,False,Unknown,City,784,28,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067165829,-0.109923932638614,997,5,32,270,8.6,FRC4,44,196,Gasoline,u3buqy4,55.6243862,12.6043944,False,Unknown,City,784,27,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067168360,-0.9877518767285656,997,5,32,270,0.0,FRC4,44,196,Gasoline,u3buqy4,55.6242128,12.6044203,False,Unknown,City,784,18,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067170904,-1.2010831586303283,997,5,32,270,34.1,FRC4,44,196,Gasoline,u3buqy4,55.6241631,12.6044318,False,Unknown,City,784,7,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067173452,-0.7631257631257631,997,5,32,270,42.7,FRC4,44,196,Gasoline,u3buqy4,55.6241516,12.6044369,False,Unknown,City,784,0,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067175994,0.0,997,5,32,270,0.0,FRC4,44,196,Gasoline,u3buqy4,55.6241479,12.6044379,False,Unknown,City,784,0,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067178536,0.0,997,5,32,270,0.0,FRC4,44,196,Gasoline,u3buqy4,55.624137,12.6044361,False,Unknown,City,784,0,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067181081,0.0,997,5,32,270,0.0,FRC4,44,196,Gasoline,u3buqy4,55.6241389,12.6044304,False,Unknown,City,784,0,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067183626,0.0,997,5,32,270,0.0,FRC4,44,196,Gasoline,u3buqy4,55.6241443,12.6044309,False,Unknown,City,784,0,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067186166,1.0936132983377078,997,5,32,270,68.2,FRC4,44,196,Gasoline,u3buqy4,55.6241414,12.6044274,False,Unknown,City,784,10,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067188712,1.5274504669634286,997,5,32,270,78.4,FRC4,44,196,Gasoline,u3buqy4,55.624067,12.604432,False,Unknown,City,784,24,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067191247,0.9861932938856016,997,5,32,270,68.6,FRC4,44,196,Gasoline,u3buqy4,55.6239259,12.604418,False,Englandsvej,City,784,33,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067193796,0.4359007889804281,997,5,32,270,25.5,FRC4,44,196,Gasoline,u3buqvf,55.6236702,12.604421,False,Englandsvej,City,784,37,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067196342,-0.2182072095662041,997,5,32,270,27.1,FRC4,44,196,Gasoline,u3buqvf,55.6234066,12.6044239,False,Englandsvej,City,784,35,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067198877,-0.1095770326539557,997,5,32,270,4.7,FRC4,44,196,Gasoline,u3buqvf,55.6232345,12.6044254,False,Englandsvej,City,784,34,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067201421,-0.8735150244584207,997,5,32,270,2.7,FRC4,44,196,Gasoline,u3buqvf,55.6229892,12.6044496,False,Unknown,Rural,784,26,80,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067203963,-0.4371011452050005,997,5,32,270,20.4,FRC4,44,196,Gasoline,u3buqvf,55.622886,12.6044828,False,Unknown,Rural,784,22,80,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067206496,0.4386542088871343,997,5,32,270,69.0,FRC4,44,196,Gasoline,u3buqvf,55.6226658,12.6045042,False,Englandsvej,City,784,26,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067209042,0.3273108143493061,997,5,32,270,71.4,FRC4,44,196,Gasoline,u3buqvf,55.6225182,12.6045061,False,Englandsvej,City,784,29,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067211584,0.5463764315062506,997,5,32,270,51.0,FRC4,44,196,Gasoline,u3buqvd,55.6222639,12.604532,False,Unknown,Rural,784,34,80,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067214122,0.0,997,5,32,270,36.9,FRC4,44,196,Gasoline,u3buqvd,55.6220931,12.6045782,False,Englandsvej,City,784,34,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067216665,0.4369292611526194,997,5,32,270,87.8,FRC4,44,196,Gasoline,u3buqvd,55.6218301,12.6046502,False,Englandsvej,City,784,38,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067219208,0.4369292611526194,997,5,32,270,68.6,FRC4,44,196,Gasoline,u3buqvd,55.6216821,12.6046773,False,Englandsvej,City,784,42,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067221749,0.2186365822729459,997,5,32,270,65.1,FRC4,44,196,Gasoline,u3buqvd,55.6213447,12.6047133,False,Hørby Alle,City,784,44,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067224284,0.2191540653079114,997,5,32,270,63.5,FRC4,44,196,Gasoline,u3buqvd,55.6211175,12.604755,False,Englandsvej,City,784,46,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067226819,0.1095770326539557,997,5,32,270,42.0,FRC4,44,196,Gasoline,u3buqv6,55.6207686,12.6048103,False,Englandsvej,City,784,47,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067229344,0.0,997,5,32,270,35.3,FRC4,44,196,Gasoline,u3buqv6,55.6204144,12.6049197,False,Englandsvej,City,784,47,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067231862,-0.330950489806725,997,5,32,270,2.4,FRC4,44,196,Gasoline,u3buqv6,55.6201959,12.6049937,False,Englandsvej,City,784,44,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067234386,-0.4402183483007572,997,5,32,270,0.0,FRC4,44,196,Gasoline,u3buqv6,55.6199072,12.6051246,False,Englandsvej,City,784,40,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067236937,-0.9800078400627203,997,5,32,270,0.0,FRC4,44,196,Gasoline,u3buqv6,55.6197518,12.6052081,False,Englandsvej,City,784,31,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067239479,-0.983477576711251,997,5,32,270,0.0,FRC4,44,196,Gasoline,u3buqv4,55.6195652,12.6053078,False,Unknown,Rural,784,22,80,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067242016,-0.8759251959882627,997,5,32,270,0.0,FRC4,44,196,Gasoline,u3buqv4,55.619465,12.6053611,False,Englandsvej,City,784,14,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067244556,-0.1093613298337707,997,5,32,270,18.0,FRC4,44,196,Gasoline,u3buqv4,55.6194038,12.6053989,False,Englandsvej,City,784,13,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067247103,-0.7634253806220825,997,5,32,270,38.4,FRC4,44,196,Gasoline,u3buqv4,55.6193732,12.6054161,False,Englandsvej,City,784,6,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067249629,-0.6598046978094485,997,5,32,270,42.4,FRC4,44,196,Gasoline,u3buqv4,55.6193366,12.6054193,False,Englandsvej,City,784,0,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067252164,0.0,997,5,32,270,43.5,FRC4,44,196,Gasoline,u3buqv4,55.6193392,12.6054215,False,Englandsvej,City,784,0,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067254696,0.0,997,5,32,270,43.9,FRC4,44,196,Gasoline,u3buqv4,55.6193428,12.6054239,False,Englandsvej,City,784,0,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067257234,0.0,997,5,32,270,42.7,FRC4,44,196,Gasoline,u3buqv4,55.6193399,12.6054247,False,Englandsvej,City,784,0,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067259767,0.1096635522217835,997,5,32,270,44.7,FRC4,44,196,Gasoline,u3buqv4,55.6193371,12.6054253,False,Englandsvej,City,784,1,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067262306,1.312852829197847,997,5,32,270,63.1,FRC4,44,196,Gasoline,u3buqv5,55.6192808,12.605445,False,Englandsvej,City,784,13,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067264839,1.0966355222178357,997,5,32,270,62.4,FRC4,44,196,Gasoline,u3buqv5,55.6191706,12.6054983,False,Englandsvej,City,784,23,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067267365,0.7697721474443565,997,5,32,270,65.1,FRC4,44,196,Gasoline,u3buqv5,55.6189712,12.605601,False,Englandsvej,City,784,30,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067269910,0.5457323728443572,997,5,32,270,67.8,FRC4,44,196,Gasoline,u3buqv5,55.6188429,12.6057041,False,Englandsvej,City,784,35,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067272455,0.0,997,5,33,262,9.0,FRC4,44,196,Gasoline,u3buqv5,55.6186026,12.605893,False,Englandsvej,City,784,35,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067274996,0.0,997,5,33,262,41.6,FRC4,44,196,Gasoline,u3buqv5,55.6184523,12.6060186,False,Brønderslev Alle,City,784,35,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067277542,0.0,997,5,33,262,61.2,FRC4,44,196,Gasoline,u3buqug,55.6182229,12.6062307,False,Englandsvej,City,784,35,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067280083,0.3279548734094188,997,5,33,262,56.5,FRC4,44,196,Gasoline,u3buqug,55.6180574,12.6063724,False,Englandsvej,City,784,38,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067282614,0.1097502085253962,997,5,33,262,12.2,FRC4,44,196,Gasoline,u3buqug,55.6177886,12.6066129,False,Englandsvej,City,784,39,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067285150,0.2190676480897301,997,5,33,262,80.8,FRC4,44,196,Gasoline,u3buqug,55.6176129,12.6067859,False,Englandsvej,City,784,41,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067287685,0.3287310979618671,997,5,33,262,90.2,FRC4,44,196,Gasoline,u3buquu,55.6173868,12.6070641,False,Unknown,City,784,44,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067290222,0.3284719484955985,997,5,33,262,52.5,FRC4,44,196,Gasoline,u3buquu,55.6171878,12.6072798,False,Englandsvej,City,784,47,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067292747,-0.11001100110011,997,5,33,262,32.2,FRC4,44,196,Gasoline,u3buqus,55.6169057,12.6076203,False,Englandsvej,City,784,46,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067295274,0.3297717979158422,997,5,33,262,61.6,FRC4,44,196,Gasoline,u3buqus,55.6167275,12.6078486,False,Unknown,City,784,49,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067297812,0.437790035898783,997,5,33,262,16.9,FRC4,44,196,Gasoline,u3buqut,55.6164514,12.6082279,False,Englandsvej,City,784,53,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067300328,-0.4416180886769122,997,5,32,270,10.2,FRC4,44,196,Gasoline,u3buqut,55.6161622,12.6086251,False,Englandsvej,City,784,49,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067302845,-0.1103606586324107,997,5,28,311,22.4,FRC4,43,203,Gasoline,u3buqut,55.6159671,12.6088668,False,Englandsvej,City,784,48,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067305361,0.0,997,5,28,311,31.8,FRC4,43,203,Gasoline,u3buqut,55.6156732,12.6092093,False,Englandsvej,City,784,48,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067307882,0.0,997,5,28,311,33.3,FRC4,43,203,Gasoline,u3buqum,55.6155021,12.6094698,False,Englandsvej,City,784,48,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067310403,0.0,997,5,28,311,32.9,FRC4,43,203,Gasoline,u3buquq,55.6152154,12.609821,False,Englandsvej,City,784,48,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067312921,0.0,997,5,28,311,36.5,FRC4,43,203,Gasoline,u3buquq,55.6150024,12.6100272,False,Englandsvej,City,784,48,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067315456,0.0,997,5,28,311,32.2,FRC4,43,203,Gasoline,u3buquq,55.6147125,12.6103861,False,Englandsvej,City,784,48,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067317989,0.0,997,5,28,311,30.6,FRC4,43,203,Gasoline,u3buquq,55.6145081,12.6106111,False,Englandsvej,City,784,48,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067320536,0.0,997,5,32,270,33.7,FRC4,44,196,Gasoline,u3buquq,55.6141966,12.6109006,False,Englandsvej,City,784,48,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067323073,0.0,997,5,32,270,33.3,FRC4,44,196,Gasoline,u3buqup,55.6139977,12.611114,False,Englandsvej,City,784,48,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067325613,0.0,997,5,32,270,35.3,FRC4,44,196,Gasoline,u3buqup,55.6136761,12.6114001,False,Englandsvej,City,784,48,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067328145,0.0,997,5,31,279,33.3,FRC4,44,196,Gasoline,u3buqup,55.6134821,12.6115967,False,Englandsvej,City,784,48,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067330662,-0.3310819758972322,997,5,31,279,2.7,FRC4,44,196,Gasoline,u3buqup,55.6131284,12.6118566,False,Englandsvej,City,784,45,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067333182,-0.5511463844797178,997,5,31,279,0.0,FRC4,44,196,Gasoline,u3buqup,55.6129402,12.6119999,False,Unknown,Rural,784,40,80,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067335701,-0.8821842882978254,997,5,31,279,0.0,FRC4,44,196,Gasoline,u3buqgz,55.6126868,12.612268,False,Englandsvej,City,784,32,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067338217,-1.5456633103691928,997,5,31,279,0.0,FRC4,44,196,Gasoline,u3bur5b,55.6125663,12.6123535,False,Englandsvej,City,784,18,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067340734,-0.1103606586324107,997,5,46,172,54.5,FRC4,46,172,Gasoline,u3bur5b,55.6124539,12.61237,False,Englandsvej,City,784,17,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067343252,1.213485129291325,997,5,46,172,67.1,FRC4,46,172,Gasoline,u3buqgz,55.612393,12.6122377,False,Ugandavej,City,784,28,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067345771,1.2130033964095095,997,5,46,172,64.3,FRC4,46,172,Gasoline,u3buqgz,55.6122855,12.6118827,False,Ugandavej,City,784,39,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067348289,0.66190097961345,997,5,46,172,69.0,FRC4,46,172,Gasoline,u3buqgz,55.6121984,12.6115668,False,Ugandavej,City,784,45,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067350809,0.2204585537918871,997,5,50,159,52.9,FRC4,50,159,Gasoline,u3buqgz,55.6120345,12.611045,False,Unknown,Rural,784,47,80,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067353329,0.0,997,5,50,159,13.7,FRC4,50,159,Gasoline,u3buqgy,55.6118325,12.6105662,False,Ugandavej,City,784,47,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067355847,0.330950489806725,997,5,50,159,80.8,FRC4,50,159,Gasoline,u3buqgy,55.6116688,12.6102507,False,Ugandavej,City,784,50,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067358368,0.5509277623518004,997,5,50,159,64.3,FRC4,50,159,Gasoline,u3buqgw,55.61138,12.6098191,False,Ugandavej,City,784,55,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067360914,0.2182072095662041,997,5,50,159,60.4,FRC4,50,159,Gasoline,u3buqgt,55.6111591,12.6095556,False,Ugandavej,City,784,57,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067363444,0.0,997,5,50,159,51.8,FRC4,50,159,Gasoline,u3buqgt,55.6107883,12.6092219,False,Ugandavej,City,784,57,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067365981,0.0,997,5,50,159,54.1,FRC4,50,159,Gasoline,u3buqgt,55.6105382,12.6090211,False,Ugandavej,City,784,57,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067368524,0.0,997,5,50,159,57.3,FRC4,50,159,Gasoline,u3buqgt,55.6101725,12.6087207,False,Ugandavej,City,784,57,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067371066,0.0,997,5,50,159,51.8,FRC4,50,159,Gasoline,u3buqgm,55.6099201,12.6085102,False,Ugandavej,City,784,57,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067373592,0.2199348992698161,997,5,50,159,52.9,FRC4,50,159,Gasoline,u3buqgk,55.6095387,12.6081773,False,Ugandavej,City,784,59,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067376109,-0.1103606586324107,997,5,50,159,52.5,FRC4,50,159,Gasoline,u3buqgk,55.609298,12.60798,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067378628,0.1102730360372281,997,5,46,172,52.5,FRC4,46,172,Gasoline,u3buqgk,55.6089196,12.6076827,False,Ugandavej,City,784,59,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067381146,0.0,997,5,46,172,58.4,FRC4,46,172,Gasoline,u3buqgh,55.6086614,12.607469,False,Ugandavej,City,784,59,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067383664,-0.1103168299355749,997,5,46,172,52.5,FRC4,46,172,Gasoline,u3buqgh,55.6082916,12.607102,False,Skelgårdsstræde,City,784,58,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067386180,0.0,997,5,46,172,51.4,FRC4,46,172,Gasoline,u3buqg5,55.6080629,12.6068065,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067388701,0.0,997,5,46,172,49.4,FRC4,46,172,Gasoline,u3buqg5,55.6077626,12.6062953,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067391219,0.0,997,5,46,172,42.4,FRC4,46,172,Gasoline,u3buqg5,55.6075816,12.6059289,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067393737,0.0,997,5,50,159,44.7,FRC4,50,159,Gasoline,u3buqg4,55.6073493,12.6053159,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067396255,-0.1103168299355749,997,5,50,159,54.1,FRC4,50,159,Gasoline,u3buqff,55.607211,12.6048806,False,Ugandavej,City,784,57,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067398773,0.0,997,5,50,159,51.4,FRC4,50,159,Gasoline,u3buqff,55.6070609,12.6041724,False,Ugandavej,City,784,57,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067401290,0.1103606586324107,997,5,50,159,52.2,FRC4,50,159,Gasoline,u3buqfc,55.6069727,12.6036813,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067403811,0.0,997,5,50,159,44.7,FRC4,50,159,Gasoline,u3buqfc,55.6068631,12.6029737,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067406345,-0.1096202753661317,997,5,50,159,43.9,FRC4,50,159,Gasoline,u3buqfb,55.6067377,12.6022624,False,Ugandavej,City,784,57,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067408873,0.1098804500703234,997,5,50,159,49.8,FRC4,50,159,Gasoline,u3buqfb,55.6066491,12.6017685,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067411409,-0.109533824044865,997,5,50,159,51.8,FRC4,50,159,Gasoline,u3buqdz,55.6065137,12.6010513,False,Ugandavej,City,784,57,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067413945,0.0,997,5,50,159,51.0,FRC4,50,159,Gasoline,u3buqdz,55.6064276,12.6005832,False,Ugandavej,City,784,57,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067416492,0.1090607686602975,997,5,50,159,52.5,FRC4,50,159,Gasoline,u3buqdy,55.6063006,12.5998863,False,Unknown,Rural,784,58,80,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067419019,0.0,997,5,50,159,47.5,FRC4,50,159,Gasoline,u3buqdy,55.6062133,12.599418,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067421536,0.0,997,5,50,159,48.2,FRC4,50,159,Gasoline,u3buqdy,55.6060849,12.5986908,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067424053,0.0,997,5,50,159,52.2,FRC4,50,159,Gasoline,u3buqdv,55.6059986,12.5982088,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067426570,0.0,997,5,46,172,48.6,FRC4,46,172,Gasoline,u3buqdt,55.6058667,12.5974913,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067429087,0.0,997,5,50,159,54.1,FRC4,50,159,Gasoline,u3buqds,55.6057998,12.5970251,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067431606,0.0,997,5,50,159,54.9,FRC4,50,159,Gasoline,u3buqds,55.605697,12.5962992,False,Unknown,Rural,784,58,80,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067434126,0.0,997,5,50,159,47.1,FRC4,50,159,Gasoline,u3buqde,55.6055995,12.5958158,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067436644,0.0,997,5,50,159,47.1,FRC4,50,159,Gasoline,u3buqde,55.6054593,12.5951214,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067439160,0.0,997,5,46,172,51.0,FRC4,46,172,Gasoline,u3buqde,55.6053641,12.5946589,False,Hyld Ager,City,784,58,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067441678,0.0,997,5,46,172,50.2,FRC4,46,172,Gasoline,u3buqdd,55.6052321,12.5939253,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067444197,0.0,997,5,46,172,50.2,FRC4,46,172,Gasoline,u3buqdd,55.6051472,12.5934408,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067446714,0.0,997,5,46,172,51.0,FRC4,46,172,Gasoline,u3buqd9,55.6050271,12.5927482,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067449234,0.0,997,5,46,172,51.8,FRC4,46,172,Gasoline,u3buqd9,55.604945,12.5922769,False,Ugandavej,City,784,58,60,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067451754,0.0,997,5,46,172,53.7,FRC4,46,172,Gasoline,u3buqd8,55.6048218,12.591526,False,Hyld Ager,City,784,58,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067454271,0.0,997,5,46,172,48.2,FRC4,46,172,Gasoline,u3buqd8,55.6047409,12.5910299,False,Ugandavej,City,784,58,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067456788,-0.1103606586324107,997,5,46,172,50.6,FRC4,46,172,Gasoline,u3buq6x,55.6046067,12.5903282,False,Tømmerupvang,City,784,57,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067459302,0.1104923539291081,997,5,46,172,54.5,FRC4,46,172,Gasoline,u3buq6r,55.6044766,12.5896284,False,Ugandavej,City,784,58,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067461825,-0.880785660809442,997,5,46,172,0.0,FRC4,46,172,Gasoline,u3buq6r,55.6043956,12.5891726,False,Ugandavej,City,784,50,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067464365,-1.8591426071741033,997,5,46,172,0.0,FRC4,46,172,Gasoline,u3buq6q,55.6043153,12.5886619,False,Ugandavej,City,784,33,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067466905,-1.4216972878390202,997,5,46,172,22.0,FRC4,46,172,Gasoline,u3buq6q,55.6042891,12.5884992,False,Ugandavej,City,784,20,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067469446,0.0,997,5,50,159,60.4,FRC4,50,159,Gasoline,u3buq6q,55.6042695,12.5882491,False,Ugandavej,City,784,20,50,1.0,False,50,30,Drizzle,3
-NuU7ssa8mwznMHp3YGI,1712067471979,0.5483177611089178,997,5,50,159,56.1,FRC4,50,159,Gasoline,u3buq6q,55.604254,12.5881651,False,Ugandavej,City,784,25,50,1.0,False,50,30,Drizzle,3
-NuUAnCxxYDyTVAPLy6o,1712067664648,0.3296413502109704,997,5,46,172,60.0,FRC4,46,172,Gasoline,u3buq6m,55.6035146,12.587051,True,Unknown,Rural,784,7,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067667179,0.2195004170507924,997,5,46,172,35.3,FRC4,46,172,Gasoline,u3buq6m,55.6035665,12.5870321,True,Unknown,Rural,784,9,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067669717,0.2188950179493915,997,5,46,172,34.5,FRC4,46,172,Gasoline,u3buq6m,55.6036248,12.5869741,True,Unknown,Rural,784,11,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067672241,-0.2201091741503786,997,5,46,172,25.9,FRC4,46,172,Gasoline,u3buq6m,55.6036871,12.5869363,True,Unknown,Rural,784,9,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067674768,-0.6595435958316844,997,5,46,172,44.7,FRC4,46,172,Gasoline,u3buq6m,55.6037408,12.5868985,True,Unknown,Rural,784,3,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067677300,0.4388274530454625,997,5,46,172,54.1,FRC4,46,172,Gasoline,u3buq6m,55.6037797,12.5868743,True,Unknown,Rural,784,7,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067679836,0.2190676480897301,997,5,46,172,20.8,FRC4,46,172,Gasoline,u3buq6m,55.6038234,12.5868502,True,Unknown,Rural,784,9,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067682372,-0.4381352961794602,997,5,46,172,27.5,FRC4,46,172,Gasoline,u3buq6m,55.6038743,12.5868348,True,Unknown,Rural,784,5,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067684914,0.4371011452050005,997,5,46,172,15.7,FRC4,46,172,Gasoline,u3buq6m,55.603913,12.5868302,True,Unknown,Rural,784,9,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067687456,0.4371011452050005,997,5,46,172,58.0,FRC4,46,172,Gasoline,u3buq6m,55.6039724,12.5868883,True,Ugandavej,City,784,13,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067689998,0.874202290410001,997,5,46,172,63.5,FRC4,46,172,Gasoline,u3buq6m,55.6039992,12.5870549,True,Ugandavej,City,784,21,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067692518,0.0,997,5,46,172,28.2,FRC4,46,172,Gasoline,u3buq6m,55.604045,12.5873009,True,Ugandavej,City,784,21,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067695036,-0.330950489806725,997,5,46,172,0.0,FRC4,46,172,Gasoline,u3buq6m,55.6040663,12.5874641,True,Ugandavej,City,784,18,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067697554,-0.1103168299355749,997,5,46,172,72.5,FRC4,46,172,Gasoline,u3buq6q,55.6041136,12.587665,True,Ugandavej,City,784,17,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067700076,0.7709930390342762,997,5,46,172,36.5,FRC4,46,172,Gasoline,u3buq6q,55.6041435,12.5878251,True,Ugandavej,City,784,24,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067702619,0.0,997,5,46,172,0.0,FRC4,46,172,Gasoline,u3buq6q,55.6042028,12.5881289,True,Ugandavej,City,784,24,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067705154,-0.6574621959237343,997,5,46,172,16.9,FRC4,46,172,Gasoline,u3buq6q,55.6042254,12.5883241,True,Ugandavej,City,784,18,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067707692,-0.1094475089746957,997,5,46,172,34.9,FRC4,46,172,Gasoline,u3buq6q,55.6042428,12.5885288,True,Ugandavej,City,784,17,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067710238,0.8728288382648164,997,5,46,172,64.7,FRC4,46,172,Gasoline,u3buq6q,55.6042703,12.5886973,True,Ugandavej,City,784,25,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067712774,0.5476691202243252,997,5,46,172,49.0,FRC4,46,172,Gasoline,u3buq6r,55.6043317,12.5890732,True,Ugandavej,City,784,30,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067715297,0.1100982076011802,997,5,46,172,42.4,FRC4,46,172,Gasoline,u3buq6r,55.6043643,12.5893682,True,Ugandavej,City,784,31,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067717814,0.1103606586324107,997,5,46,172,45.1,FRC4,46,172,Gasoline,u3buq6r,55.6044492,12.5897874,True,Ugandavej,City,784,32,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067720327,0.0,997,5,46,172,7.8,FRC4,46,172,Gasoline,u3buq6r,55.6045209,12.590176,True,Unknown,Rural,784,32,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067722858,-0.2195004170507924,997,5,46,172,27.5,FRC4,46,172,Gasoline,u3buqd8,55.6045739,12.5904247,True,Ugandavej,City,784,30,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067725383,0.0,997,5,46,172,33.3,FRC4,46,172,Gasoline,u3buqd8,55.6046441,12.590752,True,Tømmerupvang,City,784,30,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067727913,0.2195871761089152,997,5,46,172,94.1,FRC4,46,172,Gasoline,u3buqd8,55.6046946,12.5910105,True,Ugandavej,City,784,32,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067730441,0.6592827004219409,997,5,46,172,82.0,FRC4,46,172,Gasoline,u3buqd8,55.6047815,12.5914179,True,Ugandavej,City,784,38,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067732988,0.8724861492823801,997,5,46,172,71.0,FRC4,46,172,Gasoline,u3buqd9,55.6048401,12.5917069,True,Ugandavej,City,784,46,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067735520,0.7679480428295594,997,5,46,172,66.3,FRC4,46,172,Gasoline,u3buqd9,55.6049598,12.5923548,True,Ugandavej,City,784,53,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067738037,0.2207213172648214,997,5,46,172,55.3,FRC4,46,172,Gasoline,u3buqd9,55.6050238,12.592826,True,Ugandavej,City,784,55,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067740556,0.1102730360372281,997,5,46,172,62.0,FRC4,46,172,Gasoline,u3buqdd,55.6051304,12.5935118,True,Ugandavej,City,784,56,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067743096,0.0,997,5,46,172,57.3,FRC4,46,172,Gasoline,u3buqdd,55.6051923,12.5939604,True,Ugandavej,City,784,56,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067745628,0.1097068632613656,997,5,46,172,58.4,FRC4,46,172,Gasoline,u3buqde,55.6052939,12.5946871,True,Ugandavej,City,784,57,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067748170,0.0,997,5,46,172,58.4,FRC4,46,172,Gasoline,u3buqde,55.6053781,12.5951664,True,Ugandavej,City,784,57,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067750711,0.0,997,5,46,172,58.4,FRC4,46,172,Gasoline,u3buqds,55.6054849,12.5958686,True,Unknown,Rural,784,57,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067753248,0.0,997,5,46,172,59.2,FRC4,46,172,Gasoline,u3buqds,55.6055774,12.5963304,True,Ugandavej,City,784,57,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067755775,0.109923932638614,997,5,46,172,58.4,FRC4,46,172,Gasoline,u3buqds,55.6057067,12.59704,True,Ugandavej,City,784,58,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067758294,0.0,997,5,46,172,56.9,FRC4,46,172,Gasoline,u3buqdt,55.6057782,12.5975256,True,Unknown,Rural,784,58,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067760810,0.2208090443384561,997,5,46,172,55.3,FRC4,46,172,Gasoline,u3buqdt,55.6059121,12.5982442,True,Unknown,Rural,784,60,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067763326,-0.2208090443384561,997,5,46,172,42.7,FRC4,46,172,Gasoline,u3buqdy,55.6060393,12.5989739,True,Ugandavej,City,784,58,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067765843,-0.1103606586324107,997,5,46,172,42.4,FRC4,46,172,Gasoline,u3buqdy,55.6060955,12.5994338,True,Unknown,Rural,784,57,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067768360,0.0,997,5,46,172,45.1,FRC4,46,172,Gasoline,u3buqdz,55.6062119,12.6001383,True,Unknown,Rural,784,57,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067770877,0.1103606586324107,997,5,46,172,51.8,FRC4,46,172,Gasoline,u3buqdz,55.6063367,12.6005478,True,Ugandavej,City,784,58,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067773395,-0.1103168299355749,997,5,46,172,54.1,FRC4,46,172,Gasoline,u3buqdz,55.6064621,12.6012763,True,Ugandavej,City,784,57,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067775912,0.0,997,5,46,172,54.1,FRC4,46,172,Gasoline,u3buqfb,55.6065445,12.6017324,True,Ugandavej,City,784,57,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067778429,0.0,997,5,46,172,54.1,FRC4,46,172,Gasoline,u3buqfb,55.6067041,12.6023899,True,Ugandavej,City,784,57,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067780947,0.0,997,5,46,172,54.1,FRC4,46,172,Gasoline,u3buqfc,55.6068089,12.6028396,True,Ugandavej,City,784,57,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067783465,0.0,997,5,46,172,54.5,FRC4,46,172,Gasoline,u3buqfc,55.6069341,12.6035552,True,Ugandavej,City,784,57,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067785983,0.0,997,5,50,159,51.0,FRC4,50,159,Gasoline,u3buqfc,55.6070233,12.603999,True,Ugandavej,City,784,57,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067788500,-0.1103606586324107,997,5,46,172,51.4,FRC4,46,172,Gasoline,u3buqff,55.6071455,12.6046938,True,Ugandavej,City,784,56,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067791016,0.0,997,5,46,172,54.1,FRC4,46,172,Gasoline,u3buqff,55.6072799,12.6051254,True,Ugandavej,City,784,56,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067793534,0.0,997,5,46,172,55.7,FRC4,46,172,Gasoline,u3buqg5,55.6075053,12.605769,True,Ugandavej,City,784,56,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067796052,0.0,997,5,46,172,72.9,FRC4,46,172,Gasoline,u3buqg5,55.607672,12.6061554,True,Ugandavej,City,784,56,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067798577,0.11001100110011,997,5,46,172,55.7,FRC4,46,172,Gasoline,u3buqg5,55.6079721,12.6066762,True,Ugandavej,City,784,57,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067801112,0.1095770326539557,997,5,46,172,63.5,FRC4,46,172,Gasoline,u3buqgh,55.6081958,12.6069915,True,Ugandavej,City,784,58,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067803649,0.1094906494985328,997,5,46,172,62.4,FRC4,46,172,Gasoline,u3buqgh,55.608557,12.607369,True,Skelgårdsstræde,City,784,59,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067806286,0.0,997,5,46,172,65.9,FRC4,46,172,Gasoline,u3buqgk,55.6088167,12.6075799,True,Ugandavej,City,784,59,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067808814,0.0,997,5,46,172,51.0,FRC4,46,172,Gasoline,u3buqgk,55.6092097,12.6079264,True,Ugandavej,City,784,59,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067811347,0.0,997,5,46,172,49.8,FRC4,46,172,Gasoline,u3buqgm,55.6095908,12.6082366,True,Ugandavej,City,784,59,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067813865,0.0,997,5,50,159,49.8,FRC4,50,159,Gasoline,u3buqgm,55.6098671,12.608403,True,Ugandavej,City,784,59,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067816382,0.0,997,5,50,159,49.8,FRC4,50,159,Gasoline,u3buqgt,55.6102679,12.6087544,True,Ugandavej,City,784,59,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067818899,0.0,997,5,50,159,49.8,FRC4,50,159,Gasoline,u3buqgt,55.6105272,12.609045,True,Ugandavej,City,784,59,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067821416,-0.1103606586324107,997,5,50,159,49.4,FRC4,50,159,Gasoline,u3buqgt,55.6109107,12.6093726,True,Ugandavej,City,784,58,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067823934,0.0,997,5,50,159,39.6,FRC4,50,159,Gasoline,u3buqgw,55.611152,12.6096094,True,Ugandavej,City,784,58,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067826450,0.0,997,5,50,159,40.0,FRC4,50,159,Gasoline,u3buqgy,55.6114969,12.6100303,True,Ugandavej,City,784,58,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067828969,-0.4410921441489127,997,5,50,159,0.0,FRC4,50,159,Gasoline,u3buqgy,55.6117316,12.610362,True,Ugandavej,City,784,54,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067831486,-0.4414426345296429,997,5,50,159,0.0,FRC4,50,159,Gasoline,u3buqgy,55.6119682,12.6108503,True,Ugandavej,City,784,50,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067834004,-0.2206336598711499,997,5,50,159,0.0,FRC4,50,159,Gasoline,u3buqgz,55.6120999,12.611198,True,Ugandavej,City,784,48,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067836521,-0.6621639517944644,997,5,50,159,0.0,FRC4,50,159,Gasoline,u3buqgz,55.6122597,12.6116947,True,Ugandavej,City,784,42,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067839039,-0.9928514694201748,997,5,46,172,0.0,FRC4,46,172,Gasoline,u3buqgz,55.6123414,12.61197,True,Ugandavej,City,784,33,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067841557,-0.9928514694201748,997,5,46,172,0.4,FRC4,46,172,Gasoline,u3buqgz,55.612435,12.6123011,True,Ugandavej,City,784,24,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067844074,-1.213967244956518,997,5,46,172,0.0,FRC4,46,172,Gasoline,u3bur5b,55.6124783,12.6124466,True,Englandsvej,City,784,13,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067846592,-0.8825346394845999,997,5,32,270,32.9,FRC4,44,196,Gasoline,u3bur5b,55.612523,12.6125528,True,Kirstinehøj,City,784,5,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067849109,-0.5518032931620536,997,5,46,172,39.6,FRC4,46,172,Gasoline,u3bur5b,55.6125254,12.6125772,True,Kirstinehøj,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067851629,0.0,997,5,46,172,41.6,FRC4,46,172,Gasoline,u3bur5b,55.6125226,12.6125773,True,Kirstinehøj,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067854147,0.0,997,5,46,172,41.6,FRC4,46,172,Gasoline,u3bur5b,55.6125229,12.6125716,True,Kirstinehøj,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067856664,0.0,997,5,46,172,41.6,FRC4,46,172,Gasoline,u3bur5b,55.6125232,12.6125694,True,Kirstinehøj,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067859182,0.0,997,5,46,172,43.1,FRC4,46,172,Gasoline,u3bur5b,55.6125201,12.6125679,True,Kirstinehøj,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067861698,0.6624271330153684,997,5,46,172,67.1,FRC4,46,172,Gasoline,u3bur5b,55.6125205,12.6125622,True,Kirstinehøj,City,784,6,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067864216,1.5444356190980495,997,5,46,172,53.7,FRC4,46,172,Gasoline,u3bur5b,55.6125208,12.6125631,True,Kirstinehøj,City,784,20,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067866734,1.1031682993557497,997,5,26,335,47.5,FRC4,42,207,Gasoline,u3bur5b,55.6127115,12.6124441,True,Kirstinehøj,City,784,30,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067869268,0.7673419275629221,997,5,26,335,52.9,FRC4,42,207,Gasoline,u3burh0,55.6128464,12.6123172,True,Englandsvej,City,784,37,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067871801,0.767644865552485,997,5,32,270,66.7,FRC4,44,196,Gasoline,u3buqup,55.6131186,12.6120361,True,Englandsvej,City,784,44,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067874338,0.7664345464897298,997,5,32,270,63.9,FRC4,44,196,Gasoline,u3buqup,55.6134351,12.6117177,True,Englandsvej,City,784,51,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067876870,0.5485343163068281,997,5,32,270,72.9,FRC4,44,196,Gasoline,u3buqup,55.6136732,12.6114913,True,Englandsvej,City,784,56,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067879412,0.4371011452050005,997,5,26,335,52.2,FRC4,41,213,Gasoline,u3buqup,55.6140494,12.6111264,True,Englandsvej,City,784,60,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067881941,0.0,997,5,26,335,60.8,FRC4,41,213,Gasoline,u3buquq,55.6142919,12.610871,True,Englandsvej,City,784,60,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067884458,-0.3310819758972322,997,5,26,335,0.0,FRC4,41,213,Gasoline,u3buquq,55.6146355,12.6104859,True,Englandsvej,City,784,57,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067886975,-0.2207213172648214,997,5,26,335,0.0,FRC4,41,213,Gasoline,u3buquq,55.6148633,12.6102338,True,Englandsvej,City,784,55,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067889493,-0.330950489806725,997,5,26,335,5.1,FRC4,41,213,Gasoline,u3buquq,55.6151844,12.6098689,True,Englandsvej,City,784,52,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067892010,0.0,997,5,26,335,38.0,FRC4,41,213,Gasoline,u3buquq,55.6153923,12.6096324,True,Englandsvej,City,784,52,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067894527,-0.2207213172648214,997,5,26,335,42.0,FRC4,41,213,Gasoline,u3buqut,55.6157013,12.6092284,True,Englandsvej,City,784,50,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067897045,0.1103168299355749,997,5,26,335,42.0,FRC4,41,213,Gasoline,u3buqut,55.6158863,12.6089721,True,Englandsvej,City,784,51,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067899561,0.110404522169228,997,5,26,335,82.0,FRC4,41,213,Gasoline,u3buqut,55.6161639,12.6086183,True,Unknown,Rural,784,52,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067902082,-0.11018555247036,997,5,26,335,54.5,FRC4,41,213,Gasoline,u3buqut,55.6163686,12.6083847,True,Englandsvej,City,784,51,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067904625,-0.2184646305763097,997,5,26,335,0.0,FRC4,41,213,Gasoline,u3buqus,55.6166833,12.6080195,True,Englandsvej,City,784,49,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067907157,-0.2194137265227312,997,5,26,335,24.7,FRC4,41,213,Gasoline,u3buqus,55.6168745,12.6077906,True,Unknown,City,784,47,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067909701,-0.1091893780573025,997,5,26,335,0.0,FRC4,41,213,Gasoline,u3buquu,55.6171687,12.6074228,True,Englandsvej,City,784,46,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067912242,-0.1093182911364729,997,5,26,335,29.0,FRC4,41,213,Gasoline,u3buquu,55.6173561,12.6071876,True,Englandsvej,City,784,45,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067914782,-0.1093613298337707,997,5,26,335,42.4,FRC4,41,213,Gasoline,u3buquu,55.617621,12.6068674,True,Englandsvej,City,784,44,60,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067917316,0.2192405507322634,997,5,26,335,63.5,FRC4,41,213,Gasoline,u3buqug,55.6179212,12.606572,True,Englandsvej,City,784,46,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067919834,0.1103168299355749,997,5,26,335,68.6,FRC4,41,213,Gasoline,u3buqug,55.6181221,12.6064018,True,Englandsvej,City,784,47,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067922351,0.1103606586324107,997,5,26,335,49.4,FRC4,41,213,Gasoline,u3buqv5,55.6184376,12.6061429,True,Englandsvej,City,784,48,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067924868,0.0,997,5,26,335,40.8,FRC4,41,213,Gasoline,u3buqv5,55.6186505,12.6059714,True,Englandsvej,City,784,48,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067927385,-0.1103606586324107,997,5,26,335,43.9,FRC4,41,213,Gasoline,u3buqv5,55.6189778,12.6057285,True,Englandsvej,City,784,47,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067929901,-0.3312135665076842,997,5,26,335,0.0,FRC4,41,213,Gasoline,u3buqv5,55.6191836,12.6055863,True,Englandsvej,City,784,44,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067932417,-0.9936406995230525,997,5,26,335,0.0,FRC4,42,207,Gasoline,u3buqv4,55.6194533,12.6054293,True,Englandsvej,City,784,35,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067934934,-1.1036065863241071,997,5,26,335,32.5,FRC4,42,207,Gasoline,u3buqv4,55.619587,12.605375,True,Englandsvej,City,784,25,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067937461,-0.7694675284702985,997,5,26,335,0.0,FRC4,42,207,Gasoline,u3buqv6,55.619724,12.6053029,True,Unknown,Rural,784,18,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067939999,-0.5472375448734788,997,5,26,335,0.0,FRC4,42,207,Gasoline,u3buqv6,55.6198036,12.6052625,True,Englandsvej,City,784,13,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067942534,-0.3287310979618671,997,5,26,335,18.8,FRC4,42,207,Gasoline,u3buqv6,55.6198887,12.6052407,True,Englandsvej,City,784,10,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067945073,-0.3282132072994617,997,5,26,335,36.5,FRC4,42,207,Gasoline,u3buqv6,55.6199295,12.6052313,True,Englandsvej,City,784,7,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067947607,-0.5481013768306586,997,5,26,335,42.4,FRC4,42,207,Gasoline,u3buqv6,55.6199596,12.605214,True,Englandsvej,City,784,2,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067950141,-0.1096202753661317,997,5,26,335,42.4,FRC4,42,207,Gasoline,u3buqv6,55.6199664,12.6052018,True,Englandsvej,City,784,1,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067952660,-0.1102730360372281,997,5,26,335,42.7,FRC4,42,207,Gasoline,u3buqv6,55.6199708,12.6051901,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067955177,0.0,997,5,26,335,42.0,FRC4,42,207,Gasoline,u3buqv6,55.6199646,12.6051901,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067957702,0.0,997,5,26,335,42.4,FRC4,42,207,Gasoline,u3buqv6,55.6199611,12.6051845,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067960235,0.0,997,5,27,323,42.4,FRC4,42,207,Gasoline,u3buqv6,55.6199621,12.6051815,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067962775,0.0,997,5,27,323,42.4,FRC4,42,207,Gasoline,u3buqv6,55.6199602,12.6051857,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067965315,0.7655293088363955,997,5,27,323,68.6,FRC4,42,207,Gasoline,u3buqv6,55.6199596,12.6051874,True,Englandsvej,City,784,7,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067967844,0.768859013224375,997,5,27,323,36.1,FRC4,42,207,Gasoline,u3buqv6,55.6199599,12.6051887,True,Englandsvej,City,784,14,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067970382,0.1094475089746957,997,5,27,323,22.7,FRC4,42,207,Gasoline,u3buqv6,55.6201006,12.605153,True,Englandsvej,City,784,15,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067972908,-0.3299023489047242,997,5,27,323,20.4,FRC4,42,207,Gasoline,u3buqv6,55.6201608,12.605142,True,Englandsvej,City,784,12,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067975424,-0.110404522169228,997,5,27,323,22.0,FRC4,42,207,Gasoline,u3buqv6,55.6202475,12.6051394,True,Englandsvej,City,784,11,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067977942,-0.2206336598711499,997,5,27,323,25.9,FRC4,42,207,Gasoline,u3buqv6,55.6203012,12.605128,True,Englandsvej,City,784,9,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067980460,-0.330950489806725,997,5,27,323,42.0,FRC4,42,207,Gasoline,u3buqv6,55.6203692,12.6050988,True,Englandsvej,City,784,6,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067982978,-0.2206336598711499,997,5,27,323,43.1,FRC4,42,207,Gasoline,u3buqv6,55.6203943,12.605091,True,Englandsvej,City,784,4,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067985496,0.0,997,5,27,323,43.9,FRC4,42,207,Gasoline,u3buqv6,55.6204218,12.6050898,True,Englandsvej,City,784,4,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067988013,0.2207213172648214,997,5,27,323,47.1,FRC4,42,207,Gasoline,u3buqv6,55.6204381,12.6050832,True,Englandsvej,City,784,6,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067990530,0.2207213172648214,997,5,27,323,34.5,FRC4,42,207,Gasoline,u3buqv6,55.6204991,12.6050611,True,Englandsvej,City,784,8,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067993048,0.1103168299355749,997,5,27,323,12.5,FRC4,42,207,Gasoline,u3buqv6,55.6205525,12.6050451,True,Englandsvej,City,784,9,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067995566,-0.1103168299355749,997,5,27,323,27.8,FRC4,42,207,Gasoline,u3buqv6,55.620622,12.605034,True,Englandsvej,City,784,8,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712067998083,-0.2207213172648214,997,5,27,323,20.4,FRC4,42,207,Gasoline,u3buqv6,55.6206641,12.605027,True,Englandsvej,City,784,6,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068000600,-0.1103606586324107,997,5,27,323,31.0,FRC4,42,207,Gasoline,u3buqv6,55.6207121,12.6050165,True,Englandsvej,City,784,5,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068003116,-0.3312135665076842,997,5,27,323,42.7,FRC4,42,207,Gasoline,u3buqv6,55.6207323,12.6050094,True,Englandsvej,City,784,2,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068005634,-0.1103168299355749,997,5,27,323,43.9,FRC4,42,207,Gasoline,u3buqv6,55.620749,12.6049991,True,Englandsvej,City,784,1,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068008150,-0.110404522169228,997,5,27,323,47.1,FRC4,42,207,Gasoline,u3buqv6,55.6207551,12.6049942,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068010668,0.0,997,5,27,323,46.7,FRC4,42,207,Gasoline,u3buqv6,55.6207606,12.6049831,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068013184,0.0,997,5,27,323,45.5,FRC4,42,207,Gasoline,u3buqv6,55.6207616,12.6049743,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068015702,0.0,997,5,27,323,45.9,FRC4,42,207,Gasoline,u3buqv6,55.6207664,12.604966,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068018220,0.0,997,5,27,323,44.7,FRC4,42,207,Gasoline,u3buqv6,55.6207691,12.6049659,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068020739,0.5513651801861409,997,5,27,323,61.2,FRC4,42,207,Gasoline,u3buqv6,55.6207713,12.6049641,True,Englandsvej,City,784,5,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068023256,0.9932459276916964,997,5,27,323,42.7,FRC4,42,207,Gasoline,u3buqv6,55.6207725,12.6049618,True,Englandsvej,City,784,14,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068025773,0.3310819758972322,997,5,27,323,56.9,FRC4,42,207,Gasoline,u3buqv6,55.6209064,12.6049246,True,Englandsvej,City,784,17,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068028292,0.0,997,5,27,323,7.8,FRC4,42,207,Gasoline,u3buqv6,55.6209906,12.6049056,True,Englandsvej,City,784,17,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068030809,-0.6621639517944644,997,5,27,323,18.0,FRC4,42,207,Gasoline,u3buqvd,55.6211081,12.6048782,True,Englandsvej,City,784,11,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068033325,-0.6624271330153684,997,5,27,323,40.0,FRC4,42,207,Gasoline,u3buqvd,55.6211692,12.6048825,True,Englandsvej,City,784,5,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068035843,-0.330950489806725,997,5,27,323,43.9,FRC4,42,207,Gasoline,u3buqvd,55.6211877,12.6048857,True,Englandsvej,City,784,2,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068038359,-0.2208090443384561,997,5,27,323,45.9,FRC4,42,207,Gasoline,u3buqvd,55.6211974,12.604889,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068040876,0.2207213172648214,997,5,27,323,51.4,FRC4,42,207,Gasoline,u3buqvd,55.6212013,12.6048936,True,Englandsvej,City,784,2,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068043394,0.9928514694201748,997,5,27,323,63.1,FRC4,42,207,Gasoline,u3buqvd,55.6212452,12.6048898,True,Englandsvej,City,784,11,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068045912,0.2206336598711499,997,5,27,323,18.0,FRC4,42,207,Gasoline,u3buqvd,55.6213249,12.6048734,True,Englandsvej,City,784,13,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068048429,-0.4414426345296429,997,5,27,323,25.9,FRC4,42,207,Gasoline,u3buqvd,55.6214152,12.6048528,True,Hørby Alle,City,784,9,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068050946,-0.1103606586324107,997,5,27,323,39.2,FRC4,42,207,Gasoline,u3buqvd,55.6214609,12.6048435,True,Hørby Alle,City,784,8,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068053461,-0.3313452617627568,997,5,27,323,43.9,FRC4,42,207,Gasoline,u3buqvd,55.6215186,12.6048314,True,Hørby Alle,City,784,5,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068055979,-0.1103168299355749,997,5,27,323,42.7,FRC4,41,213,Gasoline,u3buqvd,55.6215426,12.6048286,True,Hørby Alle,City,784,4,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068058495,-0.110404522169228,997,5,27,323,44.3,FRC4,41,213,Gasoline,u3buqvd,55.6215699,12.604816,True,Englandsvej,City,784,3,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068061014,-0.1102730360372281,997,5,27,323,44.7,FRC4,41,213,Gasoline,u3buqvd,55.6215831,12.6048082,True,Englandsvej,City,784,2,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068063531,-0.2207213172648214,997,5,27,323,43.1,FRC4,41,213,Gasoline,u3buqvd,55.6215987,12.6047898,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068066049,0.0,997,5,27,323,44.7,FRC4,41,213,Gasoline,u3buqvd,55.6216035,12.6047798,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068068565,0.0,997,5,27,323,45.9,FRC4,41,213,Gasoline,u3buqvd,55.6216011,12.6047732,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068071083,0.0,997,5,27,323,46.3,FRC4,41,213,Gasoline,u3buqvd,55.6216004,12.6047742,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068073598,0.0,997,5,27,323,43.1,FRC4,41,213,Gasoline,u3buqvd,55.6215991,12.604781,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068076121,0.0,997,5,27,323,44.3,FRC4,41,213,Gasoline,u3buqvd,55.6215985,12.6047864,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068078639,0.2206336598711499,997,5,27,323,45.9,FRC4,41,213,Gasoline,u3buqvd,55.6215983,12.6047946,True,Englandsvej,City,784,2,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068081157,0.66190097961345,997,5,27,323,65.5,FRC4,41,213,Gasoline,u3buqvd,55.6215988,12.6047962,True,Englandsvej,City,784,8,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068083674,0.772524610426875,997,5,27,323,60.4,FRC4,41,213,Gasoline,u3buqvd,55.6216912,12.6047847,True,Englandsvej,City,784,15,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068086194,0.992063492063492,997,5,27,323,61.2,FRC4,41,213,Gasoline,u3buqvd,55.6217959,12.6047652,True,Englandsvej,City,784,24,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068088712,0.0,997,5,27,323,0.0,FRC4,41,213,Gasoline,u3buqvd,55.6219857,12.6047384,True,Englandsvej,City,784,24,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068091228,-0.3312135665076842,997,5,27,323,0.0,FRC4,41,213,Gasoline,u3buqvd,55.6220975,12.6047242,True,Englandsvej,City,784,21,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068093747,-0.8821842882978254,997,5,27,323,15.3,FRC4,41,213,Gasoline,u3buqvd,55.6222329,12.6047034,True,Englandsvej,City,784,13,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068096264,-0.4414426345296429,997,5,27,323,31.4,FRC4,41,213,Gasoline,u3buqvd,55.6222864,12.6047063,True,Englandsvej,City,784,9,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068098782,-0.4412673197422999,997,5,27,323,45.5,FRC4,41,213,Gasoline,u3buqvd,55.6223504,12.6047082,True,Unknown,Rural,784,5,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068101299,-0.2207213172648214,997,5,8,7,45.9,FRC4,8,7,Gasoline,u3buqvd,55.6223785,12.6047345,True,Unknown,Rural,784,3,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068103812,-0.2210726444709732,997,5,8,7,47.5,FRC4,8,7,Gasoline,u3buqvd,55.6223902,12.6047357,True,Unknown,Rural,784,1,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068106330,-0.1103168299355749,997,5,8,7,59.2,FRC4,8,7,Gasoline,u3buqvd,55.6223968,12.6047282,True,Unknown,Rural,784,0,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068108847,0.1103606586324107,997,5,8,7,24.7,FRC4,8,7,Gasoline,u3buqvd,55.6223993,12.6047062,True,Unknown,Rural,784,1,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068111363,0.0,997,5,8,7,42.7,FRC4,8,7,Gasoline,u3buqvd,55.622403,12.6046998,True,Unknown,Rural,784,1,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068113879,-0.110404522169228,997,5,8,7,25.9,FRC4,8,7,Gasoline,u3buqvd,55.6224035,12.6047058,True,Unknown,Rural,784,0,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068116396,0.0,997,5,8,7,0.0,FRC4,8,7,Gasoline,u3buqvd,55.6224051,12.6047096,True,Unknown,Rural,784,0,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068118914,0.0,997,5,8,7,0.0,FRC4,8,7,Gasoline,u3buqvd,55.6224049,12.6047115,True,Unknown,Rural,784,0,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068121431,0.1103606586324107,997,5,8,7,34.5,FRC4,8,7,Gasoline,u3buqvf,55.6224062,12.604711,True,Unknown,Rural,784,1,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068123949,0.5515841496778748,997,5,8,7,55.7,FRC4,8,7,Gasoline,u3buqvf,55.6224158,12.604711,True,Unknown,Rural,784,6,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068126466,0.9932459276916964,997,5,10,6,61.2,FRC4,10,6,Gasoline,u3buqvf,55.6224923,12.6047173,True,Unknown,Rural,784,15,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068128981,1.3253810470510272,997,5,26,335,60.4,FRC4,41,213,Gasoline,u3buqvf,55.6226086,12.6046973,True,Unknown,Rural,784,27,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068131499,0.66190097961345,997,5,26,335,74.1,FRC4,41,213,Gasoline,u3buqvf,55.6228311,12.6046588,True,Unknown,Rural,784,33,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068134017,0.8825346394845999,997,5,26,335,55.7,FRC4,41,213,Gasoline,u3buqvf,55.6230565,12.6044627,True,Englandsvej,City,784,41,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068136536,0.4410921441489127,997,5,33,262,65.5,FRC4,44,196,Gasoline,u3buqvf,55.6233662,12.6044036,True,Unknown,Rural,784,45,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068139054,0.5515841496778748,997,5,33,262,67.1,FRC4,44,196,Gasoline,u3buqvf,55.6236116,12.6043262,True,Englandsvej,City,784,50,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068141571,-0.2207213172648214,997,5,33,262,5.1,FRC4,44,196,Gasoline,u3buqy4,55.6239707,12.6043335,True,Unknown,Rural,784,48,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068144089,0.0,997,5,33,262,18.0,FRC4,44,196,Gasoline,u3buqy4,55.6242134,12.6042959,True,Englandsvej,City,784,48,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068146605,-0.110404522169228,997,5,33,262,6.3,FRC4,44,196,Gasoline,u3buqy4,55.6245563,12.6042671,True,Tårnbyhøj Alle,City,784,47,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068149124,0.1102730360372281,997,5,33,262,47.1,FRC4,44,196,Gasoline,u3buqy4,55.6247829,12.6042437,True,Unknown,City,784,48,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068151640,0.0,997,5,33,262,3.1,FRC4,44,196,Gasoline,u3buqy4,55.6251472,12.6041601,True,Unknown,City,784,48,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068154157,-0.8828852690592858,997,5,33,262,0.0,FRC4,44,196,Gasoline,u3buqy6,55.6253777,12.6041429,True,Englandsvej,City,784,40,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068156674,-1.8761311967509824,997,5,33,262,21.2,FRC4,44,196,Gasoline,u3buqy6,55.6256516,12.6041007,True,Englandsvej,City,784,23,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068159194,-1.5432098765432098,997,5,33,262,17.3,FRC4,44,196,Gasoline,u3buqy6,55.6257423,12.6040894,True,Englandsvej,City,784,9,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068161712,-0.8825346394845999,997,5,33,262,41.2,FRC4,44,196,Gasoline,u3buqy6,55.6257495,12.6041438,True,Englandsvej,City,784,1,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068164231,0.4410921441489127,997,5,33,262,48.6,FRC4,44,196,Gasoline,u3buqy6,55.6257398,12.6041766,True,Englandsvej,City,784,5,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068166750,0.7719112522605972,997,5,33,262,47.8,FRC4,44,196,Gasoline,u3buqy6,55.6257774,12.6041885,True,Englandsvej,City,784,12,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068169272,0.9912767644726408,997,5,31,279,69.0,FRC4,44,196,Gasoline,u3buqy6,55.6258411,12.6042083,True,Englandsvej,City,784,21,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068171792,0.0,997,5,31,279,2.0,FRC4,44,196,Gasoline,u3buqy6,55.6259929,12.6042017,True,Englandsvej,City,784,21,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068174312,-0.4409171075837743,997,5,31,279,0.0,FRC4,44,196,Gasoline,u3buqy6,55.6261581,12.6041218,True,Englandsvej,City,784,17,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068176827,-0.552242102937928,997,5,31,279,3.5,FRC4,44,196,Gasoline,u3buqy6,55.6262337,12.6040937,True,Englandsvej,City,784,12,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068179344,-0.1103606586324107,997,5,31,279,21.2,FRC4,44,196,Gasoline,u3buqy6,55.6263102,12.6041096,True,Englandsvej,City,784,11,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068181860,-0.2208090443384561,997,5,31,279,26.7,FRC4,44,196,Gasoline,u3buqy6,55.6263614,12.6041147,True,Englandsvej,City,784,9,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068184378,-0.330950489806725,997,5,31,279,45.1,FRC4,44,196,Gasoline,u3buqy6,55.626422,12.6040794,True,Englandsvej,City,784,6,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068186896,-0.1103168299355749,997,5,31,279,29.8,FRC4,44,196,Gasoline,u3buqy6,55.626452,12.6040715,True,Englandsvej,City,784,5,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068189413,-0.2207213172648214,997,5,31,279,43.9,FRC4,44,196,Gasoline,u3buqy6,55.6264886,12.60407,True,Englandsvej,City,784,3,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068191931,-0.330950489806725,997,5,31,279,36.1,FRC4,44,196,Gasoline,u3buqy3,55.6265038,12.6040541,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068194449,0.0,997,5,31,279,0.0,FRC4,44,196,Gasoline,u3buqy3,55.6265092,12.6040144,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068196968,0.0,997,5,31,279,0.0,FRC4,44,196,Gasoline,u3buqy3,55.6265026,12.6040127,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068199484,0.0,997,5,31,279,0.0,FRC4,44,196,Gasoline,u3buqy3,55.6264918,12.604034,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068202006,0.0,997,5,31,279,0.0,FRC4,44,196,Gasoline,u3buqy3,55.6264879,12.6040478,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068204547,0.0,997,5,31,279,0.0,FRC4,44,196,Gasoline,u3buqy3,55.6264809,12.6040632,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068207085,0.0,997,5,28,309,0.0,FRC4,43,201,Gasoline,u3buqy6,55.6264771,12.6040713,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068209628,0.0,997,5,28,309,0.0,FRC4,43,201,Gasoline,u3buqy6,55.6264736,12.604078,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068212170,0.0,997,5,28,309,0.0,FRC4,43,201,Gasoline,u3buqy6,55.6264722,12.6040819,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068214703,0.0,997,5,28,309,0.0,FRC4,43,201,Gasoline,u3buqy6,55.6264713,12.604086,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068217228,0.0,997,5,28,309,0.0,FRC4,43,201,Gasoline,u3buqy6,55.6264713,12.6040869,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068219744,0.0,997,5,28,309,0.0,FRC4,43,201,Gasoline,u3buqy6,55.6264713,12.6040874,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068222262,0.0,997,5,28,309,0.0,FRC4,43,201,Gasoline,u3buqy6,55.6264715,12.604087,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068224781,1.323276432446738,997,5,27,320,65.9,FRC4,43,201,Gasoline,u3buqy6,55.6264727,12.6040836,True,Englandsvej,City,784,12,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068227299,0.5515841496778748,997,5,27,320,74.5,FRC4,43,201,Gasoline,u3buqyd,55.6265657,12.6040797,True,Englandsvej,City,784,17,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068229814,0.3313452617627568,997,5,27,320,58.4,FRC4,43,201,Gasoline,u3buqyd,55.6266869,12.6041004,True,Englandsvej,City,784,20,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068232331,0.0,997,5,27,320,23.9,FRC4,43,201,Gasoline,u3buqyd,55.6268326,12.6040954,True,Englandsvej,City,784,20,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068234849,0.2206336598711499,997,5,27,323,55.3,FRC4,41,213,Gasoline,u3buqyd,55.6269323,12.6040819,True,Englandsvej,City,784,22,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068237367,0.1103168299355749,997,5,27,323,32.5,FRC4,41,213,Gasoline,u3buqy9,55.6270961,12.604052,True,Englandsvej,City,784,23,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068239885,0.0,997,5,27,323,43.5,FRC4,41,213,Gasoline,u3buqy9,55.6271991,12.6040248,True,Englandsvej,City,784,23,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068242403,0.2206336598711499,997,5,27,323,26.3,FRC4,41,213,Gasoline,u3buqy9,55.6273636,12.6039781,True,Unknown,City,784,25,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068244921,-0.66190097961345,997,5,27,323,24.7,FRC4,41,213,Gasoline,u3buqy9,55.6274653,12.6039722,True,Unknown,City,784,19,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068247439,-0.4412673197422999,997,5,27,323,2.0,FRC4,41,213,Gasoline,u3buqy9,55.6275902,12.6039574,True,Unknown,City,784,15,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068249955,0.110404522169228,997,5,27,323,41.6,FRC4,41,213,Gasoline,u3buqy9,55.6276591,12.6039511,True,Unknown,City,784,16,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068252474,0.1102730360372281,997,5,27,323,36.1,FRC4,41,213,Gasoline,u3buqy9,55.6277752,12.6039157,True,Unknown,City,784,17,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068254993,-0.661638216223369,997,5,27,323,20.0,FRC4,41,213,Gasoline,u3buqy9,55.6278334,12.6038881,True,Englandsvej,City,784,11,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068257509,-0.3312135665076842,997,5,27,323,38.4,FRC4,41,213,Gasoline,u3buqyc,55.6278992,12.603862,True,Englandsvej,City,784,8,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068260025,-0.3312135665076842,997,5,27,323,46.3,FRC4,41,213,Gasoline,u3buqyc,55.627934,12.6038465,True,Englandsvej,City,784,5,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068262542,-0.5518032931620536,997,5,28,311,46.3,FRC4,41,213,Gasoline,u3buqyc,55.6279517,12.603841,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068265058,0.4416180886769122,997,5,28,311,54.5,FRC4,41,213,Gasoline,u3buqyc,55.6279539,12.6038396,True,Englandsvej,City,784,4,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068267576,0.2206336598711499,997,5,28,311,33.3,FRC4,41,213,Gasoline,u3buqyc,55.6279811,12.6038273,True,Englandsvej,City,784,6,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068270094,-0.1103168299355749,997,5,28,311,36.5,FRC4,41,213,Gasoline,u3buqyc,55.6280189,12.6038176,True,Englandsvej,City,784,5,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068272613,0.0,997,5,28,311,42.0,FRC4,41,213,Gasoline,u3buqyc,55.6280685,12.6038068,True,Englandsvej,City,784,5,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068275135,-0.2202837254383646,997,5,28,311,43.1,FRC4,41,213,Gasoline,u3buqyc,55.6280856,12.6038048,True,Englandsvej,City,784,3,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068277679,-0.3275681341719078,997,5,28,311,44.7,FRC4,41,213,Gasoline,u3buqyc,55.6281067,12.6037979,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068280201,0.0,997,5,28,311,44.3,FRC4,41,213,Gasoline,u3buqyc,55.6281135,12.6037952,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068282729,0.0,997,5,28,311,43.1,FRC4,41,213,Gasoline,u3buqyc,55.6281178,12.6037869,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068285262,0.1096635522217835,997,5,28,311,43.5,FRC4,41,213,Gasoline,u3buqyc,55.6281207,12.6037838,True,Englandsvej,City,784,1,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068287800,-0.1094475089746957,997,5,28,311,44.7,FRC4,41,213,Gasoline,u3buqyc,55.6281221,12.6037846,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068290327,0.0,997,5,31,281,45.9,FRC4,41,213,Gasoline,u3buqyc,55.6281186,12.6037842,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068292844,0.0,997,5,31,281,44.3,FRC4,41,213,Gasoline,u3buqyc,55.6281164,12.6037849,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068295368,0.0,997,5,31,281,45.1,FRC4,41,213,Gasoline,u3buqyc,55.6281141,12.603784,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068297907,0.0,997,5,31,281,43.9,FRC4,41,213,Gasoline,u3buqyc,55.628113,12.6037829,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068300446,0.0,997,5,31,281,43.5,FRC4,41,213,Gasoline,u3buqyc,55.6281132,12.6037814,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068302978,0.0,997,5,31,281,43.9,FRC4,41,213,Gasoline,u3buqyc,55.6281135,12.6037814,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068305517,0.0,997,5,31,281,43.1,FRC4,41,213,Gasoline,u3buqyc,55.6281137,12.6037817,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068308050,0.0,997,5,31,281,44.7,FRC4,41,213,Gasoline,u3buqyc,55.6281138,12.6037825,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068310574,0.2201091741503786,997,5,31,281,45.9,FRC4,41,213,Gasoline,u3buqyc,55.6281138,12.6037838,True,Englandsvej,City,784,2,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068313091,0.772524610426875,997,5,31,281,41.6,FRC4,41,213,Gasoline,u3buqyc,55.628145,12.6037714,True,Englandsvej,City,784,9,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068315609,0.0,997,5,31,281,17.6,FRC4,41,213,Gasoline,u3buqyc,55.6282189,12.6037447,True,Englandsvej,City,784,9,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068318126,-0.4414426345296429,997,5,29,301,29.0,FRC4,41,213,Gasoline,u3buqyc,55.6282703,12.6037389,True,Englandsvej,City,784,5,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068320643,0.5518032931620536,997,5,29,301,54.5,FRC4,41,213,Gasoline,u3buqyc,55.628324,12.603729,True,Englandsvej,City,784,10,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068323161,0.66190097961345,997,5,29,301,50.6,FRC4,41,213,Gasoline,u3buqyc,55.6283858,12.6036939,True,Englandsvej,City,784,16,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068325679,0.1103168299355749,997,5,29,301,39.6,FRC4,41,213,Gasoline,u3buqyc,55.628519,12.6036513,True,Englandsvej,City,784,17,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068328197,0.330950489806725,997,5,29,301,33.7,FRC4,41,213,Gasoline,u3buqyc,55.6286123,12.6036125,True,Englandsvej,City,784,20,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068330713,-0.110404522169228,997,5,29,301,2.7,FRC4,41,213,Gasoline,u3buqyc,55.6287497,12.603512,True,Englandsvej,City,784,19,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068333231,-0.5515841496778748,997,5,29,301,0.0,FRC4,41,213,Gasoline,u3buqyc,55.6288411,12.6034925,True,Englandsvej,City,784,14,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068335748,-0.5518032931620536,997,5,29,301,25.9,FRC4,41,213,Gasoline,u3buqyc,55.6289355,12.6034651,True,Englandsvej,City,784,9,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068338265,0.0,997,5,29,301,39.2,FRC4,41,213,Gasoline,u3buqyc,55.6289814,12.6034584,True,Englandsvej,City,784,9,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068340782,-0.8828852690592858,997,5,14,4,47.1,FRC4,18,3,Gasoline,u3buqyc,55.6290292,12.603421,True,Englandsvej,City,784,1,50,0.9700000286102296,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068343305,-0.1100982076011802,997,5,14,4,45.5,FRC4,14,4,Gasoline,u3buqyc,55.62903,12.6034164,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068345821,0.0,997,5,28,311,45.5,FRC4,42,207,Gasoline,u3buqyc,55.6290298,12.6034183,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068348337,0.0,997,5,6,33,45.1,FRC4,9,22,Gasoline,u3buqyc,55.6290279,12.6034239,True,Englandsvej,City,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068350854,0.0,997,5,6,33,44.7,FRC4,9,22,Gasoline,u3buqyc,55.6290291,12.6034278,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068353371,0.0,997,5,6,33,43.9,FRC4,9,22,Gasoline,u3buqyc,55.6290307,12.6034345,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068355889,0.0,997,5,6,33,43.9,FRC4,9,22,Gasoline,u3buqyc,55.6290302,12.6034371,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068358407,0.0,997,5,6,33,44.3,FRC4,9,22,Gasoline,u3buqyc,55.6290292,12.6034393,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068360925,0.0,997,5,6,33,45.5,FRC4,9,22,Gasoline,u3buqyc,55.6290288,12.6034398,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068363442,0.0,997,5,6,33,46.3,FRC4,9,22,Gasoline,u3buqyc,55.6290281,12.6034409,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068365960,0.0,997,5,6,33,47.1,FRC4,9,22,Gasoline,u3buqyc,55.6290279,12.6034416,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068368477,0.0,997,5,6,33,46.7,FRC4,9,22,Gasoline,u3buqyc,55.6290278,12.6034415,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068370997,0.0,997,5,6,33,45.9,FRC4,9,22,Gasoline,u3buqyc,55.6290277,12.6034415,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068373527,0.0,997,5,6,33,45.5,FRC4,9,22,Gasoline,u3buqyc,55.6290276,12.6034422,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068376062,0.0,997,5,6,33,47.5,FRC4,9,22,Gasoline,u3buqyc,55.6290275,12.6034424,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068378597,0.0,997,5,6,33,45.5,FRC4,9,22,Gasoline,u3buqyc,55.6290274,12.6034428,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068381138,0.0,997,5,6,33,44.7,FRC4,9,22,Gasoline,u3buqyc,55.6290274,12.603443,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068383682,0.0,997,5,6,33,44.7,FRC4,9,22,Gasoline,u3buqyc,55.6290275,12.6034432,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068386220,0.0,997,5,6,33,45.5,FRC4,9,22,Gasoline,u3buqyc,55.6290274,12.6034433,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068388736,0.0,997,5,6,33,45.5,FRC4,9,22,Gasoline,u3buqyc,55.6290272,12.6034434,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068391255,0.0,997,5,6,33,43.9,FRC4,9,22,Gasoline,u3buqyc,55.629027,12.6034435,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068393773,0.0,997,5,6,33,45.5,FRC4,9,22,Gasoline,u3buqyc,55.629027,12.6034437,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068396291,0.0,997,5,6,33,49.0,FRC4,9,22,Gasoline,u3buqyc,55.6290269,12.6034438,True,Unknown,Motorway,784,0,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068398808,0.2207213172648214,997,5,6,33,65.9,FRC4,9,22,Gasoline,u3buqyc,55.6290269,12.6034439,True,Unknown,Motorway,784,2,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068401324,1.2144497438615085,997,5,6,33,48.2,FRC4,9,22,Gasoline,u3buqyc,55.6290273,12.6034435,True,Unknown,Motorway,784,13,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068403841,0.6621639517944644,997,5,6,33,75.3,FRC4,9,22,Gasoline,u3buqyc,55.6291041,12.6033818,True,Unknown,Motorway,784,19,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068406358,0.5518032931620536,997,5,6,33,51.8,FRC4,9,22,Gasoline,u3buqyc,55.6292495,12.6032717,True,Unknown,Motorway,784,24,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068408874,-0.110404522169228,997,5,6,33,16.5,FRC4,9,22,Gasoline,u3buqz1,55.6293548,12.6031863,True,Unknown,Motorway,784,23,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068411391,0.1103606586324107,997,5,6,33,43.5,FRC4,9,22,Gasoline,u3buqz1,55.6295166,12.6030498,True,Unknown,Motorway,784,24,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068413909,0.2206336598711499,997,5,6,33,50.2,FRC4,9,22,Gasoline,u3buqz1,55.6296148,12.6029017,True,Unknown,Motorway,784,26,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068416426,0.4414426345296429,997,5,6,33,81.6,FRC4,9,22,Gasoline,u3buqz0,55.6296467,12.6025397,True,Unknown,Motorway,784,30,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068418945,1.323276432446738,997,5,6,33,80.8,FRC4,9,22,Gasoline,u3buqz0,55.6296154,12.6022318,True,Unknown,Motorway,784,42,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068421467,1.2115604899110053,997,5,6,33,43.9,FRC4,9,22,Gasoline,u3buqz0,55.6295858,12.6016249,True,Unknown,Motorway,784,53,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068423997,0.4391743522178305,997,5,6,33,19.6,FRC4,9,22,Gasoline,u3buqxp,55.6295779,12.6011907,True,Unknown,Motorway,784,57,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068426526,0.2196740037783928,997,5,6,33,82.0,FRC4,9,22,Gasoline,u3buqxp,55.6295779,12.6011907,True,Unknown,Motorway,784,59,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068429055,0.8786960151135715,997,5,6,33,83.9,FRC4,9,22,Gasoline,u3buqxp,55.6295779,12.6011907,True,Unknown,Motorway,784,67,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068431581,1.2096419459839889,997,5,68,34,82.4,FRC4,68,34,Gasoline,u3buqxp,55.6295779,12.6011907,True,Øresundsmotorvejen,Motorway,784,78,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068434122,0.9838646202282566,997,5,68,34,81.6,FRC4,68,34,Gasoline,u3buqxp,55.6295779,12.6011907,True,Øresundsmotorvejen,Motorway,784,87,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068436646,0.6603275224511358,997,5,68,34,29.8,FRC4,68,34,Gasoline,u3buqxh,55.6293893,12.597024,True,Øresundsmotorvejen,Motorway,784,93,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068439159,-0.1105363222354866,997,5,68,34,66.7,FRC4,68,34,Gasoline,u3buqxh,55.6293524,12.5962046,True,Unknown,City,784,92,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068441683,0.0,997,5,68,34,52.5,FRC4,68,34,Gasoline,u3buqwg,55.6291893,12.595094,True,Unknown,Motorway,784,92,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068444199,-0.110404522169228,997,5,68,34,56.1,FRC4,68,34,Gasoline,u3buqwf,55.6291313,12.5942473,True,Unknown,City,784,91,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068446726,-0.109923932638614,997,5,102,81,59.2,FRC0,102,81,Gasoline,u3buqwf,55.6289935,12.5930806,True,Unknown,City,784,90,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068449242,0.0,997,5,102,81,69.8,FRC0,102,81,Gasoline,u3buqwc,55.6288811,12.5923257,True,Unknown,City,784,90,50,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068451759,0.1103606586324107,997,5,68,34,76.1,FRC4,68,34,Gasoline,u3buqwb,55.6287178,12.59119,True,Unknown,Motorway,784,91,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068454278,0.2205460720744563,997,5,68,34,83.5,FRC4,68,34,Gasoline,u3buqwb,55.6286017,12.5903806,True,Unknown,Motorway,784,93,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068456797,0.4410921441489127,997,5,68,34,72.2,FRC4,68,34,Gasoline,u3buqqz,55.6284577,12.5892172,True,Unknown,Motorway,784,97,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068459316,0.2205460720744563,997,5,68,34,50.6,FRC4,68,34,Gasoline,u3buqqy,55.6283329,12.5879745,True,Unknown,Motorway,784,99,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068461831,0.0,997,5,68,34,50.2,FRC4,68,34,Gasoline,u3buqqv,55.6282579,12.5871307,True,Unknown,Motorway,784,99,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068464347,0.0,997,5,68,34,62.7,FRC4,68,34,Gasoline,u3buqqu,55.6281789,12.5858907,True,Unknown,Motorway,784,99,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068466880,0.0,997,5,68,34,71.8,FRC4,68,34,Gasoline,u3buqqu,55.6281327,12.5850357,True,Unknown,Motorway,784,99,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068469401,0.11018555247036,997,5,36,351,71.0,FRC5,40,316,Gasoline,u3buqqg,55.6280767,12.5837955,True,Unknown,Rural,784,100,80,0.9656929969787598,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068471931,0.1097935880544576,997,5,40,316,57.6,FRC5,40,316,Gasoline,u3buqqf,55.6280549,12.5829173,True,Unknown,Motorway,784,101,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068474464,0.0,997,5,107,66,47.1,FRC0,107,66,Gasoline,u3buqqc,55.628032,12.5816145,True,Unknown,Rural,784,101,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068477008,-0.3275681341719078,997,5,107,66,0.0,FRC0,107,66,Gasoline,u3buqqc,55.6280104,12.5807932,True,Unknown,Rural,784,98,80,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068479539,-0.3292506255761886,997,5,107,66,0.0,FRC0,107,66,Gasoline,u3buqqb,55.6280153,12.5796044,True,Øresundsmotorvejen,Motorway,784,95,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068482053,-0.3314770617873243,997,5,107,66,0.0,FRC0,107,66,Gasoline,u3buqnz,55.6280555,12.5788057,True,Øresundsmotorvejen,Motorway,784,92,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068484581,-0.3296413502109704,997,5,107,66,0.0,FRC0,107,66,Gasoline,u3buqny,55.6281415,12.5776556,True,Øresundsmotorvejen,Motorway,784,89,110,1.0,False,23,1,Light rain,3
-NuUAnCxxYDyTVAPLy6o,1712068487113,-0.5485343163068281,997,5,107,66,0.0,FRC0,107,66,Gasoline,u3buqny,55.6281864,12.5769304,True,Øresundsmotorvejen,Motorway,784,84,110,1.0,False,23,1,Light rain,3
-NuUuv_fTzVGJgZ42M_B,1712080061903,0.6574621959237343,999,5,30,51,92.9,FRC5,30,51,Gasoline,u3buqp6,55.6312832,12.5717536,False,Center Boulevard,City,1867,38,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080064427,0.5502729353759465,999,5,30,51,56.9,FRC5,30,51,Gasoline,u3buqp6,55.630955,12.571665,False,Center Boulevard,City,2253,43,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080066961,0.5481013768306586,999,5,30,51,65.1,FRC5,30,51,Gasoline,u3buqp6,55.6306897,12.5716449,False,Center Boulevard,City,2478,48,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080069491,0.4391743522178305,999,5,30,51,54.1,FRC5,30,51,Gasoline,u3buqp4,55.6303249,12.5714836,False,Center Boulevard,City,2731,52,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080072017,-0.3299023489047242,999,5,30,51,34.1,FRC5,30,51,Gasoline,u3buqp4,55.6300671,12.5714184,False,Center Boulevard,City,2023,49,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080074566,-0.108975197245107,999,5,30,51,50.2,FRC5,30,51,Gasoline,u3buqp4,55.6296987,12.5713288,False,Center Boulevard,City,1983,48,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080077100,0.0,999,5,33,35,31.0,FRC5,33,35,Gasoline,u3buqp4,55.629464,12.5712396,False,Center Boulevard,City,1973,48,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080079622,-0.2202837254383646,999,5,33,10,27.8,FRC5,33,10,Gasoline,u3buqnf,55.6291138,12.5711114,False,Center Boulevard,City,1898,46,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080082139,-0.2207213172648214,999,5,33,10,7.8,FRC5,33,10,Gasoline,u3buqnc,55.6288912,12.5710379,False,Unknown,City,1681,44,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080084662,-0.5504910380059013,999,5,18,15,21.2,FRC5,18,15,Gasoline,u3buqnc,55.6285838,12.5709505,False,Center Boulevard,City,931,39,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080087202,-0.5468066491688539,999,5,18,15,18.8,FRC5,18,15,Gasoline,u3buqnc,55.6283987,12.5708793,False,Center Boulevard,City,907,34,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080089738,-1.0953382404486505,999,5,18,15,21.2,FRC5,18,15,Gasoline,u3buqnc,55.6281721,12.5707721,False,Center Boulevard,City,888,24,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080092270,-0.3291205897840969,999,5,18,15,38.0,FRC5,18,15,Gasoline,u3buqnc,55.6280675,12.5707929,False,Center Boulevard,City,1259,21,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080094806,1.4239397125832458,999,5,58,64,78.8,FRC5,58,64,Gasoline,u3buqnf,55.6280032,12.5711248,False,Unknown,Motorway,2272,34,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080097338,1.206775495875022,999,5,58,64,0.0,FRC5,58,64,Gasoline,u3buqnf,55.6279857,12.5716908,False,Unknown,Motorway,3209,45,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080099872,1.7539244058581078,999,5,58,64,98.8,FRC5,58,64,Gasoline,u3buqnf,55.6279573,12.5721883,False,Unknown,Motorway,2983,61,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080102408,1.3144058885383807,999,5,58,64,98.8,FRC5,58,64,Gasoline,u3buqng,55.6279223,12.5730778,False,Unknown,Motorway,3172,73,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080104941,0.8773084177742686,999,5,58,64,81.2,FRC5,58,64,Gasoline,u3buqng,55.6279338,12.5737667,False,Unknown,Motorway,3217,81,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080107489,0.7631257631257631,999,5,58,64,96.9,FRC5,58,64,Gasoline,u3buqnu,55.6279578,12.5748853,False,Unknown,Motorway,3467,88,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080110024,0.2191540653079114,999,5,58,64,76.1,FRC5,58,64,Gasoline,u3buqnv,55.6279407,12.5756701,False,Unknown,Motorway,2924,90,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080112564,0.5468066491688539,999,5,58,64,100.0,FRC5,58,64,Gasoline,u3buqnw,55.6278863,12.5769146,False,Unknown,Motorway,2980,95,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080115093,0.0,999,5,58,64,20.0,FRC5,58,64,Gasoline,u3buqnw,55.6278399,12.5777656,False,Unknown,Motorway,3045,95,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080117626,0.0,999,5,58,64,96.1,FRC5,58,64,Gasoline,u3buqnx,55.6278116,12.5790014,False,Ørestads Boulevard,City,3004,95,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080120156,0.4391743522178305,999,5,104,28,69.0,FRC0,104,28,Gasoline,u3buqq8,55.6278094,12.579859,False,Øresundsmotorvejen,Motorway,3162,99,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080122693,-0.1094906494985328,999,5,104,28,54.9,FRC0,104,28,Gasoline,u3buqq9,55.6277938,12.5811599,False,Øresundsmotorvejen,Motorway,3141,98,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080125228,-0.4383081306158229,999,5,104,28,7.1,FRC0,104,28,Gasoline,u3buqq9,55.6277907,12.5820337,False,Øresundsmotorvejen,Motorway,3026,94,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080127763,-0.3287310979618671,999,5,104,28,16.1,FRC0,104,28,Gasoline,u3buqqd,55.6278169,12.583267,False,Øresundsmotorvejen,Motorway,2935,91,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080130293,-0.1097935880544576,999,5,104,28,40.0,FRC0,104,28,Gasoline,u3buqqe,55.6278613,12.5844602,False,Øresundsmotorvejen,Motorway,2897,90,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080132829,0.109533824044865,999,5,104,28,49.0,FRC0,104,28,Gasoline,u3buqqs,55.6278925,12.5852584,False,Øresundsmotorvejen,Motorway,2896,91,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080135362,0.0,999,5,104,28,47.8,FRC0,104,28,Gasoline,u3buqqv,55.6279622,12.5864637,False,Øresundsmotorvejen,Motorway,2899,91,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080137890,-0.4395218002812939,999,5,42,87,0.0,FRC4,42,87,Gasoline,u3buqqv,55.6280235,12.5872284,False,Kongelundsvej,City,2821,87,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080140428,-0.5472375448734788,999,5,104,28,0.0,FRC0,104,28,Gasoline,u3buqqy,55.6281319,12.5883307,False,Øresundsmotorvejen,Motorway,2686,82,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080142972,-0.5459468902865129,999,5,104,28,0.0,FRC0,104,28,Gasoline,u3buqqz,55.6282037,12.5890329,False,Øresundsmotorvejen,Motorway,2543,77,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080145507,-0.5478851632697787,999,5,104,28,0.0,FRC0,104,28,Gasoline,u3buqqz,55.6283109,12.5900171,False,Øresundsmotorvejen,Motorway,2375,72,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080148035,-0.4395218002812939,999,5,104,28,0.0,FRC0,104,28,Gasoline,u3buqwb,55.6283804,12.5906273,False,Øresundsmotorvejen,Motorway,2230,68,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080150560,-0.5500550055005501,999,5,104,28,5.9,FRC0,104,28,Gasoline,u3buqwb,55.6284892,12.5914807,False,Øresundsmotorvejen,Motorway,1194,63,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080153096,-0.7667367683140554,999,5,104,28,22.0,FRC0,104,28,Gasoline,u3buqwc,55.6285604,12.5920025,False,Øresundsmotorvejen,Motorway,899,56,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080155626,-0.3293807641633729,999,5,34,75,21.2,FRC3,50,51,Gasoline,u3buqwc,55.6286459,12.5926854,False,Unknown,Motorway,894,53,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080158151,-0.22002200220022,999,5,34,75,21.2,FRC3,50,51,Gasoline,u3buqwf,55.6286995,12.5931291,False,Unknown,Motorway,900,51,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080160678,-0.2198478652772281,999,5,34,75,29.0,FRC3,50,51,Gasoline,u3buqwf,55.6287752,12.5937777,False,Unknown,Motorway,1997,49,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080163208,0.2195871761089152,999,5,48,53,36.1,FRC3,64,40,Gasoline,u3buqwf,55.6288299,12.5942117,False,Unknown,Motorway,2062,51,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080165742,-0.2192405507322634,999,5,48,53,16.1,FRC3,64,40,Gasoline,u3buqwg,55.6289032,12.5948734,False,Unknown,Motorway,2027,49,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080168274,0.1097068632613656,999,5,48,53,41.2,FRC3,64,40,Gasoline,u3buqwg,55.6289474,12.5953148,False,Unknown,Motorway,2031,50,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080170816,-0.1092752863012501,999,5,48,53,21.2,FRC3,64,40,Gasoline,u3buqwu,55.6290005,12.5959738,False,Unknown,Motorway,2019,49,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080173362,0.109103604783102,999,5,48,53,21.2,FRC3,64,40,Gasoline,u3buqwu,55.6290345,12.5966276,False,Unknown,Motorway,2041,50,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080175893,-0.1097502085253962,999,5,48,53,16.9,FRC3,64,40,Gasoline,u3buqwu,55.6290519,12.5970642,False,Unknown,Motorway,2011,49,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080178420,-0.109923932638614,999,5,48,53,29.0,FRC3,64,40,Gasoline,u3buqwv,55.6290839,12.5977079,False,Unknown,Motorway,1948,48,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080180957,-0.2189812989970656,999,5,48,53,20.0,FRC3,64,40,Gasoline,u3buqwv,55.6290997,12.5981263,False,Unknown,Motorway,1920,46,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080183487,0.0,999,5,48,53,27.1,FRC3,64,40,Gasoline,u3buqwy,55.6291217,12.5987299,False,Unknown,Motorway,1861,46,130,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080186013,0.0,999,5,48,53,16.1,FRC3,64,40,Gasoline,u3buqwy,55.6291411,12.5991337,False,Unknown,City,1882,46,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080188545,-0.2194137265227312,999,5,48,53,18.0,FRC3,64,40,Gasoline,u3buqwy,55.6291699,12.5996942,False,Unknown,Motorway,1822,44,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080191074,-0.3295110056675893,999,5,48,53,0.0,FRC3,64,40,Gasoline,u3buqwz,55.6291733,12.6000758,False,Unknown,Motorway,1726,41,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080193601,-0.2198478652772281,999,5,48,53,34.9,FRC3,64,40,Gasoline,u3buqwz,55.6291724,12.6006044,False,Unknown,Motorway,1627,39,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080196132,0.1097502085253962,999,5,48,53,52.9,FRC3,64,40,Gasoline,u3buqwz,55.6291857,12.6009205,False,Unknown,City,1614,40,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080198660,-0.1098804500703234,999,5,48,53,47.8,FRC3,64,40,Gasoline,u3buqyb,55.62919,12.6013865,False,Unknown,Motorway,1630,39,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080201188,-0.1098804500703234,999,5,48,53,52.9,FRC3,64,40,Gasoline,u3buqyb,55.6291986,12.6017947,False,Unknown,Motorway,1575,38,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080203716,-0.4395218002812939,999,5,48,53,7.1,FRC3,64,40,Gasoline,u3buqyb,55.6292136,12.6023449,False,Unknown,Motorway,1446,34,110,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080206250,-1.205823029027449,999,5,48,53,18.8,FRC3,64,40,Gasoline,u3buqyc,55.6292207,12.6027119,False,Unknown,Motorway,917,23,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080208775,-1.1001100110011002,999,5,48,53,21.2,FRC3,64,40,Gasoline,u3buqyc,55.6292318,12.6028586,False,Unknown,Motorway,885,13,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080211301,-0.9897070467141726,999,5,48,53,21.2,FRC3,64,40,Gasoline,u3buqyc,55.6292387,12.6029541,False,Unknown,City,912,4,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080213827,-0.3299023489047242,999,5,48,53,21.2,FRC3,64,40,Gasoline,u3buqyc,55.6292398,12.6029612,False,Unknown,City,847,1,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080216354,-0.109923932638614,999,5,48,53,21.2,FRC3,64,40,Gasoline,u3buqyc,55.62924,12.6029647,False,Unknown,City,853,0,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080218888,0.0,999,5,48,53,21.2,FRC3,64,40,Gasoline,u3buqyc,55.62924,12.6029649,False,Unknown,City,846,0,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080221421,0.0,999,5,48,53,21.2,FRC3,64,40,Gasoline,u3buqyc,55.62924,12.602965,False,Unknown,City,847,0,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080223953,0.0,999,5,48,53,23.9,FRC3,64,40,Gasoline,u3buqyc,55.62924,12.602965,False,Unknown,City,854,0,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080226479,0.0,999,5,48,53,23.1,FRC3,64,40,Gasoline,u3buqyc,55.62924,12.602965,False,Unknown,City,855,0,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080229007,0.4395218002812939,999,5,51,50,52.9,FRC3,51,50,Gasoline,u3buqyc,55.62924,12.602965,False,Unknown,City,1567,4,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080231533,1.2096419459839889,999,5,44,196,45.9,FRC4,44,196,Gasoline,u3buqyc,55.6292408,12.6030969,False,Unknown,City,1854,15,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080234054,0.9916699722332408,999,5,44,196,49.0,FRC4,44,196,Gasoline,u3buqyc,55.6291652,12.6032201,False,Unknown,City,3032,24,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080236578,0.5502729353759465,999,5,44,196,61.2,FRC4,44,196,Gasoline,u3buqyc,55.6289764,12.6033288,False,Unknown,City,2013,29,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080239102,0.770382109526325,999,5,44,196,54.1,FRC4,44,196,Gasoline,u3buqyc,55.628821,12.603406,False,Unknown,City,2540,36,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080241625,0.7706874532082617,999,5,44,196,100.0,FRC4,44,196,Gasoline,u3buqyc,55.6285325,12.6035318,False,Englandsvej,City,2130,43,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080244155,0.4391743522178305,999,5,44,196,0.0,FRC4,44,196,Gasoline,u3buqyc,55.6283004,12.6036318,False,Englandsvej,City,2316,47,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080246680,0.22002200220022,999,5,44,196,63.9,FRC4,44,196,Gasoline,u3buqyc,55.6279501,12.6037402,False,Englandsvej,City,1961,49,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080249207,-0.109923932638614,999,5,44,196,7.1,FRC4,44,196,Gasoline,u3buqy9,55.6276991,12.6038137,False,Englandsvej,City,2004,48,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080251736,0.0,999,5,44,196,27.1,FRC4,44,196,Gasoline,u3buqy9,55.6273338,12.6039134,False,Englandsvej,City,1940,48,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080254280,0.2183787561146051,999,5,44,196,43.1,FRC4,44,196,Gasoline,u3buqy9,55.6269815,12.6040299,False,Unknown,City,2003,50,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080256808,0.0,999,5,44,196,27.8,FRC4,44,196,Gasoline,u3buqyd,55.6267272,12.6040895,False,Englandsvej,City,2038,50,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080259336,0.0,999,5,44,196,32.9,FRC4,44,196,Gasoline,u3buqy6,55.6263562,12.604126,False,Englandsvej,City,2047,50,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080261863,0.0,999,5,44,196,34.1,FRC4,44,196,Gasoline,u3buqy6,55.626107,12.6041384,False,Englandsvej,City,2042,50,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080264409,-0.109103604783102,999,5,44,196,23.9,FRC4,44,196,Gasoline,u3buqy6,55.62573,12.604175,False,Englandsvej,City,2014,49,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080266935,-0.109967449634908,999,5,15,3,20.0,FRC4,15,3,Gasoline,u3buqy6,55.6254911,12.6041995,False,Englandsvej,City,1976,48,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080269464,0.0,999,5,44,196,29.0,FRC4,44,196,Gasoline,u3buqy4,55.6251289,12.6042502,False,Englandsvej,City,1968,48,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080271996,-0.1097068632613656,999,5,44,196,18.0,FRC4,44,196,Gasoline,u3buqy4,55.6249006,12.6042923,False,Englandsvej,City,1943,47,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080274520,0.0,999,5,44,196,36.1,FRC4,44,196,Gasoline,u3buqy4,55.6245483,12.6043295,False,Unknown,City,1921,47,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080277049,-0.1098370018891964,999,5,44,196,41.2,FRC4,44,196,Gasoline,u3buqy4,55.624312,12.6043727,False,Unknown,City,1896,46,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080279577,-0.2197609001406469,999,5,44,196,7.8,FRC4,44,196,Gasoline,u3buqy4,55.6239791,12.6044097,False,Tårnbyhøj Alle,City,1741,44,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080282111,-1.0962027536613173,999,5,44,196,20.0,FRC4,44,196,Gasoline,u3buqvf,55.6237729,12.6044163,False,Englandsvej,City,927,34,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080284639,-1.5383263009845287,999,5,44,196,20.0,FRC4,44,196,Gasoline,u3buqvf,55.6235621,12.6044258,False,Englandsvej,City,913,20,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080287165,-1.319609395618897,999,5,44,196,18.8,FRC4,44,196,Gasoline,u3buqvf,55.6234882,12.6044274,False,Englandsvej,City,913,8,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080289694,-0.5491850094459821,999,5,44,196,20.0,FRC4,44,196,Gasoline,u3buqvf,55.6234489,12.6044172,False,Englandsvej,City,895,3,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080292224,1.5371102327624069,999,5,44,196,72.2,FRC4,44,196,Gasoline,u3buqvf,55.6234189,12.6044211,False,Englandsvej,City,2176,17,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080294760,1.2048720644935156,999,5,44,196,80.0,FRC4,44,196,Gasoline,u3buqvf,55.6232485,12.6044155,False,Englandsvej,City,2615,28,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080297291,1.3170025023047545,999,5,38,332,67.8,FRC5,38,332,Gasoline,u3buqvf,55.6229861,12.6044211,False,Løjtegårdsvej,City,2788,40,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080299820,0.6590220113351787,999,5,44,196,82.0,FRC4,44,196,Gasoline,u3buqvf,55.6227755,12.6044467,False,Englandsvej,City,2336,46,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080302351,0.3292506255761886,999,5,44,196,47.1,FRC4,44,196,Gasoline,u3buqvf,55.6224114,12.604548,False,Englandsvej,City,1960,49,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080304879,0.0,999,5,44,196,32.9,FRC4,44,196,Gasoline,u3buqvd,55.6221626,12.6046239,False,Unknown,Rural,2009,49,80,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080307401,0.1101418627191823,999,5,44,196,32.2,FRC4,44,196,Gasoline,u3buqvd,55.6217931,12.6047102,False,Englandsvej,City,2016,50,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080309922,0.11018555247036,999,5,44,196,42.0,FRC4,44,196,Gasoline,u3buqvd,55.6215389,12.6047502,False,Englandsvej,City,2086,51,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080312445,0.1100982076011802,999,5,44,196,16.1,FRC4,44,196,Gasoline,u3buqvd,55.6211456,12.6048212,False,Hørby Alle,City,2118,52,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080314983,-0.2188950179493915,999,5,44,196,25.1,FRC4,44,196,Gasoline,u3buqv6,55.6208909,12.6048683,False,Englandsvej,City,2053,50,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080317514,-0.2195004170507924,999,5,44,196,16.1,FRC4,44,196,Gasoline,u3buqv6,55.6205252,12.6049449,False,Englandsvej,City,1998,48,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080320049,0.0,999,5,44,196,32.2,FRC4,44,196,Gasoline,u3buqv6,55.6202932,12.6050257,False,Englandsvej,City,1945,48,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080322575,-0.109967449634908,999,5,44,196,27.1,FRC4,44,196,Gasoline,u3buqv6,55.6199466,12.6051644,False,Englandsvej,City,1938,47,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080325098,-0.1100982076011802,999,5,44,196,0.0,FRC4,44,196,Gasoline,u3buqv6,55.6197149,12.6052683,False,Englandsvej,City,1861,46,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080327626,-0.3296413502109704,999,5,44,196,5.1,FRC4,44,196,Gasoline,u3buqv4,55.6193944,12.6054248,False,Englandsvej,City,1706,43,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080330157,-0.2195004170507924,999,5,44,196,18.0,FRC4,44,196,Gasoline,u3buqv5,55.6191935,12.6055325,False,Englandsvej,City,908,41,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080332678,-0.11018555247036,999,5,44,196,49.0,FRC4,44,196,Gasoline,u3buqv5,55.618908,12.6056906,False,Englandsvej,City,2093,40,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080335203,0.11001100110011,999,5,44,196,29.0,FRC4,44,196,Gasoline,u3buqv5,55.6187182,12.6058205,False,Englandsvej,City,2212,41,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080337729,0.5498372481745404,999,5,44,196,74.9,FRC4,44,196,Gasoline,u3buqv5,55.6184198,12.6060457,False,Brønderslev Alle,City,2365,46,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080340263,0.5481013768306586,999,5,44,196,0.0,FRC4,44,196,Gasoline,u3buqug,55.6181971,12.6062394,False,Englandsvej,City,2748,51,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080342787,0.1100545870751893,999,5,44,196,40.0,FRC4,44,196,Gasoline,u3buqug,55.6178603,12.6065805,False,Englandsvej,City,2097,52,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080345310,0.0,999,5,26,1,32.9,FRC4,26,1,Gasoline,u3buquu,55.6175244,12.6069451,False,Englandsvej,City,2134,52,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080347828,0.4412673197422999,999,5,44,196,78.8,FRC4,44,196,Gasoline,u3buquu,55.6172997,12.6072048,False,Englandsvej,City,2192,56,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080350351,-0.2201964152023605,999,5,44,196,10.2,FRC4,44,196,Gasoline,u3buquu,55.6169566,12.607615,False,Englandsvej,City,2248,54,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080352871,-0.4409171075837743,999,5,44,196,0.0,FRC4,44,196,Gasoline,u3buqus,55.6167459,12.6078795,False,Unknown,City,2102,50,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080355391,-0.2204585537918871,999,5,44,196,16.9,FRC4,44,196,Gasoline,u3buqut,55.6164482,12.6082528,False,Englandsvej,City,1965,48,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080357905,-0.1104923539291081,999,5,44,196,11.0,FRC4,44,196,Gasoline,u3buqut,55.6162524,12.6084948,False,Englandsvej,City,1912,47,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080360419,0.0,999,5,44,196,45.1,FRC4,44,196,Gasoline,u3buqut,55.615969,12.6088345,False,Englandsvej,City,1890,47,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080362933,0.1104923539291081,999,5,44,196,42.0,FRC4,44,196,Gasoline,u3buqut,55.6157727,12.6090715,False,Unknown,Rural,1955,48,80,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080365444,0.44249745563963,999,5,44,196,81.2,FRC4,44,196,Gasoline,u3buqum,55.6154666,12.6094419,False,Englandsvej,City,2029,52,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080367967,0.0,999,5,44,196,0.0,FRC4,44,196,Gasoline,u3buquq,55.6152441,12.6097064,False,Englandsvej,City,2159,52,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080370496,0.2196740037783928,999,5,44,196,82.0,FRC4,44,196,Gasoline,u3buquq,55.6149157,12.6100869,False,Englandsvej,City,2157,54,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080373021,0.22002200220022,999,5,44,196,58.0,FRC4,44,196,Gasoline,u3buquq,55.6146794,12.6103645,False,Englandsvej,City,2239,56,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080375543,-0.1101418627191823,999,5,44,196,23.9,FRC4,44,196,Gasoline,u3buquq,55.6143239,12.6107634,False,Englandsvej,City,2260,55,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080378065,0.1101418627191823,999,5,44,196,40.0,FRC4,44,196,Gasoline,u3buqup,55.6140904,12.6110139,False,Englandsvej,City,2249,56,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080380590,-0.3300330033003301,999,5,44,196,0.0,FRC4,44,196,Gasoline,u3buqup,55.6137331,12.6113886,False,Englandsvej,City,2219,53,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080383114,-0.3301637612255679,999,5,44,196,0.0,FRC4,44,196,Gasoline,u3buqup,55.6135051,12.6116116,False,Englandsvej,City,2086,50,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080385643,-0.3295110056675893,999,5,44,196,0.0,FRC4,44,196,Gasoline,u3buqup,55.6131691,12.6118957,False,Englandsvej,City,1985,47,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080388164,-0.5509277623518004,999,5,44,196,14.9,FRC4,44,196,Gasoline,u3buqup,55.6129625,12.6120712,False,Englandsvej,City,1052,42,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080390686,-2.5332628425411934,999,5,44,196,20.0,FRC4,44,196,Gasoline,u3buqgz,55.6127285,12.6122657,False,Englandsvej,City,894,19,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080393216,-1.6469038208168645,999,5,44,196,21.2,FRC4,44,196,Gasoline,u3bur5b,55.612677,12.6123061,False,Englandsvej,City,895,4,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080395751,-0.4383081306158229,999,5,44,196,20.0,FRC4,44,196,Gasoline,u3buqgz,55.6126783,12.6123035,False,Englandsvej,City,838,0,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080398275,0.0,999,5,44,196,23.1,FRC4,44,196,Gasoline,u3buqgz,55.6126783,12.6123033,False,Englandsvej,City,842,0,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080400799,0.0,999,5,44,196,21.2,FRC4,44,196,Gasoline,u3buqgz,55.6126783,12.6123033,False,Englandsvej,City,852,0,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080403326,0.0,999,5,44,196,20.0,FRC4,44,196,Gasoline,u3buqgz,55.6126783,12.6123033,False,Englandsvej,City,848,0,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080405853,0.0,999,5,44,196,21.2,FRC4,44,196,Gasoline,u3buqgz,55.6126783,12.6123033,False,Englandsvej,City,839,0,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080408380,0.0,999,5,44,196,22.0,FRC4,44,196,Gasoline,u3buqgz,55.6126783,12.6123033,False,Englandsvej,City,850,0,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080410910,0.0,999,5,44,196,22.0,FRC4,44,196,Gasoline,u3buqgz,55.6126783,12.6123033,False,Englandsvej,City,861,0,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080413439,0.0,999,5,44,196,22.0,FRC4,44,196,Gasoline,u3buqgz,55.6126783,12.6123033,False,Englandsvej,City,852,0,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080415982,0.0,999,5,44,196,23.1,FRC4,44,196,Gasoline,u3buqgz,55.6126783,12.6123033,False,Englandsvej,City,846,0,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080418506,0.0,999,5,44,196,20.0,FRC4,44,196,Gasoline,u3buqgz,55.6126783,12.6123033,False,Englandsvej,City,850,0,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080421027,0.0,999,5,44,196,21.2,FRC4,44,196,Gasoline,u3buqgz,55.6126783,12.6123033,False,Englandsvej,City,837,0,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080423551,0.3301637612255679,999,5,44,196,50.2,FRC4,44,196,Gasoline,u3buqgz,55.6126783,12.6123033,False,Englandsvej,City,1071,3,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080426075,1.4307096319774608,999,5,44,196,58.0,FRC4,44,196,Gasoline,u3bur5b,55.6126584,12.6123245,False,Englandsvej,City,1755,16,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080428601,0.4398697985396323,999,5,50,159,31.0,FRC4,50,159,Gasoline,u3bur5b,55.6125083,12.6123584,False,Englandsvej,City,2530,20,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080431123,1.1014186271918232,999,5,46,172,72.9,FRC4,46,172,Gasoline,u3buqgz,55.6124162,12.6121943,False,Ugandavej,City,2035,30,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080433652,0.768859013224375,999,5,50,159,0.0,FRC4,50,159,Gasoline,u3buqgz,55.6122971,12.6117935,False,Ugandavej,City,2730,37,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080436183,1.097502085253962,999,5,50,159,98.8,FRC4,50,159,Gasoline,u3buqgz,55.6122049,12.6114731,False,Ugandavej,City,2328,47,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080438713,0.9881422924901186,999,5,50,159,0.0,FRC4,50,159,Gasoline,u3buqgy,55.6119906,12.6108858,False,Ugandavej,City,2922,56,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080441244,0.0,999,5,50,159,38.8,FRC4,50,159,Gasoline,u3buqgy,55.6118041,12.6105003,False,Ugandavej,City,2265,56,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080443781,0.3284719484955985,999,5,50,159,43.9,FRC4,50,159,Gasoline,u3buqgy,55.6114874,12.6099879,False,Ugandavej,City,2371,59,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080446304,0.1100982076011802,999,5,50,159,52.9,FRC4,50,159,Gasoline,u3buqgt,55.6111252,12.609531,False,Ugandavej,City,2434,60,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080448831,0.2198478652772281,999,5,50,159,0.0,FRC4,50,159,Gasoline,u3buqgt,55.6108482,12.6092616,False,Ugandavej,City,2582,62,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080451357,-0.4398697985396323,999,5,50,159,11.0,FRC4,50,159,Gasoline,u3buqgt,55.6104313,12.6089213,False,Ugandavej,City,2422,58,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080453886,0.0,999,5,50,159,41.2,FRC4,50,159,Gasoline,u3buqgt,55.6101714,12.6086989,False,Ugandavej,City,2362,58,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080456412,-0.109967449634908,999,5,50,159,18.0,FRC4,50,159,Gasoline,u3buqgm,55.6097838,12.6083631,False,Ugandavej,City,2374,57,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080458948,0.0,999,5,50,159,45.9,FRC4,50,159,Gasoline,u3buqgk,55.6095267,12.6081403,False,Ugandavej,City,2315,57,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080461480,0.2194137265227312,999,5,50,159,85.1,FRC4,50,159,Gasoline,u3buqgk,55.6091387,12.6078073,False,Ugandavej,City,2351,59,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080463999,0.2205460720744563,999,5,50,159,45.1,FRC4,50,159,Gasoline,u3buqgk,55.6088619,12.6075691,False,Ugandavej,City,2469,61,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080466526,-0.2198478652772281,999,5,50,159,29.0,FRC4,50,159,Gasoline,u3buqgh,55.6084549,12.6072241,False,Ugandavej,City,2399,59,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080469055,-0.1098370018891964,999,5,50,159,40.0,FRC4,50,159,Gasoline,u3buqgh,55.6082103,12.606952,False,Ugandavej,City,2380,58,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080471587,0.0,999,5,50,159,18.8,FRC4,50,159,Gasoline,u3buqg5,55.6078695,12.6064559,False,Ugandavej,City,2375,58,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080474111,0.0,999,5,46,172,27.8,FRC4,46,172,Gasoline,u3buqg5,55.6076557,12.6060884,False,Ugandavej,City,2370,58,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080476637,0.0,999,5,46,172,34.1,FRC4,46,172,Gasoline,u3buqg5,55.6073928,12.6054722,False,Ugandavej,City,2363,58,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080479165,-0.1098804500703234,999,5,50,159,40.0,FRC4,50,159,Gasoline,u3buqff,55.6072496,12.6050233,False,Ugandavej,City,2339,57,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080481691,0.0,999,5,50,159,16.9,FRC4,50,159,Gasoline,u3buqff,55.6070832,12.6043218,False,Ugandavej,City,2334,57,50,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080484219,0.0,999,5,50,159,43.1,FRC4,50,159,Gasoline,u3buqfc,55.6069975,12.6038501,False,Ugandavej,City,2320,57,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080486752,0.2193271044435671,999,5,50,159,60.0,FRC4,50,159,Gasoline,u3buqfc,55.6068828,12.6031072,False,Ugandavej,City,2366,59,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080489280,0.1098804500703234,999,5,50,159,38.0,FRC4,50,159,Gasoline,u3buqfb,55.6067515,12.6023462,False,Ugandavej,City,2447,60,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080491808,0.0,999,5,50,159,9.0,FRC4,50,159,Gasoline,u3buqfb,55.6066663,12.6018347,False,Ugandavej,City,2466,60,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080494332,-0.1100545870751893,999,5,50,159,27.8,FRC4,50,159,Gasoline,u3buqdz,55.6065428,12.60108,False,Ugandavej,City,2415,59,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080496855,0.0,999,5,50,159,40.0,FRC4,50,159,Gasoline,u3buqdz,55.6064546,12.6005836,False,Ugandavej,City,2392,59,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080499376,-0.11018555247036,999,5,50,159,27.8,FRC4,50,159,Gasoline,u3buqdy,55.6063179,12.5998287,False,Unknown,Rural,2388,58,80,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080501895,0.0,999,5,50,159,29.0,FRC4,50,159,Gasoline,u3buqdy,55.6062268,12.5993432,False,Ugandavej,City,2367,58,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080504419,-0.1100545870751893,999,5,50,159,29.0,FRC4,50,159,Gasoline,u3buqdy,55.6060892,12.5986233,False,Ugandavej,City,2352,57,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080506950,0.0,999,5,50,159,29.0,FRC4,50,159,Gasoline,u3buqdv,55.6060021,12.5981386,False,Ugandavej,City,2333,57,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080509470,0.1102292768959435,999,5,50,159,34.9,FRC4,50,159,Gasoline,u3buqdt,55.6058829,12.5974023,False,Ugandavej,City,2351,58,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080511992,-0.1101418627191823,999,5,50,159,27.8,FRC4,50,159,Gasoline,u3buqds,55.6058039,12.5969106,False,Ugandavej,City,2335,57,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080514516,0.1100545870751893,999,5,50,159,52.2,FRC4,50,159,Gasoline,u3buqds,55.6056696,12.5962019,False,Unknown,Rural,2329,58,80,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080517044,0.1098804500703234,999,5,50,159,36.1,FRC4,50,159,Gasoline,u3buqde,55.6055877,12.5957075,False,Ugandavej,City,2385,59,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080519571,0.0,999,5,50,159,32.2,FRC4,50,159,Gasoline,u3buqde,55.6054453,12.5949641,False,Ugandavej,City,2398,59,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080522088,0.0,999,5,50,159,38.8,FRC4,50,159,Gasoline,u3buqde,55.6053524,12.5944678,False,Ugandavej,City,2413,59,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080524613,0.22002200220022,999,5,50,159,47.1,FRC4,50,159,Gasoline,u3buqdd,55.6052227,12.5937145,False,Ugandavej,City,2450,61,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080527137,-0.2201091741503786,999,5,50,159,0.0,FRC4,50,159,Gasoline,u3buqdd,55.6051316,12.5932013,False,Ugandavej,City,2463,59,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080529664,-0.3297717979158422,999,5,50,159,0.0,FRC4,50,159,Gasoline,u3buqd9,55.6050029,12.5924648,False,Ugandavej,City,2320,56,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080532190,-0.6598046978094485,999,5,50,159,0.0,FRC4,50,159,Gasoline,u3buqd9,55.6049269,12.5920025,False,Ugandavej,City,2158,50,60,1.0,False,21,3,Drizzle,4
-NuUuv_fTzVGJgZ42M_B,1712080534709,-0.4410921441489127,999,5,50,159,0.0,FRC4,50,159,Gasoline,u3buqd8,55.6048595,12.5915735,False,Ugandavej,City,1953,46,50,1.0,False,21,3,Drizzle,4
-NuV1OAn9_1XL0AVct1D,1712081974644,-0.2190676480897301,999,4,28,76,16.9,FRC4,28,76,Gasoline,u3bux5b,55.6562073,12.6128894,False,Tycho Brahes Allé,City,1051,21,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712081977209,-0.8663634394628548,999,4,36,77,21.2,FRC5,36,77,Gasoline,u3bux5f,55.6566198,12.6156187,False,Unknown,Rural,873,13,80,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712081979736,-0.7694675284702985,999,4,36,77,21.2,FRC5,36,77,Gasoline,u3bux5g,55.6564258,12.6165947,False,Tycho Brahes Allé,City,907,6,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712081982294,-0.4343671270958214,999,4,36,77,22.0,FRC5,36,77,Gasoline,u3bux5g,55.6564373,12.6166989,False,Unknown,Rural,861,2,80,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712081984828,0.1096202753661317,999,4,36,77,23.1,FRC5,36,77,Gasoline,u3bux5g,55.6564288,12.6167153,False,Unknown,Rural,1188,3,80,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712081987362,0.8769622029290539,999,4,36,77,42.0,FRC5,36,77,Gasoline,u3bux5g,55.6564194,12.6167521,False,Unknown,Rural,1338,11,80,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712081989892,0.5489679402722881,999,4,37,75,40.0,FRC5,37,75,Gasoline,u3bux5g,55.6563789,12.6168076,False,Kastrupvej,City,2089,16,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712081992427,0.6574621959237343,999,4,37,75,41.2,FRC5,37,75,Gasoline,u3bux5g,55.6562419,12.6168921,False,Kastrupvej,City,3026,22,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712081994959,0.1097068632613656,999,4,36,77,50.2,FRC5,36,77,Gasoline,u3bux5g,55.656143,12.616955,False,Kastrupvej,City,1659,23,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712081997493,0.4384811014645269,999,4,36,77,49.0,FRC5,36,77,Gasoline,u3bux5g,55.6559832,12.6170494,False,Kastrupvej,City,1980,27,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082000025,0.5485343163068281,999,4,36,77,45.1,FRC5,36,77,Gasoline,u3bux5g,55.6558421,12.6171206,False,Kastrupvej,City,2309,32,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082002562,-0.2189812989970656,999,4,36,77,2.0,FRC5,36,77,Gasoline,u3bux5g,55.655615,12.6172267,False,Kastrupvej,City,1288,30,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082005104,0.0,999,4,36,77,34.1,FRC5,36,77,Gasoline,u3bux5g,55.6554492,12.6173648,False,Unknown,Rural,1571,30,80,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082007636,0.1097068632613656,999,4,36,77,36.9,FRC5,36,77,Gasoline,u3bux5e,55.6552282,12.6175933,False,Kastrupvej,City,1644,31,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082010175,0.1094044024331539,999,4,36,77,34.9,FRC5,36,77,Gasoline,u3bux5e,55.6550865,12.6177587,False,Nordvej,Rural,1720,32,80,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082012709,0.2192405507322634,999,4,36,77,34.9,FRC5,36,77,Gasoline,u3bux5s,55.6548731,12.6179935,False,Kastrupvej,City,1815,34,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082015243,0.2192405507322634,999,4,36,77,34.1,FRC5,36,77,Gasoline,u3bux5s,55.6547272,12.6181497,False,Unknown,Rural,1894,36,80,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082017780,-0.1094906494985328,999,4,36,77,16.1,FRC5,36,77,Gasoline,u3bux5s,55.6545079,12.618417,False,Elbagade,City,1116,35,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082020316,-1.6430073606729758,999,4,36,77,21.2,FRC5,36,77,Gasoline,u3bux5s,55.6543245,12.6186585,False,Kastrupvej,City,898,20,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082022845,-1.8672290321163392,999,4,36,77,18.8,FRC5,36,77,Gasoline,u3bux5s,55.6542747,12.6187197,False,Kastrupvej,City,896,3,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082025379,-0.3288608260983952,999,4,36,77,22.0,FRC5,36,77,Gasoline,u3bux5s,55.6542776,12.618719,False,Kastrupvej,City,832,0,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082027911,0.0,999,4,36,77,23.1,FRC5,36,77,Gasoline,u3bux5s,55.6542797,12.618717,False,Kastrupvej,City,838,0,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082030441,0.0,999,4,36,77,20.0,FRC5,36,77,Gasoline,u3bux5s,55.65428,12.6187167,False,Kastrupvej,City,863,0,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082032971,0.0,999,4,36,77,29.0,FRC5,36,77,Gasoline,u3bux5s,55.65428,12.6187167,False,Kastrupvej,City,1234,0,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082035504,0.9869719699960522,999,4,36,77,67.1,FRC5,36,77,Gasoline,u3bux5s,55.65428,12.6187167,False,Kastrupvej,City,1890,9,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082038033,1.53771802644875,999,4,36,77,58.0,FRC5,36,77,Gasoline,u3bux5s,55.6541983,12.6188,False,Kastrupvej,City,2861,23,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082040564,0.3292506255761886,999,4,28,166,78.8,FRC5,34,137,Gasoline,u3bux5s,55.6540256,12.6189401,False,Kastrupvej,City,1883,26,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082043103,0.8752352194652313,999,4,28,166,63.1,FRC5,34,137,Gasoline,u3bux5k,55.6538924,12.6190439,False,Kastrupvej,City,2433,34,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082045631,0.7691631504922644,999,4,28,166,52.9,FRC5,34,137,Gasoline,u3bux5m,55.6536425,12.6192342,False,Kastrupvej,City,2939,41,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082048165,-0.1096202753661317,999,4,28,166,5.9,FRC5,34,137,Gasoline,u3bux5m,55.6534477,12.6193585,False,Kastrupvej,City,1617,40,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082050697,-1.206775495875022,999,4,28,166,22.0,FRC5,34,137,Gasoline,u3bux5m,55.6531808,12.6195171,False,Kastrupvej,City,886,29,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082053227,-0.878348704435661,999,4,28,166,20.0,FRC5,34,137,Gasoline,u3bux5m,55.6530537,12.6195805,False,Kastrupvej,City,897,21,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082055754,-0.5496196631930703,999,4,28,166,18.8,FRC5,34,137,Gasoline,u3bux5m,55.6528956,12.619651,False,Kastrupvej,City,882,16,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082058280,-1.319609395618897,999,4,28,166,18.8,FRC5,34,137,Gasoline,u3bux5m,55.6528322,12.6196538,False,Kastrupvej,City,901,4,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082060813,-0.4386542088871343,999,4,28,166,21.2,FRC5,34,137,Gasoline,u3bux5m,55.6528339,12.619658,False,Kastrupvej,City,839,0,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082063352,0.0,999,4,28,166,21.2,FRC5,34,137,Gasoline,u3bux5m,55.6528373,12.6196583,False,Kastrupvej,City,851,0,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082065883,0.0,999,4,28,166,16.9,FRC5,34,137,Gasoline,u3bux5m,55.6528381,12.6196583,False,Kastrupvej,City,1229,0,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082068411,0.2197609001406469,999,4,28,166,30.2,FRC5,34,137,Gasoline,u3bux5m,55.6528383,12.6196583,False,Kastrupvej,City,1149,2,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082070936,0.8800880088008801,999,4,28,166,52.9,FRC5,34,137,Gasoline,u3bux5m,55.6528046,12.6196794,False,Kastrupvej,City,1323,10,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082073463,0.6595435958316844,999,4,28,166,36.1,FRC5,34,137,Gasoline,u3bux5m,55.6526969,12.6197761,False,Kastrupvej,City,2055,16,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082075988,0.44004400440044,999,4,28,166,29.0,FRC5,34,137,Gasoline,u3bux5j,55.6525974,12.6198625,False,Kastrupvej,City,2690,20,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082078516,0.2197609001406469,999,4,28,166,0.0,FRC5,34,137,Gasoline,u3bux5j,55.6524512,12.6199433,False,Kastrupvej,City,2808,22,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082081046,0.0,999,4,28,166,43.1,FRC5,34,137,Gasoline,u3bux5j,55.6523489,12.6199974,False,Kastrupvej,City,1672,22,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082083571,0.5500550055005501,999,4,28,166,43.1,FRC5,34,137,Gasoline,u3bux5j,55.6521614,12.6201297,False,Kastrupvej,City,1925,27,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082086099,0.4395218002812939,999,4,28,166,36.9,FRC5,34,137,Gasoline,u3bux5j,55.6520208,12.6201873,False,Kastrupvej,City,2255,31,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082088624,0.3300330033003301,999,4,28,166,34.9,FRC5,34,137,Gasoline,u3bux5j,55.651803,12.6202725,False,Kastrupvej,City,2491,34,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082091153,-0.1098370018891964,999,4,28,166,0.0,FRC5,34,137,Gasoline,u3bux5j,55.6516343,12.6203648,False,Kastrupvej,City,2583,33,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082093676,-0.3302946228035407,999,4,28,166,16.1,FRC5,34,137,Gasoline,u3bux5j,55.651407,12.6204855,False,Kastrupvej,City,2313,30,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082096206,0.6587615283267458,999,4,28,166,47.8,FRC5,34,137,Gasoline,u3bux5n,55.6512539,12.6205463,False,Kastrupvej,City,2577,36,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082098735,0.0,999,4,28,166,0.0,FRC5,34,137,Gasoline,u3bux4y,55.6509884,12.6206454,False,Kastrupvej,City,2054,36,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082101264,0.5491850094459821,999,4,28,166,74.1,FRC5,34,137,Gasoline,u3bux4y,55.6508037,12.620715,False,Kastrupvej,City,2110,41,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082103789,0.6600660066006602,999,4,28,166,63.1,FRC5,34,137,Gasoline,u3bux4y,55.6504696,12.6208511,False,Kastrupvej,City,2420,47,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082106315,-0.2199348992698161,999,4,28,166,0.0,FRC5,34,137,Gasoline,u3bux4y,55.6501419,12.6209459,False,Kastrupvej,City,2486,45,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082108849,0.1096202753661317,999,4,28,166,41.2,FRC5,34,137,Gasoline,u3bux4y,55.6499075,12.6210132,False,Kastrupvej,City,2426,46,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082111373,-0.2201091741503786,999,4,27,173,5.9,FRC5,34,137,Gasoline,u3bux4w,55.6495784,12.6211747,False,Kastrupvej,City,1302,44,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082113899,-0.6598046978094485,999,4,36,128,10.2,FRC5,36,128,Gasoline,u3bux4w,55.6493819,12.6212762,False,Kastrupvej,City,1156,38,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082116425,-1.2096419459839889,999,4,27,173,20.0,FRC5,34,137,Gasoline,u3bux4w,55.6491283,12.6213495,False,Kastrupvej,City,891,27,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082118950,-0.22002200220022,999,4,27,173,3.1,FRC5,34,137,Gasoline,u3bux4w,55.6489909,12.6213981,False,Kastrupvej,City,890,25,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082121479,-0.2196740037783928,999,4,27,173,27.8,FRC5,34,137,Gasoline,u3bux4w,55.64882,12.6214423,False,Kastrupvej,City,1281,23,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082124008,0.3295110056675893,999,4,27,173,41.2,FRC5,34,137,Gasoline,u3bux4w,55.6487076,12.6214933,False,Kastrupvej,City,1354,26,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082126530,0.6608511763150939,999,4,27,173,65.9,FRC5,34,137,Gasoline,u3bux4w,55.6485,12.6215482,False,Kastrupvej,City,1600,32,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082129055,0.5500550055005501,999,4,27,173,62.0,FRC5,34,137,Gasoline,u3bux4q,55.6483406,12.6216023,False,Kastrupvej,City,1891,37,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082131585,0.2195871761089152,999,4,27,173,9.0,FRC5,34,137,Gasoline,u3bux4q,55.64807,12.6217898,False,Kastrupvej,City,2143,39,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082134111,-0.2199348992698161,999,4,27,173,23.1,FRC5,34,137,Gasoline,u3bux4r,55.6479014,12.6219636,False,Kastrupvej,City,2033,37,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082136636,0.11001100110011,999,4,27,173,27.1,FRC5,34,137,Gasoline,u3bux4r,55.6476536,12.6222741,False,Kastrupvej,City,2029,38,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082139162,0.0,999,4,27,173,27.8,FRC5,34,137,Gasoline,u3bux4r,55.6475102,12.6225176,False,Kastrupvej,City,2024,38,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082141688,0.0,999,4,27,173,27.8,FRC5,34,137,Gasoline,u3bux4r,55.6473274,12.6228996,False,Kastrupvej,City,2041,38,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082144210,0.0,999,4,27,173,29.0,FRC5,34,137,Gasoline,u3bux4r,55.6472098,12.6231293,False,Kastrupvej,City,2048,38,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082146741,-1.097502085253962,999,4,27,173,16.9,FRC5,34,137,Gasoline,u3bux60,55.647036,12.6235061,False,Kastrupvej,City,1016,28,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082149270,-1.757392030227143,999,4,27,173,18.8,FRC5,34,137,Gasoline,u3bux60,55.6469624,12.6236719,False,Kastrupvej,City,892,12,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082151801,-1.3170025023047545,999,4,27,173,18.8,FRC5,34,137,Gasoline,u3bux60,55.6469382,12.6237581,False,Kastrupvej,City,901,0,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082154333,0.0,999,4,27,173,14.1,FRC5,34,137,Gasoline,u3bux60,55.6469428,12.6237499,False,Kastrupvej,City,911,0,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082156861,1.2086849507735582,999,4,27,173,67.8,FRC5,34,137,Gasoline,u3bux60,55.6469433,12.6237485,False,Kastrupvej,City,1039,11,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082159390,1.2082070207811608,999,4,27,173,50.2,FRC5,34,137,Gasoline,u3bux60,55.6468736,12.6239065,False,Kastrupvej,City,2708,22,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082161915,0.22002200220022,999,4,19,162,34.9,FRC5,27,114,Gasoline,u3bux60,55.6467955,12.6240744,False,Kastrupvej,City,1744,24,50,0.8675479888916016,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082164438,0.440392830404721,999,4,27,173,43.9,FRC5,34,137,Gasoline,u3bux60,55.6466688,12.6243475,False,Kastrupvej,City,2012,28,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082166963,0.44004400440044,999,4,27,173,42.0,FRC5,34,137,Gasoline,u3bux60,55.6465705,12.6245567,False,Kastrupvej,City,2321,32,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082169488,0.11001100110011,999,4,27,173,3.1,FRC5,34,137,Gasoline,u3bux61,55.6464009,12.6248929,False,Unknown,City,2542,33,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082172018,-0.1097935880544576,999,4,27,173,23.9,FRC5,34,137,Gasoline,u3bux61,55.6462801,12.6251,False,Greisvej,City,2461,32,50,0.9916629791259766,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082174545,-0.2198478652772281,999,4,27,173,32.9,FRC5,34,137,Gasoline,u3bux61,55.646131,12.6254208,False,Kastrupvej,City,1073,30,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082177077,0.3291205897840969,999,4,27,173,47.8,FRC5,34,137,Gasoline,u3bux61,55.6460345,12.6256238,False,Greisvej,City,1744,33,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082179605,0.3296413502109704,999,4,27,173,43.9,FRC5,34,137,Gasoline,u3bux61,55.6458496,12.6259579,False,Kastrupvej,City,1906,36,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082182131,-0.109967449634908,999,4,27,173,0.0,FRC5,34,137,Gasoline,u3bux3f,55.6457151,12.6261898,False,Unknown,Rural,1945,35,80,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082184661,-0.3293807641633729,999,4,27,173,0.0,FRC5,34,137,Gasoline,u3bux3f,55.6455191,12.6264912,False,Athensvej,City,1791,32,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082187184,0.1100982076011802,999,4,27,173,52.2,FRC5,34,137,Gasoline,u3bux3f,55.64539,12.6266842,False,Kastrupvej,City,1712,33,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082189711,0.3297717979158422,999,4,27,173,49.0,FRC5,34,137,Gasoline,u3bux3f,55.645188,12.626944,False,Unknown,Rural,1899,36,80,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082192239,0.3296413502109704,999,4,27,173,45.9,FRC5,34,137,Gasoline,u3bux3f,55.6449569,12.6272354,False,Kastrupvej,City,2027,39,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082194769,0.2195871761089152,999,4,27,173,43.9,FRC5,34,137,Gasoline,u3bux3g,55.6447884,12.6274565,False,Unknown,Rural,2167,41,80,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082197298,-0.1098370018891964,999,4,27,173,0.0,FRC5,34,137,Gasoline,u3bux3g,55.6445437,12.6278035,False,Kastrupvej,City,2223,40,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082199828,-1.756697408871322,999,4,27,173,25.1,FRC5,34,137,Gasoline,u3bux3g,55.644422,12.6280266,False,Kastrupvej,City,838,24,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082202358,-2.4154589371980677,999,4,27,173,21.2,FRC5,34,137,Gasoline,u3bux3e,55.6443621,12.6281702,False,Kastrupvej,City,891,2,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082204879,-0.2203711049407201,999,4,27,173,22.0,FRC5,34,137,Gasoline,u3bux3e,55.644371,12.6281567,False,Kastrupvej,City,840,0,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082207411,0.0,999,4,27,173,21.2,FRC5,34,137,Gasoline,u3bux3e,55.6443732,12.6281488,False,Kastrupvej,City,835,0,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082209932,0.0,999,4,27,173,21.2,FRC5,34,137,Gasoline,u3bux3e,55.6443733,12.6281483,False,Kastrupvej,City,865,0,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082212456,0.0,999,4,27,173,21.2,FRC5,34,137,Gasoline,u3bux3e,55.6443733,12.6281483,False,Kastrupvej,City,841,0,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082214982,0.0,999,4,27,173,21.2,FRC5,34,137,Gasoline,u3bux3e,55.6443733,12.6281483,False,Kastrupvej,City,860,0,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082217507,0.0,999,4,27,173,20.0,FRC5,34,137,Gasoline,u3bux3e,55.6443733,12.6281483,False,Kastrupvej,City,856,0,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082220035,0.1098804500703234,999,4,27,173,43.9,FRC5,34,137,Gasoline,u3bux3e,55.6443733,12.6281483,False,Kastrupvej,City,1218,1,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082222560,1.21012101210121,999,4,27,173,56.1,FRC5,34,137,Gasoline,u3bux3e,55.6443733,12.6281483,False,Kastrupvej,City,1723,12,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082225083,0.6605892456070815,999,4,27,173,27.8,FRC5,34,137,Gasoline,u3bux3e,55.644357,12.6283286,False,Backersvej,City,2468,18,50,0.9855440258979796,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082227609,0.0,999,4,38,84,12.2,FRC4,38,84,Gasoline,u3bux3e,55.6443546,12.6285982,False,Backersvej,City,2644,18,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082230134,0.3300330033003301,999,4,34,100,34.9,FRC5,34,100,Gasoline,u3bux3e,55.6443643,12.6287695,False,Hedegaardsvej,City,2824,21,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082232659,0.3300330033003301,999,4,34,100,0.0,FRC5,34,100,Gasoline,u3bux3u,55.6443999,12.6290964,False,Hedegaardsvej,City,2889,24,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082235185,0.4398697985396323,999,4,34,100,50.2,FRC5,34,100,Gasoline,u3bux3u,55.6444361,12.6293019,False,Hedegaardsvej,City,1974,28,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082237718,0.4386542088871343,999,4,34,100,42.0,FRC5,34,100,Gasoline,u3bux3u,55.6445058,12.6296938,False,Hedegaardsvej,City,2364,32,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082240245,0.3297717979158422,999,4,34,100,36.9,FRC5,34,100,Gasoline,u3bux3u,55.6445534,12.6299739,False,Hedegaardsvej,City,2635,35,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082242773,-0.1098804500703234,999,4,34,100,25.1,FRC5,34,100,Gasoline,u3bux3v,55.6446365,12.6303899,False,Hedegaardsvej,City,1819,34,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082245305,0.1097068632613656,999,4,31,107,32.9,FRC5,31,107,Gasoline,u3bux3v,55.6447278,12.6308586,False,Hedegaardsvej,City,1857,35,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082247831,0.109967449634908,999,4,31,107,32.9,FRC5,31,107,Gasoline,u3bux3v,55.6447883,12.6311554,False,Hedegaardsvej,City,1913,36,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082250361,-0.1097935880544576,999,4,31,107,0.0,FRC5,31,107,Gasoline,u3bux3y,55.6448257,12.63165,False,Hedegaardsvej,City,1918,35,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082252881,-0.3306878306878307,999,4,34,100,11.0,FRC5,34,100,Gasoline,u3bux3y,55.6448504,12.6319484,False,Hedegaardsvej,City,1777,32,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082255404,0.440392830404721,999,4,34,100,50.2,FRC5,34,100,Gasoline,u3bux3y,55.6448873,12.6324067,False,Hedegaardsvej,City,1858,36,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082257935,0.1097502085253962,999,4,34,100,12.2,FRC5,34,100,Gasoline,u3bux3y,55.6449409,12.6327213,False,Hedegaardsvej,City,2014,37,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082260459,-0.2201091741503786,999,4,31,107,9.0,FRC5,31,107,Gasoline,u3bux3z,55.6450494,12.633149,False,Hedegaardsvej,City,1368,35,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082262984,-1.3201320132013203,999,4,34,100,21.2,FRC5,34,100,Gasoline,u3bux3z,55.645085,12.6334252,False,Hedegaardsvej,City,898,23,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082265509,-0.6600660066006602,999,4,31,107,21.2,FRC5,31,107,Gasoline,u3bux3z,55.6451369,12.6336924,False,Hedegaardsvej,City,895,17,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082268033,-0.2201091741503786,999,4,31,107,20.0,FRC5,31,107,Gasoline,u3bux3z,55.6451592,12.6338396,False,Hedegaardsvej,City,902,15,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082270565,-0.3291205897840969,999,4,31,107,21.2,FRC5,31,107,Gasoline,u3bux3z,55.6451552,12.6340136,False,Hedegaardsvej,City,886,12,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082273091,0.0,999,4,34,100,52.9,FRC5,34,100,Gasoline,u3bux3z,55.6451109,12.634059,False,Hedegaardsvej,City,851,12,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082275609,0.8825346394845999,999,4,34,100,61.2,FRC5,34,100,Gasoline,u3bux3z,55.6449692,12.6340773,False,Nordmarksvej,City,1382,20,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082278138,0.768859013224375,999,4,34,100,52.9,FRC5,34,100,Gasoline,u3bux3z,55.6448527,12.6341061,False,Nordmarksvej,City,1897,27,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082280665,-0.109923932638614,999,4,34,100,0.0,FRC5,34,100,Gasoline,u3bux3z,55.6446361,12.6341994,False,Nordmarksvej,City,2055,26,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082283191,-0.5498372481745404,999,4,34,100,16.9,FRC5,34,100,Gasoline,u3bux3z,55.644497,12.6342677,False,Nordmarksvej,City,992,21,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082285716,-0.22002200220022,999,4,34,100,18.8,FRC5,34,100,Gasoline,u3bux98,55.6443384,12.634365,False,Nordmarksvej,City,901,19,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082288246,-0.2195871761089152,999,4,34,100,20.0,FRC5,34,100,Gasoline,u3bux98,55.6442463,12.6343821,False,Nordmarksvej,City,891,17,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082290779,-0.2193271044435671,999,4,34,100,12.2,FRC5,34,100,Gasoline,u3bux98,55.6441195,12.6344392,False,Nordmarksvej,City,900,15,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082293303,0.4402183483007572,999,4,34,100,41.2,FRC5,34,100,Gasoline,u3bux98,55.6440082,12.634507,False,Nordmarksvej,City,1327,19,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082295830,0.109923932638614,999,4,34,100,3.9,FRC5,34,100,Gasoline,u3bux98,55.6439034,12.6345636,False,Nordmarksvej,City,1591,20,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082298355,-0.44004400440044,999,4,34,100,5.1,FRC5,34,100,Gasoline,u3bux98,55.6437704,12.6346346,False,Nordmarksvej,City,1346,16,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082300885,0.0,999,4,34,100,16.9,FRC5,34,100,Gasoline,u3bux98,55.6437009,12.6347034,False,Nordmarksvej,City,1240,16,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082303408,0.0,999,4,34,100,31.0,FRC5,34,100,Gasoline,u3bux98,55.6435997,12.6347826,False,Nordmarksvej,City,1233,16,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082305930,0.2202837254383646,999,4,34,100,27.1,FRC5,34,100,Gasoline,u3bux98,55.6435164,12.6348208,False,Nordmarksvej,City,1348,18,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082308457,0.2198478652772281,999,4,34,100,30.2,FRC5,34,100,Gasoline,u3bux98,55.6433816,12.6349037,False,Nordmarksvej,City,1497,20,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082310980,0.1100982076011802,999,4,34,100,29.0,FRC5,34,100,Gasoline,u3bux98,55.6432839,12.6349769,False,Nordmarksvej,City,1619,21,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082313510,0.1097935880544576,999,4,34,100,2.0,FRC5,34,100,Gasoline,u3bux98,55.6431327,12.6350925,False,Nordmarksvej,City,1727,22,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082316040,-0.5489679402722881,999,4,34,100,20.0,FRC5,34,100,Gasoline,u3bux98,55.6430492,12.6351729,False,Nordmarksvej,City,889,17,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082318569,-0.2196740037783928,999,4,34,123,18.8,FRC4,34,123,Gasoline,u3bux92,55.6429372,12.6352609,False,Nordmarksvej,City,910,15,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082321097,-0.2197609001406469,999,4,38,84,22.0,FRC4,38,84,Gasoline,u3bux92,55.6428634,12.6352838,False,Nordmarksvej,City,1022,13,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082323625,0.6592827004219409,999,4,38,84,49.0,FRC4,38,84,Gasoline,u3bux92,55.6427391,12.6353713,False,Nordmarksvej,City,1276,19,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082326152,0.2198478652772281,999,4,38,84,67.1,FRC4,38,84,Gasoline,u3bux92,55.6426432,12.6354664,False,Nordmarksvej,City,1489,21,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082328673,0.4407422098814403,999,4,38,84,14.1,FRC4,38,84,Gasoline,u3bux92,55.6424834,12.6356139,False,Nordmarksvej,City,1961,25,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082331200,-0.8793914611089126,999,4,38,84,20.0,FRC4,38,84,Gasoline,u3bux93,55.6423743,12.63571,False,Nordmarksvej,City,847,17,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082333725,-1.5401540154015405,999,4,38,84,18.8,FRC4,38,84,Gasoline,u3bux93,55.642283,12.635779,False,Nordmarksvej,City,897,3,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082336249,-0.3301637612255679,999,4,38,84,21.2,FRC4,38,84,Gasoline,u3bux93,55.6422776,12.6357787,False,Nordmarksvej,City,856,0,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082338777,0.5494022503516174,999,4,38,84,43.9,FRC4,38,84,Gasoline,u3bux93,55.6422817,12.63578,False,Nordmarksvej,City,1092,5,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082341314,0.5474532474926641,999,4,38,84,25.9,FRC4,38,84,Gasoline,u3bux93,55.6422339,12.6358038,False,Nordmarksvej,City,1371,10,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082343844,0.0,999,4,38,84,31.0,FRC4,38,84,Gasoline,u3bux93,55.6421996,12.6357871,False,Nordmarksvej,City,1327,10,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082346371,0.7694675284702985,999,4,38,84,41.2,FRC4,38,84,Gasoline,u3bux92,55.6421593,12.6356136,False,Nordmarksvej,City,2120,17,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082348891,0.7716049382716049,999,4,38,84,41.2,FRC4,38,84,Gasoline,u3bux92,55.6421179,12.6354368,False,Syrefabriksvej,City,3190,24,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082351415,0.0,999,4,38,84,29.0,FRC4,38,84,Gasoline,u3bux92,55.6420478,12.6350955,False,Syrefabriksvej,City,1843,24,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082353937,0.2202837254383646,999,4,38,84,36.9,FRC4,38,84,Gasoline,u3bux92,55.6420066,12.6348635,False,Syrefabriksvej,City,1965,26,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082356460,0.3302946228035407,999,4,38,84,34.9,FRC4,38,84,Gasoline,u3bux92,55.6419365,12.6345125,False,Syrefabriksvej,City,2155,29,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082358984,0.2201091741503786,999,4,38,84,32.9,FRC4,38,84,Gasoline,u3bux3r,55.6419028,12.6342479,False,Syrefabriksvej,City,2294,31,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082361508,0.1100545870751893,999,4,38,84,32.2,FRC4,38,84,Gasoline,u3bux3r,55.641833,12.633855,False,Syrefabriksvej,City,2406,32,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082364027,0.1102730360372281,999,4,38,84,0.0,FRC4,38,84,Gasoline,u3bux3r,55.6417856,12.633577,False,Syrefabriksvej,City,2522,33,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082366538,-0.3318730917297225,999,4,38,84,25.9,FRC4,38,84,Gasoline,u3bux3r,55.6417142,12.633146,False,Syrefabriksvej,City,1631,30,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082369049,-0.221248727819815,999,4,38,84,14.1,FRC4,38,84,Gasoline,u3bux3q,55.6416699,12.6328836,False,Syrefabriksvej,City,1533,28,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082371570,-0.6611133148221606,999,4,38,84,22.0,FRC4,38,84,Gasoline,u3bux3n,55.6415924,12.6325361,False,Syrefabriksvej,City,880,22,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082374094,-1.210600457827082,999,4,38,84,21.2,FRC4,38,84,Gasoline,u3bux3n,55.6415512,12.6323252,False,Syrefabriksvej,City,897,11,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082376619,-1.1001100110011002,999,4,38,84,21.2,FRC4,38,84,Gasoline,u3bux3n,55.6415391,12.6322832,False,Syrefabriksvej,City,894,1,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082379142,-0.1100982076011802,999,4,38,84,31.0,FRC4,38,84,Gasoline,u3bux3n,55.6415368,12.6323277,False,Syrefabriksvej,City,855,0,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082381680,0.2188950179493915,999,4,38,84,32.2,FRC4,38,84,Gasoline,u3bux3n,55.6415367,12.6323399,False,Syrefabriksvej,City,1168,2,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082384205,0.6600660066006602,999,4,38,84,47.1,FRC4,38,84,Gasoline,u3bux3n,55.6415293,12.632318,False,Syrefabriksvej,City,966,8,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082386724,0.661638216223369,999,4,38,84,23.9,FRC4,38,84,Gasoline,u3bux3n,55.6415436,12.6322129,False,Syrefabriksvej,City,1959,14,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082389244,0.7716049382716049,999,4,38,84,45.1,FRC4,38,84,Gasoline,u3bux3n,55.6416025,12.6321163,False,Syrefabriksvej,City,2605,21,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082391769,0.3300330033003301,999,4,38,84,47.8,FRC4,38,84,Gasoline,u3bux3q,55.6417547,12.6319453,False,Kastrupvej,City,1816,24,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082394286,0.6621639517944644,999,4,38,84,52.2,FRC4,38,84,Gasoline,u3bux3q,55.6418697,12.6318171,False,Kastrupvej,City,2127,30,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082396812,0.5498372481745404,999,4,38,84,45.1,FRC4,38,84,Gasoline,u3bux3q,55.6420644,12.6315549,False,Nyvang Alle,City,2518,35,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082399337,0.3300330033003301,999,4,38,84,40.0,FRC4,38,84,Gasoline,u3bux3m,55.6422805,12.6312352,False,Unknown,Rural,2828,38,80,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082401860,0.0,999,4,38,84,0.0,FRC4,38,84,Gasoline,u3bux3m,55.6424334,12.6310114,False,Kastrupvej,City,1946,38,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082404384,-0.2201091741503786,999,4,38,84,42.0,FRC4,38,84,Gasoline,u3bux3m,55.6426527,12.6307001,False,Kastrupvej,City,1949,36,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082406908,0.3301637612255679,999,4,38,84,45.1,FRC4,38,84,Gasoline,u3bux3m,55.6427988,12.630493,False,Kastrupvej,City,2047,39,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082409430,0.2202837254383646,999,4,38,84,42.0,FRC4,38,84,Gasoline,u3bux3s,55.6430296,12.6301523,False,Unknown,Rural,2176,41,80,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082411951,0.2203711049407201,999,4,38,84,41.2,FRC4,38,84,Gasoline,u3bux3s,55.6431986,12.6299144,False,Kastrupvej,City,2275,43,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082414485,-0.4384811014645269,999,4,38,84,0.0,FRC4,38,84,Gasoline,u3bux3s,55.6434477,12.6295689,False,Misteltenvej,City,2195,39,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082417007,-0.3304255881575469,999,4,38,84,0.0,FRC4,38,84,Gasoline,u3bux3s,55.6436034,12.6293614,False,Kastrupvej,City,2017,36,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082419530,-0.1100982076011802,999,4,38,84,23.1,FRC4,38,84,Gasoline,u3bux3s,55.6438134,12.629069,False,Postparken,City,1895,35,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082422049,-0.1102730360372281,999,4,38,84,25.1,FRC4,38,84,Gasoline,u3bux3s,55.6439465,12.6288813,False,Unknown,Rural,1858,34,80,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082424584,-0.5478851632697787,999,4,38,84,21.2,FRC4,38,84,Gasoline,u3bux3e,55.6441407,12.6286536,False,Kastrupvej,City,885,29,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082427105,-0.2203711049407201,999,4,38,84,20.0,FRC4,38,84,Gasoline,u3bux3e,55.6442695,12.6285743,False,Kastrupvej,City,892,27,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082429631,-0.4398697985396323,999,4,38,119,20.0,FRC4,38,119,Gasoline,u3bux3g,55.6444729,12.6285538,False,Backersvej,City,910,23,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082432154,0.0,999,4,38,119,45.9,FRC4,38,119,Gasoline,u3bux3g,55.6445889,12.6285855,False,Backersvej,City,1205,23,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082434679,0.6600660066006602,999,4,38,119,60.0,FRC4,38,119,Gasoline,u3bux3g,55.6447726,12.6286348,False,Backersvej,City,1460,29,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082437201,-0.4405674508767292,999,4,38,119,23.1,FRC4,38,119,Gasoline,u3bux3g,55.6449134,12.6286548,False,Backersvej,City,983,25,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082439724,-0.880785660809442,999,4,38,119,21.2,FRC4,38,119,Gasoline,u3bux3g,55.6450636,12.6286799,False,Backersvej,City,883,17,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082442248,-0.2201091741503786,999,4,38,119,21.2,FRC4,38,119,Gasoline,u3bux3g,55.6451529,12.6287716,False,Backersvej,City,892,15,50,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082444773,-0.11001100110011,999,4,38,119,18.8,FRC4,38,119,Gasoline,u3bux3u,55.645171,12.6288978,False,Borneovej,City,921,14,40,1.0,False,21,4,Light rain,3
-NuV1OAn9_1XL0AVct1D,1712082447298,0.22002200220022,999,4,38,119,43.1,FRC4,38,119,Gasoline,u3bux3u,55.6452023,12.6291001,False,Borneovej,City,848,16,40,1.0,False,21,4,Light rain,3
-NuZPZndKGWJlzzf56-r,1712155423558,-0.4410921441489127,1002,4,114,97,0.0,FRC0,114,97,Diesel,u3bsth5,55.6573062,12.1778352,True,Sønderled,City,963,51,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155426097,-1.312852829197847,1002,4,114,97,0.4,FRC0,114,97,Diesel,u3bsth5,55.657299,12.1772125,True,Sønderled,Rural,899,39,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155428620,-1.761571321618884,1002,4,114,97,12.5,FRC0,114,97,Diesel,u3bsth4,55.6572785,12.176737,True,Sønderled,Rural,771,23,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155431142,-2.3129791171028287,1002,4,114,97,32.9,FRC0,114,97,Diesel,u3bsth4,55.6572803,12.1766123,True,Unknown,Rural,707,2,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155433659,-0.2207213172648214,1002,4,114,97,27.5,FRC0,114,97,Diesel,u3bsth4,55.6572854,12.1766591,True,Unknown,Rural,771,0,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155436181,1.4318442153493702,1002,4,114,97,27.1,FRC0,114,97,Diesel,u3bsth4,55.6572898,12.1766318,True,Unknown,Rural,1539,13,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155438704,0.5504910380059013,1002,4,114,97,22.7,FRC0,114,97,Diesel,u3bsth4,55.6573042,12.1764359,True,Unknown,Rural,1667,18,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155441225,0.3305566574110803,1002,4,114,97,29.4,FRC0,114,97,Diesel,u3bsth4,55.6572362,12.1763441,True,Unknown,Rural,1283,21,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155443746,0.8814844197628807,1002,4,114,97,57.3,FRC0,114,97,Diesel,u3bsth4,55.6570652,12.1764782,True,Unknown,Rural,1667,29,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155446268,1.762269803506917,1002,4,114,97,65.1,FRC0,114,97,Diesel,u3bsth4,55.6568833,12.1765866,True,Vesterled,Rural,2435,45,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155448792,1.4307096319774608,1002,4,114,97,56.1,FRC0,114,97,Diesel,u3bst5f,55.6564977,12.1766706,True,Vesterled,Rural,2243,58,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155451316,0.0,1002,4,114,97,30.2,FRC0,114,97,Diesel,u3bst5f,55.6560701,12.1767331,True,Vesterled,Rural,1859,58,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155453836,0.0,1002,4,114,97,30.6,FRC0,114,97,Diesel,u3bst5f,55.6557786,12.1767801,True,Vesterled,Rural,1283,58,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155456353,-0.2207213172648214,1002,4,114,97,17.6,FRC0,114,97,Diesel,u3bst5d,55.6553531,12.176861,True,Vesterled,Rural,1219,56,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155458872,-0.2205460720744563,1002,4,114,97,8.6,FRC0,114,97,Diesel,u3bst5d,55.6550775,12.1769296,True,Vesterled,Rural,1155,54,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155461395,-0.3302946228035407,1002,4,114,97,0.0,FRC0,114,97,Diesel,u3bst5e,55.654683,12.1770344,True,Vesterled,City,1091,51,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155463916,-1.1018555247036008,1002,4,113,36,1.6,FRC0,113,36,Diesel,u3bst5e,55.6544511,12.1770823,True,Vesterled,City,899,41,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155466435,-1.4335494684839662,1002,4,113,36,8.2,FRC0,113,36,Diesel,u3bst5e,55.6541883,12.1771509,True,Vesterled,City,835,28,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155468955,-0.6613756613756614,1002,4,113,36,13.7,FRC0,113,36,Diesel,u3bst5e,55.654083,12.1772446,True,Unknown,Motorway,771,22,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155471476,1.212041077173961,1002,4,113,36,49.0,FRC0,113,36,Diesel,u3bst5e,55.6540633,12.1775996,True,Unknown,Motorway,1859,33,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155473998,1.321702352630188,1002,4,113,36,67.8,FRC0,113,36,Diesel,u3bst5e,55.6541357,12.1779355,True,Unknown,Motorway,2243,45,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155476519,1.7629688395257614,1002,4,113,36,63.9,FRC0,113,36,Diesel,u3bst5s,55.654363,12.1785471,True,Unknown,Motorway,2371,61,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155479036,1.3243279035889288,1002,4,113,36,68.2,FRC0,113,36,Diesel,u3bst5s,55.6545618,12.1790508,True,Unknown,Motorway,2051,73,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155481556,1.1022927689594355,1002,4,113,36,69.8,FRC0,113,36,Diesel,u3bst5t,55.6549092,12.1799026,True,Unknown,Motorway,2371,83,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155484083,0.7694675284702985,1002,4,113,36,70.6,FRC0,113,36,Diesel,u3bst5t,55.6551438,12.180558,True,Unknown,Motorway,1859,90,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155486601,0.8825346394845999,1002,4,113,36,75.7,FRC0,113,36,Diesel,u3bst5y,55.6554601,12.1816691,True,Unknown,Motorway,1987,98,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155489121,0.2204585537918871,1002,4,113,36,60.0,FRC0,113,36,Diesel,u3bst5z,55.6556389,12.1824904,True,Unknown,Motorway,2115,100,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155491639,0.4412673197422999,1002,4,113,36,77.6,FRC0,113,36,Diesel,u3bst5z,55.6558995,12.1837804,True,Unknown,Motorway,1795,104,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155494160,0.4407422098814403,1002,4,114,128,63.1,FRC0,114,128,Diesel,u3bst7b,55.6560857,12.1846681,True,Unknown,Rural,1859,108,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155496679,-0.2205460720744563,1002,4,114,128,18.0,FRC0,114,128,Diesel,u3bst7c,55.6563229,12.1860379,True,Holbækmotorvejen,Motorway,1859,106,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155499218,-0.2188088048663078,1002,4,114,128,45.1,FRC0,114,128,Diesel,u3bst7f,55.6564583,12.1869498,True,Holbækmotorvejen,Motorway,1603,104,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155501736,0.1103168299355749,1002,4,114,128,35.3,FRC0,114,128,Diesel,u3bst7g,55.6566193,12.1883069,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155504257,0.0,1002,4,114,128,26.3,FRC0,114,128,Diesel,u3bst7g,55.6566968,12.1892369,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155506783,0.2199348992698161,1002,4,114,128,29.0,FRC0,114,128,Diesel,u3bstkh,55.6567625,12.1906311,True,Holbækmotorvejen,Motorway,1603,107,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155509305,-0.2202837254383646,1002,4,114,128,28.2,FRC0,114,128,Diesel,u3bstkj,55.6567834,12.1920313,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155511830,-0.11001100110011,1002,4,114,128,28.2,FRC0,114,128,Diesel,u3bstkn,55.656772,12.1929702,True,Holbækmotorvejen,Motorway,1603,104,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155514356,0.0,1002,4,114,128,29.0,FRC0,114,128,Diesel,u3bst7z,55.656698,12.1943637,True,Holbækmotorvejen,Motorway,1603,104,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155516882,0.0,1002,4,114,128,30.2,FRC0,114,128,Diesel,u3bsteb,55.656613,12.1955224,True,Holbækmotorvejen,Motorway,1603,104,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155519402,0.0,1002,4,114,128,38.4,FRC0,114,128,Diesel,u3bstec,55.6564804,12.196654,True,Holbækmotorvejen,Motorway,1603,104,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155521927,0.0,1002,4,114,128,60.8,FRC0,114,128,Diesel,u3bstec,55.6563673,12.197554,True,Holbækmotorvejen,Motorway,1603,104,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155524448,0.11018555247036,1002,4,114,128,49.8,FRC0,114,128,Diesel,u3bstef,55.6561632,12.1988946,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155526972,0.0,1002,4,114,128,47.1,FRC0,114,128,Diesel,u3bsteg,55.6559944,12.1997773,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155529495,0.2201964152023605,1002,4,114,128,46.7,FRC0,114,128,Diesel,u3bsteu,55.655733,12.2011049,True,Holbækmotorvejen,Motorway,1603,107,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155532015,-0.2204585537918871,1002,4,114,128,49.8,FRC0,114,128,Diesel,u3bstev,55.6555674,12.201979,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155534534,0.2205460720744563,1002,4,114,128,48.6,FRC0,114,128,Diesel,u3bstew,55.6553347,12.2033178,True,Holbækmotorvejen,Motorway,1603,107,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155537054,0.0,1002,4,114,128,49.0,FRC0,114,128,Diesel,u3bstew,55.6552141,12.204239,True,Holbækmotorvejen,Motorway,1603,107,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155539580,-0.2199348992698161,1002,4,114,128,45.9,FRC0,114,128,Diesel,u3bstex,55.6550822,12.2056187,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155542103,0.2201964152023605,1002,4,114,128,45.1,FRC0,114,128,Diesel,u3bstg8,55.6550138,12.2065515,True,Holbækmotorvejen,Motorway,1603,107,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155544621,-0.2206336598711499,1002,4,114,128,45.1,FRC0,114,128,Diesel,u3bstg9,55.654945,12.207954,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155547136,0.0,1002,4,114,128,45.9,FRC0,114,128,Diesel,u3bstgd,55.6549249,12.2088859,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155549656,0.0,1002,4,114,128,45.9,FRC0,114,128,Diesel,u3bstge,55.6549448,12.210295,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155552183,0.2198478652772281,1002,4,114,128,36.9,FRC0,114,128,Diesel,u3bstge,55.6549891,12.2112217,True,Holbækmotorvejen,Motorway,1603,107,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155554705,-0.2202837254383646,1002,4,114,128,39.6,FRC0,114,128,Diesel,u3bstgs,55.6550772,12.2126081,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155557225,0.0,1002,4,114,128,38.4,FRC0,114,128,Diesel,u3bstgt,55.6551744,12.21353,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155559748,0.0,1002,4,115,70,36.9,FRC0,115,70,Diesel,u3bstgw,55.655352,12.214897,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155562277,0.0,1002,4,114,128,36.9,FRC0,114,128,Diesel,u3bstgz,55.6555944,12.216242,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155564806,0.0,1002,4,114,128,34.5,FRC0,114,128,Diesel,u3bsw5b,55.6557729,12.2171284,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155567328,-0.1101418627191823,1002,4,114,128,3.9,FRC0,114,128,Diesel,u3bsw5c,55.6560815,12.2184289,True,Holbækmotorvejen,Motorway,1603,104,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155569848,-0.4409171075837743,1002,4,114,128,21.6,FRC0,114,128,Diesel,u3bsw5c,55.6563065,12.2192388,True,Holbækmotorvejen,Motorway,1603,100,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155572372,0.4402183483007572,1002,4,114,128,41.6,FRC0,114,128,Diesel,u3bsw5f,55.6566818,12.2204145,True,Holbækmotorvejen,Motorway,1539,104,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155574892,0.4409171075837743,1002,4,114,128,70.6,FRC0,114,128,Diesel,u3bswh5,55.656946,12.2212018,True,Holbækmotorvejen,Motorway,1603,108,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155577411,0.2205460720744563,1002,4,114,128,51.4,FRC0,114,128,Diesel,u3bswhh,55.6574099,12.222399,True,Holbækmotorvejen,Motorway,1667,110,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155579936,0.11001100110011,1002,4,114,128,10.6,FRC0,114,128,Diesel,u3bswhh,55.6577091,12.2232248,True,Holbækmotorvejen,Motorway,1667,111,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155582462,-0.4398697985396323,1002,4,114,128,12.2,FRC0,114,128,Diesel,u3bswhm,55.6581354,12.2244536,True,Holbækmotorvejen,Motorway,1667,107,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155584990,-0.2197609001406469,1002,4,114,128,14.9,FRC0,114,128,Diesel,u3bswhq,55.6584205,12.2252442,True,Holbækmotorvejen,Motorway,1603,105,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155587511,-0.11018555247036,1002,4,114,128,28.2,FRC0,114,128,Diesel,u3bswhq,55.6588388,12.2264067,True,Holbækmotorvejen,Motorway,1603,104,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155590031,-0.1102292768959435,1002,4,114,128,28.6,FRC0,114,128,Diesel,u3bswhr,55.6591319,12.2271841,True,Holbækmotorvejen,Motorway,1603,103,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155592559,0.0,1002,4,114,128,26.7,FRC0,114,128,Diesel,u3bswk8,55.6595671,12.2283321,True,Holbækmotorvejen,Motorway,1603,103,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155595079,-0.1102292768959435,1002,4,114,128,15.3,FRC0,114,128,Diesel,u3bswk8,55.6598572,12.2290948,True,Holbækmotorvejen,Motorway,1539,102,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155597600,-0.2203711049407201,1002,4,114,128,0.0,FRC0,114,128,Diesel,u3bswk9,55.660277,12.2302121,True,Holbækmotorvejen,Motorway,1475,100,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155600119,-0.3308191081116845,1002,4,72,26,0.0,FRC3,72,26,Diesel,u3bswkd,55.6605365,12.2309611,True,Holbækmotorvejen,Motorway,1475,97,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155602640,-1.1018555247036008,1002,4,72,26,0.0,FRC3,72,26,Diesel,u3bswkg,55.6608912,12.2320434,True,Holbækmotorvejen,Motorway,1411,87,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155605170,-1.8664909969257797,1002,4,72,26,0.0,FRC3,72,26,Diesel,u3bswkg,55.6610887,12.2326597,True,Holbækmotorvejen,Motorway,1155,70,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155607692,-0.5507093135959116,1002,4,72,26,0.0,FRC3,72,26,Diesel,u3bswku,55.6613299,12.2334431,True,Unknown,Motorway,1091,65,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155610210,-0.5515841496778748,1002,4,72,26,11.8,FRC3,72,26,Diesel,u3bswku,55.6614177,12.2339791,True,Unknown,Motorway,1027,60,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155612731,-0.5509277623518004,1002,4,72,26,42.7,FRC3,72,26,Diesel,u3bswkv,55.6613162,12.2347285,True,Unknown,Motorway,1411,55,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155615261,0.4391743522178305,1002,4,72,26,80.8,FRC3,72,26,Diesel,u3bswkv,55.6611322,12.2351105,True,Unknown,Motorway,1283,59,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155617787,0.9897070467141726,1002,4,72,26,75.3,FRC3,72,26,Diesel,u3bswkt,55.6607233,12.2355202,True,Tværvejen,Rural,1411,68,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155620309,0.6608511763150939,1002,4,72,26,48.6,FRC3,72,26,Diesel,u3bswkt,55.6602083,12.2358643,True,Tværvejen,Rural,1539,74,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155622829,0.4409171075837743,1002,4,72,26,43.5,FRC3,72,26,Diesel,u3bswkw,55.6598406,12.2360839,True,Tværvejen,Rural,1603,78,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155625358,0.3295110056675893,1002,4,72,26,34.9,FRC3,72,26,Diesel,u3bswkq,55.6592598,12.2364077,True,Tværvejen,Rural,1731,81,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155627892,0.2192405507322634,1002,4,82,24,25.1,FRC3,82,24,Diesel,u3bswkq,55.6588619,12.2366166,True,Tværvejen,Rural,1411,83,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155630415,-0.1100982076011802,1002,4,82,24,5.1,FRC3,82,24,Diesel,u3bswkq,55.6582615,12.2369176,True,Tværvejen,Rural,1411,82,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155632935,-0.1102292768959435,1002,4,82,24,6.3,FRC3,82,24,Diesel,u3bswkn,55.6578565,12.2371043,True,Tværvejen,Rural,1411,81,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155635458,0.0,1002,4,89,37,7.5,FRC3,89,37,Diesel,u3bswkn,55.6572626,12.2373484,True,Tværvejen,Rural,1411,81,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155637985,-0.3297717979158422,1002,4,89,37,9.8,FRC3,89,37,Diesel,u3bswkp,55.6568746,12.2374872,True,Unknown,Rural,1347,78,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155640510,-0.22002200220022,1002,4,54,35,0.0,FRC3,54,35,Diesel,u3bsw7z,55.6563045,12.2376846,True,Unknown,Rural,1219,76,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155643032,-0.3304255881575469,1002,4,54,35,0.0,FRC3,54,35,Diesel,u3bsw7z,55.6559399,12.2377957,True,Unknown,Rural,1283,73,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155645551,-0.2205460720744563,1002,4,54,35,0.0,FRC3,54,35,Diesel,u3bsw7z,55.6554126,12.2378855,True,Unknown,Rural,1219,71,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155648073,-0.3304255881575469,1002,4,54,35,0.0,FRC3,54,35,Diesel,u3bsw7x,55.6550572,12.2378263,True,Unknown,Rural,1155,68,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155650603,-0.4391743522178305,1002,4,54,35,0.0,FRC3,54,35,Diesel,u3bsw7x,55.6545948,12.2374924,True,Unknown,Rural,1091,64,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155653125,-0.4405674508767292,1002,4,54,35,0.0,FRC3,54,35,Diesel,u3bsw7w,55.6543458,12.2371453,True,Unknown,Rural,1027,60,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155655649,-0.5502729353759465,1002,4,54,35,3.1,FRC3,54,35,Diesel,u3bsw7w,55.6540472,12.2365687,True,Unknown,Rural,963,55,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155658169,-0.5511463844797178,1002,4,54,35,5.5,FRC3,54,35,Diesel,u3bsw7q,55.6538434,12.2362749,True,Unknown,Rural,771,50,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155660689,-0.4409171075837743,1002,4,54,35,6.7,FRC3,54,35,Diesel,u3bsw7q,55.6534911,12.2361399,True,Unknown,Rural,771,46,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155663209,-0.7716049382716049,1002,4,54,35,0.4,FRC3,54,35,Diesel,u3bsw7q,55.6532743,12.2362054,True,Unknown,Rural,835,39,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155665730,-1.5425977345850412,1002,4,54,35,13.3,FRC3,54,35,Diesel,u3bsw7q,55.6530334,12.2362652,True,Unknown,Rural,771,25,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155668249,0.1102730360372281,1002,4,54,35,43.5,FRC3,54,35,Diesel,u3bsw7q,55.6529303,12.2361789,True,Unknown,Rural,1155,26,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155670770,1.212041077173961,1002,4,54,35,56.9,FRC3,54,35,Diesel,u3bsw7m,55.652842,12.2357965,True,Unknown,Rural,1923,37,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155673294,1.6508188061278397,1002,4,54,35,80.4,FRC3,54,35,Diesel,u3bsw7m,55.6527798,12.2351689,True,Unknown,Rural,1923,52,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155675810,2.208090443384561,1002,4,45,236,64.7,FRC3,56,190,Diesel,u3bsw7k,55.6527173,12.2346051,True,Unknown,Rural,2755,72,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155678332,0.1101418627191823,1002,4,45,236,22.7,FRC3,56,190,Diesel,u3bsw7h,55.652607,12.2336619,True,Unknown,Rural,2051,73,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155680854,0.0,1002,4,45,236,22.0,FRC3,56,190,Diesel,u3bsw75,55.6525272,12.2330235,True,Roskildevej,City,1283,73,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155683375,-0.11018555247036,1002,4,45,236,21.6,FRC3,56,190,Diesel,u3bsw75,55.6524192,12.2320699,True,Roskildevej,City,1283,72,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155685894,-0.1102730360372281,1002,4,45,236,22.7,FRC3,56,190,Diesel,u3bsw74,55.6523467,12.2314392,True,Roskildevej,City,1219,71,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155688413,0.0,1002,4,45,236,33.3,FRC3,56,190,Diesel,u3bsw71,55.6522377,12.230517,True,Roskildevej,City,1283,71,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155690936,0.2201964152023605,1002,4,45,236,38.4,FRC3,56,190,Diesel,u3bsw71,55.6521722,12.2298882,True,Roskildevej,City,1283,73,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155693454,0.1103168299355749,1002,4,45,236,36.5,FRC3,56,190,Diesel,u3bsw70,55.6520626,12.2289103,True,Roskildevej,City,1283,74,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155695974,0.1102292768959435,1002,4,45,236,27.5,FRC3,56,190,Diesel,u3bsw70,55.6519957,12.2282585,True,Roskildevej,City,1283,75,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155698502,0.0,1002,4,45,236,26.7,FRC3,56,190,Diesel,u3bsw5p,55.6518872,12.2272712,True,Roskildevej,City,1283,75,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155701020,0.0,1002,4,45,236,25.9,FRC3,56,190,Diesel,u3bsw5p,55.6518122,12.2266098,True,Roskildevej,City,1283,75,50,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155703550,0.1097935880544576,1002,4,45,236,32.2,FRC3,56,190,Diesel,u3bsw5n,55.6517103,12.2256173,True,Roskildevej,City,1283,76,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155706074,-0.2201091741503786,1002,4,45,236,29.4,FRC3,56,190,Diesel,u3bsw5j,55.6516416,12.2249612,True,Roskildevej,City,1283,74,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155708597,0.0,1002,4,45,236,29.8,FRC3,56,190,Diesel,u3bsw5j,55.6515367,12.2239912,True,Roskildevej,City,1283,74,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155711117,-0.1102292768959435,1002,4,45,236,30.2,FRC3,56,190,Diesel,u3bsw5h,55.6514731,12.2233411,True,Roskildevej,City,1283,73,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155713639,0.1101418627191823,1002,4,45,236,41.2,FRC3,56,190,Diesel,u3bsw5h,55.6514104,12.2223677,True,Roskildevej,City,1283,74,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155716160,0.3305566574110803,1002,4,86,71,48.6,FRC3,86,71,Diesel,u3bsw55,55.6513691,12.2217125,True,Unknown,Motorway,1283,77,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155718681,0.4407422098814403,1002,4,86,71,68.2,FRC3,86,71,Diesel,u3bsw54,55.6513149,12.2206938,True,Unknown,Motorway,1347,81,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155721205,0.1100545870751893,1002,4,86,71,49.8,FRC3,86,71,Diesel,u3bsw54,55.651289,12.2199685,True,Unknown,Motorway,1411,82,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155723727,0.4405674508767292,1002,4,86,71,45.1,FRC3,86,71,Diesel,u3bsw51,55.6512846,12.2188555,True,Unknown,Motorway,1475,86,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155726251,0.1100545870751893,1002,4,86,71,42.7,FRC3,86,71,Diesel,u3bsw50,55.6513091,12.218105,True,Unknown,Motorway,1475,87,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155728777,-0.109967449634908,1002,4,86,71,43.9,FRC3,86,71,Diesel,u3bsw50,55.6513959,12.2169685,True,Unknown,Motorway,1475,86,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155731304,0.2198478652772281,1002,4,86,71,58.0,FRC3,86,71,Diesel,u3bstgp,55.6515286,12.2158308,True,Unknown,Motorway,1539,88,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155733825,0.3305566574110803,1002,4,86,71,35.3,FRC3,86,71,Diesel,u3bstgn,55.6516328,12.2150605,True,Unknown,Motorway,1539,91,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155736346,-0.11018555247036,1002,4,86,71,35.7,FRC3,86,71,Diesel,u3bstgj,55.6518318,12.2139235,True,Unknown,Motorway,1539,90,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155738864,0.1103168299355749,1002,4,86,71,41.2,FRC3,86,71,Diesel,u3bstgj,55.6519946,12.2131567,True,Unknown,Motorway,1603,91,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155741385,0.11018555247036,1002,4,86,71,42.4,FRC3,86,71,Diesel,u3bstgh,55.6523161,12.2120678,True,Unknown,Motorway,1603,92,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155743903,0.4412673197422999,1002,4,86,71,42.4,FRC3,86,71,Diesel,u3bstgh,55.6525822,12.2114016,True,Unknown,Motorway,1603,96,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155746420,-0.2207213172648214,1002,4,86,71,43.5,FRC3,86,71,Diesel,u3bstg7,55.6530752,12.210484,True,Unknown,Motorway,1667,94,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155748943,0.0,1002,4,86,71,41.6,FRC3,86,71,Diesel,u3bstg7,55.6534461,12.209974,True,Unknown,Motorway,1667,94,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155751462,0.0,1002,4,86,71,39.6,FRC3,86,71,Diesel,u3bstgd,55.6540362,12.2093179,True,Unknown,Motorway,1667,94,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155753984,-0.1101418627191823,1002,4,86,71,23.1,FRC3,86,71,Diesel,u3bstgd,55.6544496,12.2089197,True,Unknown,Motorway,1603,93,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155756509,-0.22002200220022,1002,4,86,71,21.2,FRC3,86,71,Diesel,u3bstg9,55.6550336,12.208225,True,Unknown,Motorway,1411,91,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155759030,0.0,1002,4,86,71,22.0,FRC3,86,71,Diesel,u3bstg9,55.6553489,12.2076226,True,Unknown,Motorway,1411,91,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155761553,0.3302946228035407,1002,4,86,71,28.6,FRC3,86,71,Diesel,u3bstgb,55.6557124,12.2065633,True,Unknown,Motorway,1411,94,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155764075,0.0,1002,4,86,71,33.3,FRC3,86,71,Diesel,u3bstez,55.6558552,12.2057771,True,Unknown,Motorway,1475,94,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155766599,0.3301637612255679,1002,4,86,71,32.9,FRC3,86,71,Diesel,u3bstez,55.6559371,12.2045107,True,Unknown,Motorway,1475,97,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155769118,0.3308191081116845,1002,4,86,71,49.8,FRC3,86,71,Diesel,u3bstey,55.6559316,12.2036311,True,Unknown,Motorway,1539,100,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155771640,0.4405674508767292,1002,4,86,71,60.0,FRC3,86,71,Diesel,u3bstev,55.6559537,12.2022614,True,Unknown,Motorway,1603,104,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155774162,0.5507093135959116,1002,4,86,71,76.5,FRC3,86,71,Diesel,u3bsteu,55.6560503,12.2013199,True,Unknown,Motorway,1667,109,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155776679,0.5518032931620536,1002,4,86,71,74.5,FRC3,86,71,Diesel,u3bsteg,55.6562742,12.1998768,True,Unknown,Motorway,1731,114,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155779199,-0.2204585537918871,1002,4,86,71,0.0,FRC3,86,71,Diesel,u3bstef,55.6564241,12.1988982,True,Unknown,Motorway,1731,112,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155781722,-0.1100982076011802,1002,4,114,97,22.4,FRC0,114,97,Diesel,u3bstec,55.6566204,12.1974442,True,Kallerupvej,City,1731,111,50,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155784256,0.0,1002,4,114,97,27.5,FRC0,114,97,Diesel,u3bstec,55.6567285,12.1964752,True,Holbækmotorvejen,Motorway,1731,111,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155786778,0.0,1002,4,114,97,37.6,FRC0,114,97,Diesel,u3bsts0,55.6568726,12.1950095,True,Holbækmotorvejen,Motorway,1731,111,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155789299,0.0,1002,4,114,97,51.0,FRC0,114,97,Diesel,u3bstkp,55.6569732,12.1935289,True,Holbækmotorvejen,Motorway,1731,111,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155791826,0.109923932638614,1002,4,114,97,45.1,FRC0,114,97,Diesel,u3bstkn,55.6570087,12.1925331,True,Holbækmotorvejen,Motorway,1731,112,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155794348,-0.4405674508767292,1002,4,114,128,0.8,FRC0,114,128,Diesel,u3bstkj,55.6570161,12.191058,True,Holbækmotorvejen,Motorway,1667,108,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155796870,-0.2202837254383646,1002,4,114,97,31.8,FRC0,114,97,Diesel,u3bstkh,55.6569844,12.1901079,True,Holbækmotorvejen,Motorway,1667,106,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155799391,-0.6611133148221606,1002,4,114,97,0.0,FRC0,114,97,Diesel,u3bstk5,55.6569131,12.18873,True,Holbækmotorvejen,Motorway,1539,100,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155801912,-0.3305566574110803,1002,4,114,97,17.3,FRC0,114,97,Diesel,u3bstk4,55.6568474,12.1878671,True,Holbækmotorvejen,Motorway,1539,97,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155804433,0.11018555247036,1002,4,114,97,31.4,FRC0,114,97,Diesel,u3bst7f,55.6567113,12.1866152,True,Holbækmotorvejen,Motorway,1475,98,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155806956,-0.2201964152023605,1002,4,114,97,26.3,FRC0,114,97,Diesel,u3bst7c,55.6566021,12.1857809,True,Holbækmotorvejen,Motorway,1475,96,110,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155809477,0.0,1002,4,114,97,12.2,FRC0,114,97,Diesel,u3bst7b,55.6564115,12.1845358,True,Unknown,Motorway,1475,96,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155812001,0.0,1002,4,114,97,4.7,FRC0,114,97,Diesel,u3bst5z,55.6562857,12.1837078,True,Unknown,Motorway,1475,96,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155814522,-0.4407422098814403,1002,4,114,97,0.0,FRC0,114,97,Diesel,u3bst5z,55.6560892,12.1825078,True,Unknown,Motorway,1411,92,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155817045,-0.9908838684106224,1002,4,114,97,0.0,FRC0,114,97,Diesel,u3bst5y,55.6559647,12.1817535,True,Unknown,Motorway,1283,83,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155819563,-1.1031682993557497,1002,4,114,97,0.0,FRC0,114,97,Diesel,u3bst5v,55.6557977,12.1807673,True,Unknown,Motorway,1155,73,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155822081,-0.66190097961345,1002,4,114,97,0.0,FRC0,114,97,Diesel,u3bst5v,55.6557169,12.1801626,True,Unknown,Motorway,1155,67,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155824596,-0.6626905235255136,1002,4,114,97,0.0,FRC0,114,97,Diesel,u3bst5u,55.6556238,12.1793349,True,Unknown,Motorway,1027,61,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155827106,-0.8853474988933158,1002,4,114,97,5.5,FRC0,114,97,Diesel,u3bst5u,55.6555743,12.1788455,True,Unknown,Motorway,899,53,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155829615,-0.6642752756742395,1002,4,114,97,4.7,FRC0,114,97,Diesel,u3bst5g,55.6555051,12.1781661,True,Unknown,Motorway,835,47,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155832129,-0.883938831432865,1002,4,114,97,0.0,FRC0,114,97,Diesel,u3bst5g,55.6554697,12.1777974,True,Unknown,Motorway,771,39,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155834648,-1.2130033964095095,1002,4,114,97,0.0,FRC0,114,97,Diesel,u3bst5g,55.6554358,12.1773611,True,Unknown,Motorway,835,28,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155837164,-1.3248542660307367,1002,4,114,97,5.9,FRC0,114,97,Diesel,u3bst5g,55.6554203,12.177163,True,Unknown,Motorway,771,16,130,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155839683,-0.3308191081116845,1002,4,114,97,52.2,FRC0,114,97,Diesel,u3bst5g,55.6554421,12.1770077,True,Vesterled,Rural,835,13,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155842199,1.7664723547076489,1002,4,114,97,50.2,FRC0,114,97,Diesel,u3bst5f,55.6555168,12.1769365,True,Vesterled,Rural,1795,29,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155844720,1.1018555247036008,1002,4,114,97,34.9,FRC0,114,97,Diesel,u3bst5f,55.6557746,12.1768897,True,Vesterled,Rural,2243,39,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155847240,0.7716049382716049,1002,4,114,97,31.4,FRC0,114,97,Diesel,u3bst5f,55.6559946,12.1768385,True,Vesterled,Rural,1859,46,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155849761,0.2203711049407201,1002,4,114,97,4.7,FRC0,114,97,Diesel,u3bst5f,55.6563647,12.1767599,True,Vesterled,Rural,1155,48,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155852284,-0.2201964152023605,1002,4,114,97,3.5,FRC0,114,97,Diesel,u3bst5f,55.6567295,12.1766808,True,Vesterled,Rural,835,46,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155854805,-1.1018555247036008,1002,4,114,97,8.6,FRC0,114,97,Diesel,u3bsth4,55.6569314,12.1766432,True,Vesterled,Rural,771,36,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155857331,-1.539544294888713,1002,4,114,97,9.4,FRC0,114,97,Diesel,u3bsth4,55.657131,12.1766151,True,Vesterled,Rural,771,22,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155859852,0.11018555247036,1002,4,114,97,32.5,FRC0,114,97,Diesel,u3bsth4,55.6572105,12.1767217,True,Unknown,Rural,1411,23,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155862373,1.3222266296443212,1002,4,114,97,35.7,FRC0,114,97,Diesel,u3bsth5,55.6572422,12.1771095,True,Sønderled,Rural,1987,35,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155864892,0.5513651801861409,1002,4,114,97,32.9,FRC0,114,97,Diesel,u3bsth5,55.6572747,12.1774514,True,Sønderled,Rural,1539,40,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155867412,0.4409171075837743,1002,4,114,97,30.6,FRC0,114,97,Diesel,u3bsth5,55.6573378,12.1780207,True,Sønderled,City,1795,44,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155869931,0.3308191081116845,1002,4,114,97,22.7,FRC0,114,97,Diesel,u3bsthh,55.6573761,12.1784361,True,Akacievej,City,1411,47,50,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155872450,0.1102730360372281,1002,4,114,97,17.6,FRC0,114,97,Diesel,u3bsthh,55.6574351,12.1790715,True,Sønderled,City,1091,48,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155874968,0.1103168299355749,1002,4,114,97,17.6,FRC0,114,97,Diesel,u3bsthh,55.6574805,12.179494,True,Unknown,Rural,1027,49,80,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155877489,0.0,1002,4,114,97,23.5,FRC0,114,97,Diesel,u3bsthj,55.6575416,12.1801229,True,Sønderled,City,1027,49,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155880011,-0.2202837254383646,1002,4,114,97,31.4,FRC0,114,97,Diesel,u3bsthj,55.6575952,12.1805434,True,Sønderled,City,1027,47,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155882531,0.3306878306878307,1002,4,114,97,33.7,FRC0,114,97,Diesel,u3bsthn,55.6576916,12.181175,True,Sønderled,City,1475,50,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155885052,0.11018555247036,1002,4,114,97,17.3,FRC0,114,97,Diesel,u3bsthn,55.6577703,12.1816051,True,Sønderled,City,1475,51,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155887576,-0.1100545870751893,1002,4,114,97,12.9,FRC0,114,97,Diesel,u3bsthn,55.6579253,12.182231,True,Sønderled,City,1475,50,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155890096,-0.4409171075837743,1002,4,114,97,0.0,FRC0,114,97,Diesel,u3bsthp,55.6580416,12.1826141,True,Sønderled,City,1347,46,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155892620,-0.6603275224511358,1002,4,114,97,0.0,FRC0,114,97,Diesel,u3bsthr,55.6581978,12.1831136,True,Sønderled,City,1219,40,60,1.0,False,52,34,Scattered clouds,3
-NuZPZndKGWJlzzf56-r,1712155895143,-1.321178491214163,1002,4,114,97,8.2,FRC0,114,97,Diesel,u3bsthr,55.6582852,12.1833795,True,Sønderled,City,835,28,60,1.0,False,52,34,Scattered clouds,3
-NuZVoFlC-rlf5cRasTa,1712157058705,0.2208090443384561,1002,4,114,97,41.2,FRC0,114,97,Gasoline,u3bsthj,55.6575555,12.1799764,False,Sønderled,City,2933,55,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157061236,0.2195004170507924,1002,4,114,97,40.0,FRC0,114,97,Gasoline,u3bsthh,55.6574897,12.1792194,False,Unknown,Rural,3024,57,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157063746,0.0,1002,4,114,97,20.0,FRC0,114,97,Gasoline,u3bsthh,55.6574627,12.1787124,False,Sønderled,City,3086,57,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157066266,-0.5511463844797178,1002,4,114,97,0.0,FRC0,114,97,Gasoline,u3bsth5,55.6573874,12.1779987,False,Sønderled,City,2886,52,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157068790,-0.6603275224511358,1002,4,114,97,0.0,FRC0,114,97,Gasoline,u3bsth5,55.6573448,12.177563,False,Sønderled,City,2594,46,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157071326,-1.2048720644935156,1002,4,114,97,0.0,FRC0,114,97,Gasoline,u3bsth5,55.6572953,12.1770309,False,Sønderled,City,2096,35,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157073846,-1.8738977072310403,1002,4,114,97,16.9,FRC0,114,97,Gasoline,u3bsth4,55.657269,12.1767993,False,Sønderled,City,894,18,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157076369,0.0,1002,4,114,97,32.2,FRC0,114,97,Gasoline,u3bsth4,55.6572882,12.1765866,False,Sønderled,Rural,1324,18,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157078888,0.2205460720744563,1002,4,114,97,32.2,FRC0,114,97,Gasoline,u3bsth4,55.6572904,12.1764083,False,Sønderled,Rural,1528,20,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157081413,0.44004400440044,1002,4,114,97,69.0,FRC0,114,97,Gasoline,u3bsth4,55.6571599,12.1763493,False,Sønderled,Rural,1623,24,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157083935,1.4318442153493702,1002,4,114,97,83.1,FRC0,114,97,Gasoline,u3bsth4,55.6570112,12.1765013,False,Unknown,Rural,2477,37,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157086453,0.4412673197422999,1002,4,114,97,90.2,FRC0,114,97,Gasoline,u3bst5f,55.6567082,12.1766317,False,Unknown,Rural,2374,41,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157088972,0.9924573243350536,1002,4,114,97,100.0,FRC0,114,97,Gasoline,u3bst5f,55.6564828,12.176686,False,Unknown,Rural,2511,50,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157091491,0.661638216223369,1002,4,114,97,67.8,FRC0,114,97,Gasoline,u3bst5f,55.6560828,12.1767653,False,Unknown,Rural,2966,56,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157094010,-0.1102730360372281,1002,4,114,97,54.9,FRC0,114,97,Gasoline,u3bst5f,55.6558115,12.1767966,False,Unknown,Rural,2239,55,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157096527,0.1103606586324107,1002,4,114,97,56.1,FRC0,114,97,Gasoline,u3bst5f,55.6553919,12.1768574,False,Vesterled,Rural,2260,56,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157099050,-0.1100982076011802,1002,4,114,97,5.1,FRC0,114,97,Gasoline,u3bst5d,55.6551128,12.1769279,False,Vesterled,Rural,1747,55,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157101568,-0.5515841496778748,1002,4,114,97,20.0,FRC0,114,97,Gasoline,u3bst5e,55.6547131,12.1770448,False,Vesterled,Rural,916,50,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157104091,-0.9908838684106224,1002,4,114,97,20.0,FRC0,114,97,Gasoline,u3bst5e,55.6544808,12.1770875,False,Vesterled,Rural,919,41,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157106608,-1.986491855383393,1002,4,113,36,20.0,FRC0,113,36,Gasoline,u3bst5e,55.6542183,12.1771393,False,Vesterled,City,904,23,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157109128,-1.984126984126984,1002,4,113,36,22.0,FRC0,113,36,Gasoline,u3bst5e,55.654142,12.1771593,False,Vesterled,City,895,5,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157111650,-0.5507093135959116,1002,4,113,36,21.2,FRC0,113,36,Gasoline,u3bst5e,55.6541223,12.177168,False,Vesterled,City,844,0,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157114166,0.110404522169228,1002,4,113,36,20.0,FRC0,113,36,Gasoline,u3bst5e,55.6541217,12.1771683,False,Vesterled,City,851,1,60,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157116684,1.1031682993557497,1002,4,113,36,74.9,FRC0,113,36,Gasoline,u3bst5e,55.6541217,12.1771683,False,Unknown,Motorway,1909,11,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157119200,1.5456633103691928,1002,4,113,36,87.8,FRC0,113,36,Gasoline,u3bst5e,55.6540486,12.1772815,False,Unknown,Motorway,2031,25,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157121720,1.6534391534391537,1002,4,113,36,76.9,FRC0,113,36,Gasoline,u3bst5e,55.6540679,12.1777068,False,Unknown,Motorway,2660,40,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157124239,0.9924573243350536,1002,4,113,36,98.8,FRC0,113,36,Gasoline,u3bst5e,55.6541629,12.1780721,False,Unknown,Motorway,2384,49,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157126760,1.3222266296443212,1002,4,113,36,87.1,FRC0,113,36,Gasoline,u3bst5s,55.6544033,12.1786624,False,Unknown,Motorway,3084,61,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157129279,0.8821842882978254,1002,4,113,36,100.0,FRC0,113,36,Gasoline,u3bst5s,55.6547105,12.1793587,False,Unknown,Motorway,2669,69,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157131792,0.9948269001193792,1002,4,113,36,87.8,FRC0,113,36,Gasoline,u3bst5t,55.6549235,12.1798992,False,Unknown,Motorway,3057,78,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157134314,0.6608511763150939,1002,4,113,36,78.8,FRC0,113,36,Gasoline,u3bst5t,55.6552388,12.1808203,False,Unknown,Motorway,3326,84,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157136831,0.1103606586324107,1002,4,113,36,83.1,FRC0,113,36,Gasoline,u3bst5y,55.6554232,12.1815015,False,Unknown,Motorway,2632,85,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157139344,0.4421452889419464,1002,4,113,36,92.9,FRC0,113,36,Gasoline,u3bst5z,55.655659,12.1825685,False,Unknown,Motorway,2803,89,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157141859,0.3313452617627568,1002,4,113,36,87.8,FRC0,113,36,Gasoline,u3bst5z,55.6558121,12.1833244,False,Unknown,Motorway,2920,92,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157144379,0.2204585537918871,1002,4,113,36,65.1,FRC0,113,36,Gasoline,u3bst7b,55.6560573,12.1844841,False,Unknown,Motorway,2989,94,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157146899,0.0,1002,4,113,36,63.1,FRC0,113,36,Gasoline,u3bst7c,55.656214,12.1852714,False,Unknown,Motorway,3011,94,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157149419,0.1102292768959435,1002,4,113,36,58.0,FRC0,113,36,Gasoline,u3bst7c,55.6564082,12.1864602,False,Unknown,Motorway,3022,95,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157151942,0.1100982076011802,1002,4,114,128,58.0,FRC0,114,128,Gasoline,u3bst7f,55.656517,12.1872919,False,Holbækmotorvejen,Motorway,3047,96,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157154460,0.1103168299355749,1002,4,114,128,58.8,FRC0,114,128,Gasoline,u3bst7g,55.6566353,12.1885418,False,Holbækmotorvejen,Motorway,3090,97,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157156982,0.2202837254383646,1002,4,114,128,56.9,FRC0,114,128,Gasoline,u3bst7u,55.6566874,12.1894079,False,Holbækmotorvejen,Motorway,3146,99,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157159500,0.330950489806725,1002,4,114,128,76.9,FRC0,114,128,Gasoline,u3bstkj,55.6567509,12.1907297,False,Holbækmotorvejen,Motorway,3238,102,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157162019,0.1102730360372281,1002,4,114,128,18.0,FRC0,114,128,Gasoline,u3bstkj,55.6567522,12.1916495,False,Holbækmotorvejen,Motorway,3324,103,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157164538,-0.2205460720744563,1002,4,114,128,25.9,FRC0,114,128,Gasoline,u3bst7y,55.6567247,12.1930167,False,Holbækmotorvejen,Motorway,3262,101,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157167058,0.0,1002,4,114,128,56.1,FRC0,114,128,Gasoline,u3bst7z,55.6566814,12.1939143,False,Holbækmotorvejen,Motorway,3211,101,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157169578,0.1102292768959435,1002,4,114,128,54.1,FRC0,114,128,Gasoline,u3bsteb,55.656589,12.1952347,False,Holbækmotorvejen,Motorway,3258,102,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157172097,0.1102730360372281,1002,4,114,128,54.1,FRC0,114,128,Gasoline,u3bsteb,55.6564973,12.1961227,False,Holbækmotorvejen,Motorway,3284,103,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157174618,-0.2203711049407201,1002,4,114,128,32.9,FRC0,114,128,Gasoline,u3bstec,55.6563342,12.1974489,False,Holbækmotorvejen,Motorway,3279,101,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157177139,-0.11018555247036,1002,4,88,67,58.8,FRC3,88,67,Gasoline,u3bstef,55.6562178,12.1983091,False,Holbækmotorvejen,Motorway,3185,100,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157179658,0.1102730360372281,1002,4,114,128,78.0,FRC0,114,128,Gasoline,u3bsteg,55.6560239,12.1995975,False,Holbækmotorvejen,Motorway,3200,101,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157182178,0.1102292768959435,1002,4,114,128,65.1,FRC0,114,128,Gasoline,u3bsteu,55.655874,12.2004539,False,Holbækmotorvejen,Motorway,3244,102,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157184695,0.0,1002,4,114,128,65.1,FRC0,114,128,Gasoline,u3bstev,55.655636,12.2017311,False,Holbækmotorvejen,Motorway,3263,102,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157187215,0.1102292768959435,1002,4,114,128,65.1,FRC0,114,128,Gasoline,u3bstev,55.6554947,12.2025956,False,Holbækmotorvejen,Motorway,3276,103,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157189735,0.0,1002,4,114,128,65.1,FRC0,114,128,Gasoline,u3bstew,55.6552946,12.2039025,False,Holbækmotorvejen,Motorway,3288,103,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157192256,0.11018555247036,1002,4,114,128,65.1,FRC0,114,128,Gasoline,u3bstex,55.6551884,12.2047939,False,Holbækmotorvejen,Motorway,3313,104,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157194777,0.11018555247036,1002,4,114,128,65.1,FRC0,114,128,Gasoline,u3bstg8,55.6550758,12.20616,False,Holbækmotorvejen,Motorway,3332,105,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157197298,0.0,1002,4,114,128,67.8,FRC0,114,128,Gasoline,u3bstg9,55.654995,12.2075461,False,Holbækmotorvejen,Motorway,3353,105,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157199819,0.11018555247036,1002,4,114,128,67.8,FRC0,114,128,Gasoline,u3bstg9,55.6549588,12.2084755,False,Holbækmotorvejen,Motorway,3375,106,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157202334,0.1104484205875856,1002,4,114,128,63.1,FRC0,114,128,Gasoline,u3bstgd,55.6549369,12.2098951,False,Holbækmotorvejen,Motorway,3406,107,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157204851,0.0,1002,4,114,128,56.9,FRC0,114,128,Gasoline,u3bstge,55.6549621,12.2108451,False,Holbækmotorvejen,Motorway,3414,107,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157207371,-0.1102292768959435,1002,4,114,128,52.2,FRC0,114,128,Gasoline,u3bstgs,55.6550524,12.2122433,False,Holbækmotorvejen,Motorway,3407,106,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157209892,0.0,1002,4,114,128,52.9,FRC0,114,128,Gasoline,u3bstgt,55.655142,12.2131676,False,Holbækmotorvejen,Motorway,3396,106,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157212412,0.1102292768959435,1002,4,114,128,61.2,FRC0,114,128,Gasoline,u3bstgw,55.6553135,12.2145447,False,Holbækmotorvejen,Motorway,3405,107,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157214933,0.11018555247036,1002,4,114,128,58.8,FRC0,114,128,Gasoline,u3bstgz,55.6554607,12.2154599,False,Holbækmotorvejen,Motorway,3438,108,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157217447,0.1104923539291081,1002,4,114,128,58.8,FRC0,114,128,Gasoline,u3bsw5b,55.6557112,12.2168201,False,Holbækmotorvejen,Motorway,3467,109,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157219965,0.1103168299355749,1002,4,114,128,54.1,FRC0,114,128,Gasoline,u3bsw5b,55.6559002,12.2177244,False,Holbækmotorvejen,Motorway,3493,110,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157222484,0.0,1002,4,114,128,52.9,FRC0,114,128,Gasoline,u3bsw5c,55.6562447,12.2190599,False,Holbækmotorvejen,Motorway,3516,110,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157225009,0.11001100110011,1002,4,114,128,50.2,FRC0,114,128,Gasoline,u3bsw5f,55.6565012,12.2199214,False,Holbækmotorvejen,Motorway,3532,111,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157227530,-0.2203711049407201,1002,4,114,128,25.1,FRC0,114,128,Gasoline,u3bswh5,55.656921,12.221176,False,Holbækmotorvejen,Motorway,3505,109,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157230058,0.0,1002,4,114,128,43.9,FRC0,114,128,Gasoline,u3bswh5,55.6572062,12.2219894,False,Holbækmotorvejen,Motorway,3472,109,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157232574,-0.110404522169228,1002,4,114,128,36.9,FRC0,114,128,Gasoline,u3bswhh,55.6576525,12.2231936,False,Holbækmotorvejen,Motorway,3455,108,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157235094,0.0,1002,4,114,128,45.1,FRC0,114,128,Gasoline,u3bswhj,55.6579548,12.223991,False,Holbækmotorvejen,Motorway,3447,108,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157237615,-0.11018555247036,1002,4,114,128,43.9,FRC0,114,128,Gasoline,u3bswhq,55.6583989,12.2251919,False,Holbækmotorvejen,Motorway,3441,107,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157240133,0.0,1002,4,114,128,43.9,FRC0,114,128,Gasoline,u3bswhq,55.6586878,12.2259788,False,Holbækmotorvejen,Motorway,3423,107,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157242654,-0.11018555247036,1002,4,114,128,43.1,FRC0,114,128,Gasoline,u3bswhr,55.6591209,12.2271622,False,Holbækmotorvejen,Motorway,3402,106,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157245174,-0.2204585537918871,1002,4,114,128,20.0,FRC0,114,128,Gasoline,u3bswk2,55.6594135,12.2279465,False,Holbækmotorvejen,Motorway,3343,104,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157247692,-0.2206336598711499,1002,4,114,128,38.8,FRC0,114,128,Gasoline,u3bswk8,55.6598463,12.2290682,False,Holbækmotorvejen,Motorway,3270,102,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157250211,-0.1102730360372281,1002,4,114,128,31.0,FRC0,114,128,Gasoline,u3bswk9,55.6601258,12.2298273,False,Holbækmotorvejen,Motorway,3267,101,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157252732,-0.4407422098814403,1002,4,114,128,0.0,FRC0,114,128,Gasoline,u3bswkd,55.6605144,12.2309484,False,Holbækmotorvejen,Motorway,3157,97,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157255257,-0.44004400440044,1002,4,114,128,0.0,FRC0,114,128,Gasoline,u3bswkd,55.6607569,12.2316812,False,Holbækmotorvejen,Motorway,3035,93,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157257783,-1.429576845253805,1002,4,114,128,0.0,FRC0,114,128,Gasoline,u3bswkg,55.661099,12.2327129,False,Holbækmotorvejen,Motorway,2743,80,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157260305,-1.4318442153493702,1002,4,114,128,0.0,FRC0,114,128,Gasoline,u3bswku,55.6613421,12.2335496,False,Holbækmotorvejen,Motorway,2794,67,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157262819,-0.7734464775037568,1002,4,72,26,0.0,FRC3,72,26,Gasoline,u3bswku,55.6614005,12.2341014,False,Holbækmotorvejen,Motorway,2578,60,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157265338,-0.7719112522605972,1002,4,72,26,51.0,FRC3,72,26,Gasoline,u3bswkv,55.6612828,12.2347892,False,Holbækmotorvejen,Motorway,2203,53,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157267864,0.4398697985396323,1002,4,72,26,100.0,FRC3,72,26,Gasoline,u3bswkv,55.6610886,12.2351426,False,Unknown,Motorway,2268,57,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157270380,0.8832361773538244,1002,4,72,26,96.1,FRC3,72,26,Gasoline,u3bswkt,55.660674,12.2355357,False,Unknown,Motorway,2536,65,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157272899,0.9924573243350536,1002,4,72,26,98.8,FRC3,72,26,Gasoline,u3bswkt,55.6603461,12.2357636,False,Unknown,Motorway,2886,74,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157275419,0.5511463844797178,1002,4,72,26,0.0,FRC3,72,26,Gasoline,u3bswkw,55.659795,12.2361046,False,Unknown,Motorway,3222,79,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157277939,0.4409171075837743,1002,4,72,26,87.8,FRC3,72,26,Gasoline,u3bswkq,55.6594185,12.2363317,False,Unknown,Motorway,2595,83,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157280457,0.4412673197422999,1002,4,72,26,61.2,FRC3,72,26,Gasoline,u3bswkq,55.6587976,12.2366655,False,Unknown,Motorway,2749,87,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157282979,0.1101418627191823,1002,4,72,26,14.1,FRC3,72,26,Gasoline,u3bswkq,55.658372,12.2368696,False,Tværvejen,Rural,2823,88,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157285500,-0.4407422098814403,1002,4,72,26,0.0,FRC3,72,26,Gasoline,u3bswkn,55.6577478,12.237157,False,Tværvejen,Rural,2727,84,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157288019,0.0,1002,4,72,26,41.2,FRC3,72,26,Gasoline,u3bswkn,55.6573463,12.237337,False,Tværvejen,Rural,2674,84,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157290539,0.0,1002,4,72,26,40.0,FRC3,72,26,Gasoline,u3bsw7z,55.6567333,12.2375808,False,Tværvejen,Rural,2686,84,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157293056,-0.4414426345296429,1002,4,82,24,0.0,FRC3,82,24,Gasoline,u3bsw7z,55.6563291,12.2377104,False,Tværvejen,Rural,2621,80,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157295578,-0.6608511763150939,1002,4,82,24,0.0,FRC3,82,24,Gasoline,u3bsw7z,55.6557544,12.237846,False,Tværvejen,Rural,2439,74,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157298103,-0.44004400440044,1002,4,82,24,0.0,FRC3,82,24,Gasoline,u3bsw7z,55.655394,12.2378807,False,Tværvejen,Rural,2295,70,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157300620,-0.3310819758972322,1002,4,82,24,12.2,FRC3,82,24,Gasoline,u3bsw7x,55.6548885,12.2377324,False,Tværvejen,Rural,2188,67,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157303135,-0.1104484205875856,1002,4,89,37,18.0,FRC3,89,37,Gasoline,u3bsw7x,55.6545868,12.2374874,False,Tværvejen,Rural,2142,66,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157305656,-0.6611133148221606,1002,4,54,35,1.2,FRC3,54,35,Gasoline,u3bsw7w,55.654212,12.236933,False,Unknown,Rural,1227,60,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157308177,-0.8814844197628807,1002,4,54,35,0.0,FRC3,54,35,Gasoline,u3bsw7w,55.6540325,12.2365527,False,Tværvejen,Rural,1651,52,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157310696,-0.5513651801861409,1002,4,54,35,36.1,FRC3,54,35,Gasoline,u3bsw7q,55.6537228,12.2362134,False,Unknown,Rural,2548,47,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157313215,-0.1102730360372281,1002,4,54,35,1.2,FRC3,54,35,Gasoline,u3bsw7q,55.6534868,12.2361775,False,Unknown,Rural,2516,46,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157315735,-1.6534391534391537,1002,4,54,35,1.2,FRC3,54,35,Gasoline,u3bsw7q,55.6531755,12.2362531,False,Unknown,Rural,1152,31,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157318254,-1.323276432446738,1002,4,54,35,0.0,FRC3,54,35,Gasoline,u3bsw7q,55.6530463,12.2362843,False,Unknown,Rural,1525,19,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157320785,0.8780016682031696,1002,4,54,35,83.1,FRC3,54,35,Gasoline,u3bsw7q,55.6529145,12.2361484,False,Unknown,Rural,1826,27,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157323305,1.6534391534391537,1002,4,54,35,83.9,FRC3,54,35,Gasoline,u3bsw7m,55.6528325,12.2356965,False,Unknown,Rural,2758,42,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157325825,0.992063492063492,1002,4,54,35,85.9,FRC3,54,35,Gasoline,u3bsw7m,55.6527878,12.2352783,False,Unknown,Rural,3145,51,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157328357,1.3164823591363877,1002,4,54,35,98.0,FRC3,54,35,Gasoline,u3bsw7k,55.6526905,12.2345276,False,Unknown,Rural,3168,63,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157330875,0.66190097961345,1002,4,54,35,74.1,FRC3,54,35,Gasoline,u3bsw7k,55.6526214,12.2339377,False,Unknown,Rural,3095,69,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157333398,0.6605892456070815,1002,4,54,35,76.1,FRC3,54,35,Gasoline,u3bsw75,55.6525206,12.2329882,False,Unknown,Rural,2984,75,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157335918,0.1102292768959435,1002,4,54,35,41.2,FRC3,54,35,Gasoline,u3bsw75,55.6524452,12.2323326,False,Unknown,Rural,3094,76,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157338441,0.1100982076011802,1002,4,54,35,41.2,FRC3,54,35,Gasoline,u3bsw74,55.652328,12.2313285,False,Unknown,Rural,3127,77,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157340962,0.0,1002,4,47,226,0.0,FRC3,56,190,Gasoline,u3bsw74,55.6522579,12.2306411,False,Unknown,Rural,3155,77,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157343485,0.0,1002,4,47,226,45.9,FRC3,56,190,Gasoline,u3bsw71,55.6521545,12.2296529,False,Unknown,Rural,2455,77,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157346019,0.1096202753661317,1002,4,47,226,45.1,FRC3,56,190,Gasoline,u3bsw70,55.6520837,12.228985,False,Unknown,Rural,2475,78,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157348541,-0.2202837254383646,1002,4,47,226,0.0,FRC3,56,190,Gasoline,u3bsw70,55.6519759,12.2279686,False,Roskildevej,City,2487,76,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157351057,-0.2208090443384561,1002,4,47,226,36.9,FRC3,56,190,Gasoline,u3bsw5p,55.6519088,12.2273091,False,Roskildevej,City,2397,74,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157353575,0.2206336598711499,1002,4,47,226,18.8,FRC3,56,190,Gasoline,u3bsw5n,55.6518096,12.226337,False,Roskildevej,City,2443,76,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157356099,-0.4402183483007572,1002,4,47,226,0.0,FRC3,56,190,Gasoline,u3bsw5n,55.651752,12.2256859,False,Roskildevej,City,2362,72,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157358620,-0.4407422098814403,1002,4,47,226,0.0,FRC3,56,190,Gasoline,u3bsw5j,55.6516569,12.2247631,False,Roskildevej,City,2224,68,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157361139,-0.5513651801861409,1002,4,47,226,0.0,FRC3,56,190,Gasoline,u3bsw5j,55.6515968,12.2241977,False,Roskildevej,City,2078,63,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157363659,-0.4409171075837743,1002,4,47,226,3.9,FRC3,56,190,Gasoline,u3bsw5h,55.651523,12.2233957,False,Roskildevej,City,1422,59,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157366179,-0.2204585537918871,1002,4,47,226,42.0,FRC3,56,190,Gasoline,u3bsw5h,55.6514816,12.2228871,False,Roskildevej,City,2340,57,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157368698,0.2205460720744563,1002,4,47,226,49.0,FRC3,56,190,Gasoline,u3bsw55,55.6514236,12.2221235,False,Roskildevej,City,2384,59,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157371225,0.2198478652772281,1002,4,47,226,51.0,FRC3,56,190,Gasoline,u3bsw55,55.6513974,12.2215897,False,Roskildevej,City,2473,61,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157373744,-0.2205460720744563,1002,4,47,226,23.1,FRC3,56,190,Gasoline,u3bsw54,55.6513698,12.2207809,False,Roskildevej,City,2418,59,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157376264,0.0,1002,4,47,226,31.0,FRC3,56,190,Gasoline,u3bsw54,55.6513526,12.2199965,False,Roskildevej,City,2409,59,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157378786,0.0,1002,4,47,226,40.0,FRC3,56,190,Gasoline,u3bsw51,55.6513562,12.2194706,False,Roskildevej,City,2395,59,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157381309,0.1100982076011802,1002,4,47,226,38.8,FRC3,56,190,Gasoline,u3bsw51,55.6514264,12.2186874,False,Roskildevej,City,2423,60,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157383829,-0.2204585537918871,1002,4,47,226,0.0,FRC3,56,190,Gasoline,u3bsw51,55.6514965,12.2181707,False,Roskildevej,City,2397,58,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157386349,-0.2204585537918871,1002,4,47,226,0.0,FRC3,56,190,Gasoline,u3bsw50,55.6516109,12.2174438,False,Roskildevej,City,2301,56,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157388871,-0.2202837254383646,1002,4,47,226,0.0,FRC3,56,190,Gasoline,u3bsw50,55.6516703,12.216977,False,Roskildevej,City,2229,54,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157391397,-0.2199348992698161,1002,4,47,226,0.0,FRC3,56,190,Gasoline,u3bstgp,55.6517119,12.216273,False,Roskildevej,City,2164,52,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157393917,-0.2204585537918871,1002,4,47,226,0.0,FRC3,56,190,Gasoline,u3bstgp,55.6516874,12.2158238,False,Roskildevej,City,2085,50,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157396438,0.11018555247036,1002,4,47,226,31.0,FRC3,56,190,Gasoline,u3bstgn,55.6515705,12.2151963,False,Unknown,Motorway,2048,51,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157398957,0.1102730360372281,1002,4,47,226,43.1,FRC3,56,190,Gasoline,u3bstgn,55.6514622,12.2147671,False,Unknown,Motorway,2092,52,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157401476,0.0,1002,4,47,226,9.0,FRC3,56,190,Gasoline,u3bstfy,55.6512358,12.2141909,False,Unknown,Motorway,2163,52,130,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157403996,-0.3306878306878307,1002,4,47,226,0.0,FRC3,56,190,Gasoline,u3bstfv,55.6510973,12.2138086,False,Roskildevej,City,2055,49,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157406515,-0.2205460720744563,1002,4,47,226,2.0,FRC3,56,190,Gasoline,u3bstfv,55.6509193,12.2132524,False,Roskildevej,City,1227,47,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157409033,-0.7722178095490249,1002,4,47,226,20.0,FRC3,56,190,Gasoline,u3bstfv,55.6508396,12.2128867,False,Roskildevej,City,871,40,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157411553,-1.2125220458553791,1002,4,48,221,16.9,FRC3,56,190,Gasoline,u3bstfu,55.6507752,12.2124268,False,Roskildevej,City,898,29,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157414073,-1.4329805996472664,1002,4,48,221,18.0,FRC3,56,190,Gasoline,u3bstfu,55.6507426,12.2122347,False,Roskildevej,City,896,16,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157416599,-1.0996744963490808,1002,4,48,221,18.0,FRC3,56,190,Gasoline,u3bstfu,55.6507213,12.2120839,False,Roskildevej,City,901,6,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157419120,-0.5509277623518004,1002,4,48,221,18.0,FRC3,56,190,Gasoline,u3bstfu,55.6507198,12.2120663,False,Roskildevej,City,850,1,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157421641,-0.11018555247036,1002,4,48,221,18.0,FRC3,56,190,Gasoline,u3bstfu,55.6507183,12.2120617,False,Roskildevej,Rural,839,0,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157424162,0.0,1002,4,88,67,14.1,FRC3,88,67,Gasoline,u3bstfu,55.6507183,12.2120617,False,Roskildevej,Rural,1304,0,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157426682,0.0,1002,4,48,221,18.0,FRC3,56,190,Gasoline,u3bstfu,55.6507183,12.2120617,False,Roskildevej,Rural,850,0,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157429202,0.0,1002,4,48,221,16.9,FRC3,56,190,Gasoline,u3bstfu,55.6507183,12.2120617,False,Roskildevej,Rural,863,0,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157431722,0.0,1002,4,48,221,31.0,FRC3,56,190,Gasoline,u3bstfu,55.6507183,12.2120617,False,Roskildevej,Rural,905,0,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157434241,1.5438225045211944,1002,4,48,221,78.0,FRC3,56,190,Gasoline,u3bstfu,55.6507183,12.2120617,False,Roskildevej,Rural,1863,14,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157436765,0.9904912836767036,1002,4,48,221,25.1,FRC3,56,190,Gasoline,u3bstfu,55.6506818,12.2117632,False,Roskildevej,City,2921,23,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157439287,0.8811349017534585,1002,4,48,221,63.9,FRC3,56,190,Gasoline,u3bstfu,55.6506483,12.2114065,False,Roskildevej,City,2144,31,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157441809,0.9912767644726408,1002,4,48,221,56.1,FRC3,56,190,Gasoline,u3bstfg,55.650617,12.2110894,False,Hovedgaden,City,2826,40,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157444332,0.2201964152023605,1002,4,48,221,0.0,FRC3,56,190,Gasoline,u3bstfg,55.6505614,12.2105359,False,Hovedgaden,City,3315,42,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157446855,0.1100982076011802,1002,4,48,221,50.2,FRC3,56,190,Gasoline,u3bstfg,55.650524,12.2101663,False,Hovedgaden,City,2251,43,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157449375,0.4409171075837743,1002,4,48,221,49.0,FRC3,56,190,Gasoline,u3bstff,55.6504742,12.2095738,False,Hovedgaden,City,2458,47,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157451895,0.0,1002,4,48,221,0.0,FRC3,56,190,Gasoline,u3bstff,55.6504341,12.2091528,False,Hovedgaden,City,2572,47,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157454414,-0.4410921441489127,1002,4,48,221,0.0,FRC3,56,190,Gasoline,u3bstff,55.6503916,12.2085582,False,Hovedgaden,City,2379,43,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157456934,0.0,1002,4,48,221,27.1,FRC3,56,190,Gasoline,u3bstfc,55.6503656,12.2081799,False,Hovedgaden,City,2300,43,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157459453,0.3308191081116845,1002,4,48,221,47.1,FRC3,56,190,Gasoline,u3bstfc,55.6503204,12.207588,False,Hovedgaden,City,2427,46,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157461969,-0.110404522169228,1002,4,48,221,0.0,FRC3,56,190,Gasoline,u3bstfb,55.6502883,12.2071759,False,Hovedgaden,City,2464,45,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157464489,-0.4409171075837743,1002,4,48,221,0.0,FRC3,56,190,Gasoline,u3bstfb,55.65024,12.2066089,False,Hovedgaden,City,2299,41,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157467009,-0.2204585537918871,1002,4,48,221,16.9,FRC3,56,190,Gasoline,u3bstfb,55.6502128,12.2062498,False,Hovedgaden,City,2107,39,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157469533,0.3301637612255679,1002,4,48,221,47.1,FRC3,56,190,Gasoline,u3bstdz,55.6501552,12.2057327,False,Hovedgaden,City,2179,42,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157472055,0.0,1002,4,48,221,5.9,FRC3,56,190,Gasoline,u3bstdz,55.6501232,12.2053503,False,Hovedgaden,City,2283,42,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157474571,-0.110404522169228,1002,4,48,221,25.9,FRC3,56,190,Gasoline,u3bstdz,55.6500704,12.2048123,False,Hovedgaden,City,2189,41,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157477090,0.3308191081116845,1002,4,48,221,61.2,FRC3,56,190,Gasoline,u3bstdz,55.6500444,12.204443,False,Hovedgaden,City,2302,44,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157479612,0.3304255881575469,1002,4,48,221,14.1,FRC3,56,190,Gasoline,u3bstdy,55.6500141,12.203837,False,Hovedgaden,City,2549,47,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157482134,-0.5507093135959116,1002,4,48,221,0.0,FRC3,56,190,Gasoline,u3bstdy,55.6500002,12.2034327,False,Hovedgaden,City,2415,42,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157484655,-1.5425977345850412,1002,4,48,221,0.0,FRC3,56,190,Gasoline,u3bstdv,55.6499583,12.2029424,False,Hovedgaden,City,1108,28,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157487174,-0.7719112522605972,1002,4,48,221,16.1,FRC3,56,190,Gasoline,u3bstdv,55.6499492,12.2027448,False,Hovedgaden,City,1664,21,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157489693,0.661638216223369,1002,4,48,221,72.9,FRC3,56,190,Gasoline,u3bstdv,55.6500688,12.2025593,False,Hovedgaden,City,1822,27,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157492212,0.9924573243350536,1002,4,48,221,56.1,FRC3,56,190,Gasoline,u3bstdv,55.6502219,12.2025028,False,Unknown,Rural,2585,36,80,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157494745,0.5483177611089178,1002,4,48,221,67.8,FRC3,56,190,Gasoline,u3bstdv,55.6505003,12.2023532,False,Hovedgaden,City,2044,41,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157497273,0.5494022503516174,1002,4,48,221,54.9,FRC3,56,190,Gasoline,u3bstdv,55.6508076,12.202094,False,Hovedgaden,City,2394,46,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157499795,0.1101418627191823,1002,4,48,221,0.0,FRC3,56,190,Gasoline,u3bstdv,55.6510125,12.2018927,False,Hovedgaden,City,2557,47,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157502317,-0.1101418627191823,1002,4,48,221,27.8,FRC3,56,190,Gasoline,u3bsteh,55.6513158,12.2015774,False,Kallerupvej,City,2484,46,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157504837,0.1102292768959435,1002,4,56,190,38.8,FRC3,56,190,Gasoline,u3bsteh,55.6515185,12.2013779,False,Kallerupvej,City,2504,47,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157507356,0.2205460720744563,1002,4,56,190,41.2,FRC3,56,190,Gasoline,u3bsteh,55.6518538,12.2010767,False,Kallerupvej,City,2600,49,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157509875,-0.2205460720744563,1002,4,56,190,0.0,FRC3,56,190,Gasoline,u3bsteh,55.6520738,12.2008901,False,Kallerupvej,City,2610,47,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157512395,0.0,1002,4,56,190,25.1,FRC3,56,190,Gasoline,u3bsteh,55.6523864,12.2005897,False,Kallerupvej,City,2515,47,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157514911,0.2208090443384561,1002,4,56,190,25.1,FRC3,56,190,Gasoline,u3bsteh,55.6525896,12.2003719,False,Kallerupvej,City,2590,49,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157517431,0.0,1002,4,56,190,23.1,FRC3,56,190,Gasoline,u3bste7,55.6528924,12.200024,False,Kallerupvej,City,2642,49,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157519950,-0.3308191081116845,1002,4,56,190,0.0,FRC3,56,190,Gasoline,u3bste7,55.6531033,12.1998024,False,Kallerupvej,City,2564,46,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157522469,-1.4335494684839662,1002,4,56,190,5.9,FRC3,56,190,Gasoline,u3bste7,55.6533814,12.199556,False,Kallerupvej,City,1080,33,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157524986,-0.8828852690592858,1002,4,56,190,14.9,FRC3,56,190,Gasoline,u3bste7,55.6534854,12.1994114,False,Kallerupvej,City,1905,25,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157527507,0.9916699722332408,1002,4,88,67,71.0,FRC3,88,67,Gasoline,u3bste7,55.6534956,12.1990344,False,Kallerupvej,City,2310,34,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157530032,0.5500550055005501,1002,4,88,67,5.1,FRC3,88,67,Gasoline,u3bste6,55.6534593,12.1986891,False,Kallerupvej,City,2362,39,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157532548,0.110404522169228,1002,4,88,67,29.0,FRC3,88,67,Gasoline,u3bste6,55.6534168,12.1981651,False,Kallerupvej,City,2129,40,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157535067,0.1102730360372281,1002,4,88,67,0.0,FRC3,88,67,Gasoline,u3bste6,55.6533886,12.1977955,False,Hedetoften,City,2232,41,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157537587,-0.3306878306878307,1002,4,88,67,0.0,FRC3,88,67,Gasoline,u3bste3,55.6533497,12.1972743,False,Hedetoften,City,2095,38,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157540106,-0.4410921441489127,1002,4,88,67,0.0,FRC3,88,67,Gasoline,u3bste3,55.6533233,12.196954,False,Hedetoften,City,1929,34,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157542633,0.4396957305544563,1002,4,88,67,54.1,FRC3,88,67,Gasoline,u3bste3,55.6532792,12.1964919,False,Hedetoften,City,1951,38,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157545149,0.4416180886769122,1002,4,88,67,47.1,FRC3,88,67,Gasoline,u3bste2,55.653252,12.1961383,False,Hedetoften,City,2224,42,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157547669,0.4409171075837743,1002,4,88,67,42.0,FRC3,88,67,Gasoline,u3bste2,55.6532654,12.1955385,False,Vesterkøb,City,2441,46,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157550187,0.4412673197422999,1002,4,88,67,38.0,FRC3,88,67,Gasoline,u3bste2,55.6533036,12.1951202,False,Hedevej,City,2614,50,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157552710,-0.1100982076011802,1002,4,114,128,9.0,FRC0,114,128,Gasoline,u3bst7r,55.6533627,12.1944618,False,Hedevej,City,2666,49,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157555225,0.2208968411751712,1002,4,114,128,11.0,FRC0,114,128,Gasoline,u3bst7r,55.653398,12.194014,False,Hedevej,City,2688,51,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157557743,0.1103168299355749,1002,4,114,128,11.0,FRC0,114,128,Gasoline,u3bst7q,55.6534431,12.1933298,False,Hedevej,City,2785,52,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157560262,-0.1102730360372281,1002,4,114,128,14.1,FRC0,114,128,Gasoline,u3bst7q,55.6534837,12.1928737,False,Hedevej,City,2749,51,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157562792,-0.3293807641633729,1002,4,114,128,20.0,FRC0,114,128,Gasoline,u3bst7q,55.6535407,12.1922341,False,Hedevej,City,2619,48,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157565315,-0.3302946228035407,1002,4,114,128,12.2,FRC0,114,128,Gasoline,u3bst7m,55.6536015,12.1916232,False,Skelvej,City,2451,45,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157567837,-0.3304255881575469,1002,4,114,128,16.9,FRC0,114,128,Gasoline,u3bst7m,55.6536307,12.1912492,False,Hedevej,City,2258,42,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157570354,0.1103606586324107,1002,4,114,128,38.0,FRC0,114,128,Gasoline,u3bst7m,55.6537259,12.1907273,False,Hedevej,City,2282,43,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157572875,0.3305566574110803,1002,4,114,128,40.0,FRC0,114,128,Gasoline,u3bst7k,55.6538596,12.1903995,False,Hedevej,City,2420,46,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157575395,0.1102292768959435,1002,4,114,128,34.9,FRC0,114,128,Gasoline,u3bst7s,55.6540793,12.1898993,False,Hedevej,City,2527,47,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157577918,-1.871669529220064,1002,4,114,128,0.0,FRC0,114,128,Gasoline,u3bst7s,55.6542047,12.1896222,False,Hedevej,City,1996,30,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157580437,-1.323276432446738,1002,4,114,128,18.0,FRC0,114,128,Gasoline,u3bst7s,55.6543309,12.1894196,False,Hedevej,City,867,18,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157582956,-1.1027303603722818,1002,4,114,128,16.9,FRC0,114,128,Gasoline,u3bst7s,55.6543988,12.1893419,False,Hedevej,City,897,8,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157585474,0.4412673197422999,1002,4,114,128,91.0,FRC0,114,128,Gasoline,u3bst7e,55.6544314,12.1892982,False,Hedevej,City,1654,12,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157587991,0.9932459276916964,1002,4,114,128,0.0,FRC0,114,128,Gasoline,u3bst7e,55.6545039,12.189183,False,Hedevej,City,3059,21,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157590514,1.4312766988153431,1002,4,114,128,85.1,FRC0,114,128,Gasoline,u3bst7e,55.6546803,12.1890015,False,Katrinevej,City,2211,34,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157593034,0.5511463844797178,1002,4,114,128,12.9,FRC0,114,128,Gasoline,u3bst7e,55.6548446,12.1888334,False,Hedevej,City,2968,39,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157595551,0.5518032931620536,1002,4,114,128,56.9,FRC0,114,128,Gasoline,u3bst7e,55.6551058,12.1885421,False,Hedevej,City,2253,44,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157598069,0.66190097961345,1002,4,114,128,18.0,FRC0,114,128,Gasoline,u3bst7e,55.6553154,12.1883085,False,Hedevej,City,2622,50,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157600592,0.0,1002,4,114,128,14.9,FRC0,114,128,Gasoline,u3bst7f,55.655642,12.1879474,False,Rønnevej,City,2666,50,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157603115,0.1100982076011802,1002,4,114,128,20.0,FRC0,114,128,Gasoline,u3bst7f,55.6558468,12.1877128,False,Krogager,City,2671,51,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157605635,-0.1102292768959435,1002,4,114,128,0.0,FRC0,114,128,Gasoline,u3bst7f,55.6561653,12.1873547,False,Hedevej,City,2735,50,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157608157,0.0,1002,4,114,128,11.0,FRC0,114,128,Gasoline,u3bst7f,55.6563861,12.1871303,False,Hedevej,City,2677,50,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157610683,-0.109967449634908,1002,4,114,128,41.2,FRC0,114,128,Gasoline,u3bst7f,55.6566735,12.1867693,False,Holbækmotorvejen,Motorway,2644,49,110,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157613203,0.1102292768959435,1002,4,114,97,38.8,FRC0,114,97,Gasoline,u3bstk1,55.656887,12.1865741,False,Hedevej,City,2675,50,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157615724,0.0,1002,4,114,97,38.0,FRC0,114,97,Gasoline,u3bstk1,55.6572186,12.1861852,False,Hedevej,City,2698,50,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157618242,-0.4412673197422999,1002,4,114,97,0.0,FRC0,114,97,Gasoline,u3bstk1,55.657435,12.1859476,False,Hedevej,City,2545,46,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157620766,-0.4402183483007572,1002,4,114,97,0.0,FRC0,114,97,Gasoline,u3bstk1,55.6577181,12.1856252,False,Hedevej,City,2325,42,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157623286,-0.2204585537918871,1002,4,114,97,0.0,FRC0,114,97,Gasoline,u3bstk1,55.6579776,12.1853472,False,Hedevej,City,2219,40,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157625805,-0.5513651801861409,1002,4,114,97,16.9,FRC0,114,97,Gasoline,u3bstk2,55.6581292,12.1851622,False,Hedevej,City,940,35,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157628326,-0.9916699722332408,1002,4,114,97,18.0,FRC0,114,97,Gasoline,u3bstk2,55.6583227,12.1849432,False,Hedevej,City,891,26,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157630849,-0.9908838684106224,1002,4,114,97,18.8,FRC0,114,97,Gasoline,u3bstk2,55.6584145,12.1848361,False,Hedevej,City,903,17,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157633369,-1.5432098765432098,1002,4,114,97,18.0,FRC0,114,97,Gasoline,u3bstk2,55.6584844,12.1847617,False,Hedevej,City,894,3,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157635889,-0.3306878306878307,1002,4,114,97,18.0,FRC0,114,97,Gasoline,u3bstk2,55.6584894,12.1847586,False,Hedevej,City,838,0,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157638411,0.0,1002,4,114,97,16.9,FRC0,114,97,Gasoline,u3bstk2,55.65849,12.1847583,False,Hedevej,City,836,0,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157640930,0.0,1002,4,114,97,12.9,FRC0,114,97,Gasoline,u3bstk2,55.65849,12.1847583,False,Hedevej,City,1292,0,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157643449,0.5513651801861409,1002,4,114,97,41.2,FRC0,114,97,Gasoline,u3bstk2,55.65849,12.1847583,False,Hedevej,City,1799,5,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157645967,0.1103168299355749,1002,4,114,97,12.9,FRC0,114,97,Gasoline,u3bstk2,55.6585307,12.1847106,False,Hedevej,City,1051,6,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157648487,0.6613756613756614,1002,4,114,97,45.1,FRC0,114,97,Gasoline,u3bstk2,55.6585901,12.1846445,False,Hedevej,City,1291,12,50,1.0,False,51,32,Broken clouds,3
-NuZVoFlC-rlf5cRasTa,1712157651005,0.2206336598711499,1002,4,114,97,32.2,FRC0,114,97,Gasoline,u3bstk2,55.658648,12.1845797,False,Hedevej,City,1049,14,50,1.0,False,51,32,Broken clouds,3
-NuZZSux6piFMfmg8Efw,1712158015712,0.6626905235255136,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bsth4,55.6567657,12.1767211,False,Unknown,Rural,0,39,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158018244,0.6582411795681938,1002,3,114,97,55.3,FRC0,114,97,Hybrid,u3bst5f,55.6565782,12.1767522,False,Vesterled,Rural,2428,45,60,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158020760,0.4416180886769122,1002,3,114,97,12.9,FRC0,114,97,Hybrid,u3bst5f,55.6561962,12.1767909,False,Vesterled,Rural,2370,49,60,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158023282,0.2202837254383646,1002,3,114,97,43.9,FRC0,114,97,Hybrid,u3bst5f,55.6558007,12.1768217,False,Vesterled,Rural,1907,51,60,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158025799,0.0,1002,3,114,97,24.7,FRC0,114,97,Hybrid,u3bst5f,55.6555414,12.1768532,False,Vesterled,Rural,1915,51,60,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158028315,0.0,1002,3,114,97,22.4,FRC0,114,97,Hybrid,u3bst5d,55.6551613,12.1769341,False,Vesterled,Rural,1917,51,60,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158030830,-0.4417936823503424,1002,3,114,97,8.6,FRC0,114,97,Hybrid,u3bst5e,55.6549098,12.1770008,False,Vesterled,Rural,1861,47,60,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158033351,-0.6611133148221606,1002,3,113,36,11.8,FRC0,113,36,Hybrid,u3bst5e,55.6545826,12.1770726,False,Vesterled,City,1607,41,60,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158035874,-0.880785660809442,1002,3,113,36,14.1,FRC0,113,36,Hybrid,u3bst5e,55.6543982,12.177128,False,Vesterled,City,1373,33,60,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158038391,-1.4346885622213394,1002,3,113,36,11.4,FRC0,113,36,Hybrid,u3bst5e,55.6541997,12.1771666,False,Vesterled,City,1325,20,60,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158040908,-1.54504922085375,1002,3,113,36,17.3,FRC0,113,36,Hybrid,u3bst5e,55.6541396,12.1771683,False,Vesterled,City,558,6,60,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158043429,1.1018555247036008,1002,3,113,36,0.0,FRC0,113,36,Hybrid,u3bst5e,55.6540882,12.1772056,False,Unknown,Motorway,0,16,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158045952,1.4312766988153431,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bst5e,55.6540634,12.1773849,False,Unknown,Motorway,0,29,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158048469,1.213967244956518,1002,3,113,36,0.0,FRC0,113,36,Hybrid,u3bst5e,55.6541098,12.177864,False,Unknown,Motorway,0,40,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158050981,1.6587048832271762,1002,3,113,36,59.6,FRC0,113,36,Hybrid,u3bst5e,55.6542328,12.178231,False,Unknown,Motorway,2455,55,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158053497,1.987281399046105,1002,3,113,36,94.1,FRC0,113,36,Hybrid,u3bst5s,55.6545266,12.1789241,False,Unknown,Motorway,3389,73,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158056018,1.7629688395257614,1002,3,113,36,54.9,FRC0,113,36,Hybrid,u3bst5s,55.6547638,12.1795092,False,Unknown,Motorway,3171,89,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158058537,0.8821842882978254,1002,3,113,36,63.1,FRC0,113,36,Hybrid,u3bst5t,55.6551517,12.1805581,False,Unknown,Motorway,2726,97,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158061056,0.2205460720744563,1002,3,113,36,67.5,FRC0,113,36,Hybrid,u3bst5y,55.6553836,12.1813439,False,Unknown,Motorway,2116,99,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158063576,0.0,1002,3,113,36,61.2,FRC0,113,36,Hybrid,u3bst5z,55.6556431,12.1825778,False,Unknown,Motorway,2120,99,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158066100,0.0,1002,3,113,36,52.2,FRC0,113,36,Hybrid,u3bst5z,55.6558105,12.1834083,False,Unknown,Motorway,2107,99,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158068625,0.0,1002,3,114,128,61.6,FRC0,114,128,Hybrid,u3bst7b,55.6560696,12.1846459,False,Unknown,Motorway,2100,99,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158071143,0.0,1002,3,114,128,58.4,FRC0,114,128,Hybrid,u3bst7c,55.6562385,12.1854756,False,Holbækmotorvejen,Motorway,2104,99,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158073662,-0.2205460720744563,1002,3,114,128,28.6,FRC0,114,128,Hybrid,u3bst7f,55.6564463,12.1867388,False,Holbækmotorvejen,Motorway,2069,97,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158076180,0.0,1002,3,114,128,27.5,FRC0,114,128,Hybrid,u3bst7f,55.6565337,12.1875695,False,Holbækmotorvejen,Motorway,2047,97,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158078689,0.2214250918914131,1002,3,114,128,57.6,FRC0,114,128,Hybrid,u3bst7g,55.6566543,12.1888386,False,Holbækmotorvejen,Motorway,2064,99,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158081203,0.3314770617873243,1002,3,114,128,57.3,FRC0,114,128,Hybrid,u3bst7u,55.6567104,12.1897166,False,Holbækmotorvejen,Motorway,2139,102,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158083713,0.2213368747233289,1002,3,114,128,61.6,FRC0,114,128,Hybrid,u3bstkj,55.6567385,12.1910651,False,Holbækmotorvejen,Motorway,2189,104,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158086225,0.0,1002,3,114,128,40.4,FRC0,114,128,Hybrid,u3bstkj,55.6567489,12.1919895,False,Holbækmotorvejen,Motorway,2193,104,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158088734,0.0,1002,3,114,128,27.8,FRC0,114,128,Hybrid,u3bst7y,55.6567144,12.1933826,False,Holbækmotorvejen,Motorway,2210,104,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158091254,-0.2204585537918871,1002,3,114,128,18.4,FRC0,114,128,Hybrid,u3bst7z,55.6566324,12.1947502,False,Holbækmotorvejen,Motorway,2183,102,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158093775,0.4407422098814403,1002,3,114,128,68.6,FRC0,114,128,Hybrid,u3bsteb,55.6565452,12.1956475,False,Holbækmotorvejen,Motorway,2204,106,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158096300,0.6600660066006602,1002,3,114,128,62.4,FRC0,114,128,Hybrid,u3bstec,55.6563992,12.1970848,False,Holbækmotorvejen,Motorway,2339,112,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158098821,-0.2203711049407201,1002,3,114,128,42.0,FRC0,114,128,Hybrid,u3bstef,55.656273,12.198048,False,Holbækmotorvejen,Motorway,2345,110,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158101352,-0.2195004170507924,1002,3,114,128,40.4,FRC0,114,128,Hybrid,u3bsteg,55.656042,12.1994362,False,Holbækmotorvejen,Motorway,2292,108,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158103874,-0.1101418627191823,1002,3,114,128,48.2,FRC0,114,128,Hybrid,u3bsteu,55.6558748,12.2003471,False,Holbækmotorvejen,Motorway,2266,107,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158106396,0.1101418627191823,1002,3,114,128,60.4,FRC0,114,128,Hybrid,u3bstev,55.6556286,12.2017219,False,Holbækmotorvejen,Motorway,2284,108,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158108915,-0.1102730360372281,1002,3,114,128,50.2,FRC0,114,128,Hybrid,u3bstev,55.6554729,12.2026327,False,Holbækmotorvejen,Motorway,2277,107,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158111435,0.1102292768959435,1002,3,114,128,62.0,FRC0,114,128,Hybrid,u3bstew,55.6552646,12.2039969,False,Holbækmotorvejen,Motorway,2275,108,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158113954,0.1102730360372281,1002,3,114,128,58.8,FRC0,114,128,Hybrid,u3bstex,55.6551578,12.2049284,False,Holbækmotorvejen,Motorway,2315,109,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158116478,0.0,1002,3,114,128,49.0,FRC0,114,128,Hybrid,u3bstg8,55.6550374,12.2063723,False,Holbækmotorvejen,Motorway,2310,109,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158119001,0.0,1002,3,114,128,60.4,FRC0,114,128,Hybrid,u3bstg9,55.6549839,12.2073223,False,Holbækmotorvejen,Motorway,2306,109,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158121523,0.0,1002,3,86,71,56.9,FRC3,86,71,Hybrid,u3bstgd,55.6549519,12.2087859,False,Holbækmotorvejen,Motorway,2309,109,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158124043,0.0,1002,3,114,128,51.0,FRC0,114,128,Hybrid,u3bstgd,55.6549511,12.2097436,False,Holbækmotorvejen,Motorway,2318,109,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158126563,-0.1102292768959435,1002,3,114,128,37.6,FRC0,114,128,Hybrid,u3bstge,55.655004,12.2111855,False,Holbækmotorvejen,Motorway,2304,108,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158129087,-0.1100545870751893,1002,3,114,128,31.0,FRC0,114,128,Hybrid,u3bstgs,55.6550803,12.2121382,False,Holbækmotorvejen,Motorway,2276,107,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158131618,-0.1097502085253962,1002,3,114,128,37.6,FRC0,114,128,Hybrid,u3bstgt,55.6552011,12.2135254,False,Holbækmotorvejen,Motorway,2257,106,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158134140,-0.1101418627191823,1002,3,114,128,28.2,FRC0,114,128,Hybrid,u3bstgw,55.6553175,12.2144199,False,Holbækmotorvejen,Motorway,2238,105,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158136659,0.0,1002,3,114,128,39.2,FRC0,114,128,Hybrid,u3bstgz,55.6555346,12.2157775,False,Holbækmotorvejen,Motorway,2238,105,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158139175,0.0,1002,3,114,128,41.6,FRC0,114,128,Hybrid,u3bstgz,55.6557103,12.2166719,False,Holbækmotorvejen,Motorway,2238,105,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158141695,0.2204585537918871,1002,3,114,128,64.7,FRC0,114,128,Hybrid,u3bsw5b,55.6560003,12.2179898,False,Holbækmotorvejen,Motorway,2251,107,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158144218,0.0,1002,3,114,128,41.2,FRC0,114,128,Hybrid,u3bsw5c,55.656222,12.2188573,False,Holbækmotorvejen,Motorway,2280,107,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158146738,0.0,1002,3,114,128,27.5,FRC0,114,128,Hybrid,u3bsw5f,55.6565989,12.220123,False,Holbækmotorvejen,Motorway,2270,107,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158149265,0.2198478652772281,1002,3,114,128,59.2,FRC0,114,128,Hybrid,u3bswh5,55.6568697,12.2209356,False,Holbækmotorvejen,Motorway,2283,109,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158151780,0.6626905235255136,1002,3,114,128,76.5,FRC0,114,128,Hybrid,u3bswh5,55.6573105,12.2221869,False,Holbækmotorvejen,Motorway,2364,115,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158154306,-0.109967449634908,1002,3,114,128,9.8,FRC0,114,128,Hybrid,u3bswhh,55.6577808,12.2234866,False,Holbækmotorvejen,Motorway,2456,114,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158156829,-0.440392830404721,1002,3,114,128,10.6,FRC0,114,128,Hybrid,u3bswhj,55.6580748,12.2243368,False,Holbækmotorvejen,Motorway,2376,110,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158159351,-0.6608511763150939,1002,3,114,128,11.0,FRC0,114,128,Hybrid,u3bswhq,55.6585127,12.2255425,False,Holbækmotorvejen,Motorway,2262,104,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158161871,-0.4409171075837743,1002,3,114,128,7.8,FRC0,114,128,Hybrid,u3bswhq,55.6587984,12.2262923,False,Holbækmotorvejen,Motorway,2148,100,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158164393,0.2202837254383646,1002,3,114,128,46.7,FRC0,114,128,Hybrid,u3bswhr,55.659226,12.2274167,False,Holbækmotorvejen,Motorway,2149,102,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158166916,-0.2201964152023605,1002,3,114,128,25.5,FRC0,114,128,Hybrid,u3bswk8,55.6594901,12.2281581,False,Holbækmotorvejen,Motorway,2122,100,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158169435,0.0,1002,3,114,128,41.2,FRC0,114,128,Hybrid,u3bswk9,55.6599086,12.2292723,False,Holbækmotorvejen,Motorway,2111,100,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158171957,0.0,1002,3,114,128,37.3,FRC0,114,128,Hybrid,u3bswk9,55.6601797,12.2300166,False,Holbækmotorvejen,Motorway,2125,100,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158174475,-0.5515841496778748,1002,3,114,128,15.3,FRC0,114,128,Hybrid,u3bswkd,55.6605628,12.2311257,False,Holbækmotorvejen,Motorway,2058,95,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158176993,-0.66190097961345,1002,3,72,26,9.8,FRC3,72,26,Hybrid,u3bswkd,55.6608007,12.231835,False,Holbækmotorvejen,Motorway,1930,89,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158179513,-1.7636684303350971,1002,3,72,26,12.2,FRC3,72,26,Hybrid,u3bswkg,55.6611099,12.2327657,False,Unknown,Motorway,1690,73,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158182029,-1.1040452216922805,1002,3,72,26,12.2,FRC3,72,26,Hybrid,u3bswkg,55.6612761,12.233266,False,Unknown,Motorway,1513,63,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158184551,-0.4405674508767292,1002,3,72,26,8.6,FRC3,72,26,Hybrid,u3bswku,55.6613955,12.2340371,False,Unknown,Motorway,1698,59,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158187071,-0.2204585537918871,1002,3,72,26,40.4,FRC3,72,26,Hybrid,u3bswku,55.6613492,12.2345465,False,Unknown,Motorway,1633,57,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158189593,0.4405674508767292,1002,3,72,26,42.4,FRC3,72,26,Hybrid,u3bswkv,55.661079,12.2351661,False,Unknown,Motorway,1676,61,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158192116,1.1009820760118023,1002,3,72,26,16.5,FRC3,72,26,Hybrid,u3bswkt,55.6607971,12.2354556,False,Unknown,Motorway,1933,71,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158194638,1.762269803506917,1002,3,72,26,63.1,FRC3,72,26,Hybrid,u3bswkt,55.6602366,12.2358301,False,Tværvejen,Rural,3051,87,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158197157,0.5513651801861409,1002,3,72,26,16.1,FRC3,72,26,Hybrid,u3bswkw,55.6598047,12.2360888,False,Tværvejen,Rural,2591,92,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158199676,0.1102730360372281,1002,3,72,26,47.8,FRC3,72,26,Hybrid,u3bswkq,55.6591292,12.2364756,False,Tværvejen,Rural,1964,93,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158202194,-0.1103168299355749,1002,3,82,24,27.5,FRC3,82,24,Hybrid,u3bswkq,55.6586825,12.2367204,False,Tværvejen,Rural,1969,92,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158204715,0.0,1002,3,82,24,30.6,FRC3,82,24,Hybrid,u3bswkn,55.6580049,12.2370535,False,Tværvejen,Rural,1964,92,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158207232,-0.2207213172648214,1002,3,89,37,8.6,FRC3,89,37,Hybrid,u3bswkn,55.6575652,12.2372523,False,Tværvejen,Rural,1935,90,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158209752,-0.5511463844797178,1002,3,89,37,13.7,FRC3,89,37,Hybrid,u3bswkp,55.656913,12.2375061,False,Unknown,Rural,1843,85,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158212270,-0.4412673197422999,1002,3,54,35,11.0,FRC3,54,35,Hybrid,u3bsw7z,55.6564946,12.237648,False,Unknown,Rural,1752,81,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158214795,-0.44004400440044,1002,3,54,35,11.8,FRC3,54,35,Hybrid,u3bsw7z,55.6559113,12.2378161,False,Unknown,Rural,1655,77,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158217316,-0.4407422098814403,1002,3,54,35,12.2,FRC3,54,35,Hybrid,u3bsw7x,55.6553564,12.2378941,False,Unknown,Rural,1586,73,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158219830,-0.3314770617873243,1002,3,54,35,12.5,FRC3,54,35,Hybrid,u3bsw7x,55.6550094,12.2378051,False,Unknown,Rural,1501,70,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158222354,-0.3301637612255679,1002,3,54,35,10.6,FRC3,54,35,Hybrid,u3bsw7x,55.6545447,12.2374454,False,Unknown,Rural,1495,67,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158224874,-0.5511463844797178,1002,3,54,35,9.0,FRC3,54,35,Hybrid,u3bsw7w,55.6542932,12.2370721,False,Unknown,Rural,1805,62,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158227395,-0.8814844197628807,1002,3,54,35,12.2,FRC3,54,35,Hybrid,u3bsw7w,55.6539917,12.2364957,False,Unknown,Rural,1588,54,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158229914,-0.5513651801861409,1002,3,54,35,11.4,FRC3,54,35,Hybrid,u3bsw7q,55.6537885,12.2362512,False,Unknown,Rural,1455,49,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158232437,-0.5504910380059013,1002,3,54,35,9.0,FRC3,54,35,Hybrid,u3bsw7q,55.6534383,12.2361845,False,Unknown,Rural,1696,44,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158234958,-1.212041077173961,1002,3,54,35,12.5,FRC3,54,35,Hybrid,u3bsw7q,55.6532455,12.2362342,False,Unknown,Rural,1379,33,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158237479,-1.1018555247036008,1002,3,54,35,11.8,FRC3,54,35,Hybrid,u3bsw7q,55.6530304,12.2362663,False,Unknown,Rural,1441,23,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158239999,-1.6534391534391537,1002,3,54,35,16.1,FRC3,54,35,Hybrid,u3bsw7q,55.6529689,12.2362218,False,Unknown,Rural,974,8,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158242519,1.6534391534391537,1002,3,54,35,0.0,FRC3,54,35,Hybrid,u3bsw7q,55.6529075,12.2360935,False,Unknown,Rural,0,23,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158245039,2.314814814814815,1002,3,54,35,16.5,FRC3,54,35,Hybrid,u3bsw7m,55.6528534,12.2358357,False,Unknown,Rural,1211,44,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158247557,3.3095048980672495,1002,3,56,190,94.1,FRC3,56,190,Hybrid,u3bsw7m,55.6527525,12.2350568,False,Unknown,Rural,3303,74,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158250074,0.6621639517944644,1002,3,56,190,11.0,FRC3,56,190,Hybrid,u3bsw7k,55.652673,12.2343497,False,Roskildevej,City,4100,80,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158252594,-0.4409171075837743,1002,3,56,190,7.8,FRC3,56,190,Hybrid,u3bsw7h,55.6525645,12.2333376,False,Roskildevej,City,2235,76,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158255115,-0.3305566574110803,1002,3,56,190,13.3,FRC3,56,190,Hybrid,u3bsw75,55.6524896,12.2326997,False,Roskildevej,City,2076,73,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158257629,0.1104923539291081,1002,3,56,190,32.2,FRC3,56,190,Hybrid,u3bsw74,55.6523765,12.2317472,False,Roskildevej,City,2099,74,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158260150,-0.11018555247036,1002,3,56,190,16.5,FRC3,56,190,Hybrid,u3bsw74,55.6523044,12.2311182,False,Roskildevej,City,2062,73,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158262667,0.1103606586324107,1002,3,56,190,29.0,FRC3,56,190,Hybrid,u3bsw71,55.6522148,12.2301501,False,Roskildevej,City,2054,74,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158265177,0.1106684373616644,1002,3,56,190,31.4,FRC3,56,190,Hybrid,u3bsw71,55.6521539,12.2294933,False,Roskildevej,City,2102,75,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158267686,0.0,1002,3,56,190,19.2,FRC3,56,190,Hybrid,u3bsw70,55.6520462,12.2284927,False,Roskildevej,City,2105,75,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158270204,0.0,1002,3,56,190,25.9,FRC3,56,190,Hybrid,u3bsw70,55.6519827,12.2278331,False,Roskildevej,City,2117,75,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158272723,0.2205460720744563,1002,3,56,190,43.5,FRC3,56,190,Hybrid,u3bsw5p,55.6518704,12.2268352,False,Roskildevej,City,2160,77,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158275245,-0.1101418627191823,1002,3,56,190,16.5,FRC3,56,190,Hybrid,u3bsw5n,55.6517913,12.2261715,False,Roskildevej,City,2142,76,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158277767,-0.2202837254383646,1002,3,56,190,12.5,FRC3,56,190,Hybrid,u3bsw5n,55.651694,12.2251783,False,Roskildevej,City,2111,74,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158280290,-0.5504910380059013,1002,3,56,190,14.5,FRC3,56,190,Hybrid,u3bsw5j,55.6516035,12.2242407,False,Roskildevej,City,2014,69,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158282814,-0.4402183483007572,1002,3,56,190,8.2,FRC3,56,190,Hybrid,u3bsw5h,55.6515526,12.2236503,False,Roskildevej,City,1873,65,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158285335,0.11018555247036,1002,3,56,190,39.6,FRC3,56,190,Hybrid,u3bsw5h,55.6514858,12.2227775,False,Roskildevej,City,1856,66,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158287859,0.0,1002,3,56,190,31.0,FRC3,56,190,Hybrid,u3bsw55,55.6514322,12.2221965,False,Unknown,Motorway,1846,66,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158290382,0.0,1002,3,56,190,32.9,FRC3,56,190,Hybrid,u3bsw55,55.6513718,12.2213194,False,Unknown,Motorway,1861,66,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158292898,0.0,1002,3,56,190,18.4,FRC3,56,190,Hybrid,u3bsw54,55.6513556,12.220735,False,Unknown,Motorway,1854,66,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158295419,-0.11018555247036,1002,3,56,190,19.2,FRC3,56,190,Hybrid,u3bsw54,55.6513381,12.2198638,False,Unknown,Motorway,1844,65,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158297939,-0.1102292768959435,1002,3,56,190,24.7,FRC3,56,190,Hybrid,u3bsw51,55.6513562,12.2192898,False,Unknown,Motorway,1806,64,130,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158300461,-0.2202837254383646,1002,3,56,190,8.2,FRC3,56,190,Hybrid,u3bsw51,55.6514428,12.2184546,False,Roskildevej,City,1760,62,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158302976,-0.4417936823503424,1002,3,56,190,11.0,FRC3,56,190,Hybrid,u3bsw50,55.6515177,12.217956,False,Roskildevej,City,1636,58,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158305485,-0.2214250918914131,1002,3,56,190,9.0,FRC3,56,190,Hybrid,u3bsw50,55.6516293,12.2172324,False,Roskildevej,City,1627,56,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158308001,-0.2208090443384561,1002,3,56,190,10.2,FRC3,56,190,Hybrid,u3bstgp,55.6516812,12.2167503,False,Roskildevej,Rural,1516,54,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158310520,-0.1102730360372281,1002,3,56,190,9.4,FRC3,56,190,Hybrid,u3bstgp,55.6516893,12.2160573,False,Roskildevej,Rural,1470,53,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158313034,0.0,1002,3,56,190,13.7,FRC3,56,190,Hybrid,u3bstgp,55.6516463,12.2155864,False,Roskildevej,Rural,1494,53,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158315543,-0.1107125459457065,1002,3,88,67,11.4,FRC3,88,67,Hybrid,u3bstgn,55.6515127,12.2149086,False,Unknown,Motorway,1500,52,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158318059,-0.5520226108461402,1002,3,56,190,8.2,FRC3,56,190,Hybrid,u3bstgn,55.6514026,12.2145388,False,Roskildevej,Rural,1512,47,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158320588,0.0,1002,3,56,190,11.0,FRC3,56,190,Hybrid,u3bstfv,55.651196,12.2140164,False,Roskildevej,Rural,1758,47,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158323108,0.3306878306878307,1002,3,56,190,49.4,FRC3,56,190,Hybrid,u3bstfv,55.6510782,12.213657,False,Roskildevej,City,1886,50,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158325629,-0.11018555247036,1002,3,56,190,8.2,FRC3,56,190,Hybrid,u3bstfv,55.650886,12.2130662,False,Roskildevej,City,1867,49,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158328149,-0.2204585537918871,1002,3,56,190,11.0,FRC3,56,190,Hybrid,u3bstfu,55.6507841,12.2126731,False,Roskildevej,City,1786,47,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158330669,0.2204585537918871,1002,3,56,190,29.4,FRC3,56,190,Hybrid,u3bstfu,55.6506995,12.2120479,False,Hovedgaden,City,1803,49,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158333190,-0.2203711049407201,1002,3,56,190,8.6,FRC3,56,190,Hybrid,u3bstfu,55.650656,12.2116229,False,Hovedgaden,City,1819,47,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158335706,-0.2208090443384561,1002,3,56,190,16.9,FRC3,56,190,Hybrid,u3bstfg,55.6506004,12.2109901,False,Hovedgaden,City,1778,45,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158338229,-0.9908838684106224,1002,3,56,190,9.8,FRC3,56,190,Hybrid,u3bstfg,55.6505732,12.2106164,False,Hovedgaden,City,1505,36,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158340751,-0.4405674508767292,1002,3,56,190,9.0,FRC3,56,190,Hybrid,u3bstfg,55.650523,12.2101748,False,Hovedgaden,City,1653,32,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158343274,0.2201964152023605,1002,3,49,141,17.3,FRC3,49,141,Hybrid,u3bstff,55.6504916,12.209888,False,Hovedgaden,City,1486,34,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158345794,0.2204585537918871,1002,3,49,141,0.0,FRC3,49,141,Hybrid,u3bstff,55.6504472,12.2094198,False,Hovedgaden,City,0,36,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158348320,-0.109967449634908,1002,3,49,141,0.0,FRC3,49,141,Hybrid,u3bstff,55.6504009,12.2089417,False,Hovedgaden,City,0,35,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158350842,0.2202837254383646,1002,3,49,141,0.0,FRC3,49,141,Hybrid,u3bstff,55.6503786,12.2086274,False,Hovedgaden,City,0,37,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158353367,0.5500550055005501,1002,3,49,141,23.5,FRC3,49,141,Hybrid,u3bstfc,55.6503526,12.2080932,False,Hovedgaden,City,2194,42,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158355890,-0.1100982076011802,1002,3,56,190,9.8,FRC3,56,190,Hybrid,u3bstfc,55.650332,12.2077149,False,Hovedgaden,City,2130,41,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158358407,-0.1103606586324107,1002,3,56,190,8.2,FRC3,56,190,Hybrid,u3bstfc,55.6502823,12.2071911,False,Hovedgaden,City,2070,40,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158360927,0.2204585537918871,1002,3,56,190,19.6,FRC3,56,190,Hybrid,u3bstfb,55.6502487,12.2068291,False,Hovedgaden,City,2154,42,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158363447,-0.1102292768959435,1002,3,56,190,11.4,FRC3,56,190,Hybrid,u3bstfb,55.6501967,12.2062714,False,Hovedgaden,City,2197,41,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158365969,0.1101418627191823,1002,3,49,141,18.0,FRC3,49,141,Hybrid,u3bstfb,55.6501612,12.2059096,False,Hovedgaden,City,2153,42,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158368488,-0.3308191081116845,1002,3,49,141,9.0,FRC3,49,141,Hybrid,u3bstdz,55.6501172,12.2053729,False,Hovedgaden,City,2083,39,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158371010,0.0,1002,3,49,141,20.0,FRC3,49,141,Hybrid,u3bstdz,55.6500831,12.2050282,False,Hovedgaden,City,1998,39,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158373530,0.0,1002,3,49,141,8.6,FRC3,49,141,Hybrid,u3bstdz,55.6500432,12.2045019,False,Unknown,Rural,2030,39,80,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158376049,-0.2205460720744563,1002,3,49,141,10.2,FRC3,49,141,Hybrid,u3bstdy,55.6500127,12.2041622,False,Hovedgaden,City,1995,37,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158378566,-0.772524610426875,1002,3,49,141,15.3,FRC3,49,141,Hybrid,u3bstdy,55.6499736,12.2037037,False,Hovedgaden,City,1690,30,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158381075,-0.9964129135113592,1002,3,49,141,12.2,FRC3,49,141,Hybrid,u3bstdy,55.6499515,12.2034682,False,Hovedgaden,City,1368,21,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158383594,-1.4335494684839662,1002,3,49,141,17.3,FRC3,49,141,Hybrid,u3bstdy,55.6499375,12.2032752,False,Hovedgaden,City,706,8,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158386115,-0.5509277623518004,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstdy,55.6499366,12.203221,False,Hovedgaden,City,0,3,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158388635,-0.3306878306878307,1002,3,49,141,0.0,FRC3,49,141,Hybrid,u3bstdy,55.6499346,12.2032143,False,Hovedgaden,City,0,0,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158391155,0.8818342151675486,1002,3,49,141,0.0,FRC3,49,141,Hybrid,u3bstdy,55.649935,12.2032149,False,Hovedgaden,City,0,8,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158393668,1.2158995445903524,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstdv,55.649925,12.2030173,False,Hovedgaden,City,0,19,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158396187,0.4410921441489127,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstdv,55.6499124,12.2028134,False,Hovedgaden,City,0,23,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158398708,0.5509277623518004,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstdv,55.6498842,12.2024699,False,Kallerupvej,City,0,28,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158401229,0.11018555247036,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstdt,55.6498648,12.2022189,False,Hovedgaden,City,0,29,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158403751,0.1101418627191823,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstdt,55.6498187,12.2018294,False,Hovedgaden,City,0,30,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158406270,-0.1102730360372281,1002,3,16,1,0.0,FRC3,16,1,Hybrid,u3bstds,55.6497917,12.2015658,False,Hovedgaden,City,0,29,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158408790,0.0,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstds,55.649763,12.2011831,False,Hovedgaden,City,0,29,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158411314,-0.2201091741503786,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstds,55.6497191,12.2008177,False,Hovedgaden,City,0,27,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158413837,0.6605892456070815,1002,3,49,141,0.0,FRC3,49,141,Hybrid,u3bstds,55.649694,12.2005581,False,Hovedgaden,City,0,33,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158416358,0.3305566574110803,1002,3,49,141,0.0,FRC3,49,141,Hybrid,u3bstde,55.6496455,12.2000903,False,Hovedgaden,City,0,36,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158418877,0.1102730360372281,1002,3,49,141,0.0,FRC3,49,141,Hybrid,u3bstde,55.6496149,12.1997651,False,Brøndvej,City,0,37,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158421397,0.1102292768959435,1002,3,49,141,0.0,FRC3,49,141,Hybrid,u3bstde,55.6495876,12.1992717,False,Hovedgaden,City,0,38,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158423920,0.0,1002,3,49,141,0.0,FRC3,49,141,Hybrid,u3bstdd,55.6495644,12.1989308,False,Hovedgaden,City,0,38,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158426431,0.221248727819815,1002,3,49,141,12.2,FRC3,49,141,Hybrid,u3bstdd,55.6495147,12.1983992,False,Hovedgaden,City,660,40,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158428946,-0.4417936823503424,1002,3,49,141,11.0,FRC3,49,141,Hybrid,u3bstdd,55.6494886,12.1980556,False,Hovedgaden,City,1928,36,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158431466,-0.4409171075837743,1002,3,56,190,9.0,FRC3,56,190,Hybrid,u3bstdd,55.649475,12.1975958,False,Hedebovej,City,1774,32,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158433984,-0.66190097961345,1002,3,56,190,13.7,FRC3,56,190,Hybrid,u3bstd9,55.6494631,12.1973325,False,Hovedgaden,City,1269,26,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158436502,-0.8825346394845999,1002,3,56,190,17.6,FRC3,56,190,Hybrid,u3bstd9,55.6494638,12.1970417,False,Hovedgaden,City,615,18,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158439023,0.3305566574110803,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstd9,55.6494964,12.196925,False,Vesterkøb,City,0,21,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158441541,0.8825346394845999,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstd9,55.6496345,12.1968315,False,Vesterkøb,City,0,29,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158444061,0.7716049382716049,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstd9,55.6497922,12.1967834,False,Vesterkøb,City,0,36,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158446579,0.2206336598711499,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstdc,55.6500742,12.1967198,False,Vesterkøb,City,0,38,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158449100,0.0,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstdc,55.65027,12.1966746,False,Vesterkøb,City,0,38,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158451621,0.0,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstdc,55.650569,12.1966167,False,Vesterkøb,City,0,38,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158454142,0.11018555247036,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstdc,55.6507676,12.1965802,False,Vesterkøb,City,0,39,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158456661,0.0,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bstdc,55.6510652,12.196515,False,Vesterkøb,City,0,39,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158459180,-0.1102730360372281,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bste1,55.6512526,12.1964684,False,Vesterkøb,City,0,38,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158461699,0.2205460720744563,1002,3,56,190,30.2,FRC3,56,190,Hybrid,u3bste1,55.6515396,12.1963979,False,Vesterkøb,City,52,40,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158464217,-0.2206336598711499,1002,3,56,190,11.8,FRC3,56,190,Hybrid,u3bste1,55.6517371,12.1963517,False,Vesterkøb,City,1995,38,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158466737,-0.1102292768959435,1002,3,56,190,8.6,FRC3,56,190,Hybrid,u3bste1,55.6520221,12.1962915,False,Vesterkøb,City,1922,37,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158469259,-0.3304255881575469,1002,3,56,190,8.2,FRC3,56,190,Hybrid,u3bste1,55.6522078,12.1962559,False,Vesterkøb,City,1829,34,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158471778,-0.2205460720744563,1002,3,56,190,16.5,FRC3,56,190,Hybrid,u3bste1,55.6524559,12.1962068,False,Vesterkøb,City,1461,32,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158474299,-0.5509277623518004,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bste2,55.6526806,12.1961401,False,Vesterkøb,City,127,27,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158476816,-0.6621639517944644,1002,3,56,190,0.0,FRC3,56,190,Hybrid,u3bste2,55.6528021,12.1961181,False,Vesterkøb,City,0,21,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158479341,-0.7700770077007701,1002,3,88,67,0.0,FRC3,88,67,Hybrid,u3bste2,55.6529325,12.1960887,False,Vesterkøb,City,0,14,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158481859,0.2206336598711499,1002,3,88,67,0.0,FRC3,88,67,Hybrid,u3bste2,55.6530014,12.1960623,False,Vesterkøb,City,0,16,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158484381,0.1101418627191823,1002,3,88,67,0.0,FRC3,88,67,Hybrid,u3bste2,55.6531236,12.1960299,False,Vesterkøb,City,0,17,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158486900,0.1102730360372281,1002,3,88,67,0.0,FRC3,88,67,Hybrid,u3bste2,55.6532023,12.1959719,False,Vesterkøb,City,0,18,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158489419,0.1102730360372281,1002,3,88,67,0.0,FRC3,88,67,Hybrid,u3bste2,55.6532629,12.1957502,False,Vesterkøb,City,0,19,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158491939,0.7716049382716049,1002,3,88,67,0.0,FRC3,88,67,Hybrid,u3bste2,55.6532689,12.1955538,False,Hedevej,City,0,26,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158494457,0.5515841496778748,1002,3,88,67,0.0,FRC3,88,67,Hybrid,u3bste2,55.653286,12.1951568,False,Hedevej,City,0,31,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158496977,-0.2204585537918871,1002,3,88,67,0.0,FRC3,88,67,Hybrid,u3bste2,55.6533033,12.1948841,False,Hedevej,City,0,29,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158499498,-0.2203711049407201,1002,3,114,128,0.0,FRC0,114,128,Hybrid,u3bst7r,55.6533263,12.1945073,False,Hedevej,City,0,27,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158502021,-0.3302946228035407,1002,3,114,128,0.0,FRC0,114,128,Hybrid,u3bst7r,55.653348,12.1942819,False,Hedevej,City,0,24,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158504538,1.4346885622213394,1002,3,114,128,0.0,FRC0,114,128,Hybrid,u3bst7r,55.6533857,12.1938883,False,Hedevej,City,0,37,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158507054,0.7728316551845964,1002,3,114,128,24.7,FRC0,114,128,Hybrid,u3bst7r,55.6534263,12.1935208,False,Hedevej,City,1755,44,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158509574,0.1102292768959435,1002,3,114,128,10.2,FRC0,114,128,Hybrid,u3bst7q,55.6534712,12.1929283,False,Hedevej,City,2296,45,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158512094,-0.3306878306878307,1002,3,114,128,10.2,FRC0,114,128,Hybrid,u3bst7q,55.6534976,12.1925455,False,Hedevej,City,2221,42,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158514614,-0.2204585537918871,1002,3,114,128,19.2,FRC0,114,128,Hybrid,u3bst7m,55.653555,12.1919966,False,Hedevej,City,2077,40,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158517129,-0.1104484205875856,1002,3,114,128,17.3,FRC0,114,128,Hybrid,u3bst7m,55.653594,12.1916567,False,Hedevej,City,2042,39,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158519649,0.0,1002,3,114,128,8.6,FRC0,114,128,Hybrid,u3bst7m,55.6536496,12.1911468,False,Hedevej,City,2035,39,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158522172,0.1100982076011802,1002,3,114,128,18.4,FRC0,114,128,Hybrid,u3bst7m,55.6537205,12.1908125,False,Hedevej,City,2002,40,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158524685,0.3316089667064598,1002,3,114,128,17.3,FRC0,114,128,Hybrid,u3bst7k,55.6538857,12.1903368,False,Hedevej,City,2197,43,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158527202,-0.1103606586324107,1002,3,114,128,12.2,FRC0,114,128,Hybrid,u3bst7s,55.6540154,12.1900328,False,Hedevej,City,2202,42,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158529721,-0.1102730360372281,1002,3,114,128,17.6,FRC0,114,128,Hybrid,u3bst7s,55.6542082,12.1895832,False,Hedevej,City,2115,41,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158532242,-0.11018555247036,1002,3,114,128,25.5,FRC0,114,128,Hybrid,u3bst7s,55.6543499,12.1893524,False,Hedevej,City,2069,40,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158534762,0.1102292768959435,1002,3,114,128,21.2,FRC0,114,128,Hybrid,u3bst7e,55.6546055,12.1890656,False,Katrinevej,City,2106,41,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158537282,0.0,1002,3,114,128,11.0,FRC0,114,128,Hybrid,u3bst7e,55.6548714,12.1887809,False,Nordvang,City,2110,41,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158539805,0.1100982076011802,1002,3,114,128,13.7,FRC0,114,128,Hybrid,u3bst7e,55.6550574,12.1885691,False,Hedevej,City,2139,42,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158542326,0.11018555247036,1002,3,114,128,8.2,FRC0,114,128,Hybrid,u3bst7e,55.6553272,12.188247,False,Hedevej,City,2207,43,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158544846,0.1102292768959435,1002,3,114,128,8.6,FRC0,114,128,Hybrid,u3bst7g,55.6555138,12.1880472,False,Hedevej,City,2266,44,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158547366,0.0,1002,3,114,128,8.2,FRC0,114,128,Hybrid,u3bst7f,55.6557978,12.1877345,False,Krogager,City,2272,44,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158549885,0.0,1002,3,114,128,11.0,FRC0,114,128,Hybrid,u3bst7f,55.6559829,12.1875275,False,Hedevej,City,2244,44,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158552405,0.1102292768959435,1002,3,114,128,8.2,FRC0,114,128,Hybrid,u3bst7f,55.656268,12.1872161,False,Hedevej,City,2314,45,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158554926,0.0,1002,3,114,128,14.1,FRC0,114,128,Hybrid,u3bst7f,55.6564713,12.1870104,False,Hedevej,City,2342,45,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158557445,-0.4410921441489127,1002,3,114,97,8.6,FRC0,114,97,Hybrid,u3bstk4,55.6567441,12.1866948,False,Holbækmotorvejen,Motorway,2281,41,110,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158559964,-0.2205460720744563,1002,3,114,97,18.0,FRC0,114,97,Hybrid,u3bstk1,55.656917,12.1865226,False,Hedevej,City,2002,39,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158562481,0.1103606586324107,1002,3,114,97,29.0,FRC0,114,97,Hybrid,u3bstk1,55.6571706,12.1862775,False,Hedevej,City,2038,40,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158565001,0.1102292768959435,1002,3,114,97,16.5,FRC0,114,97,Hybrid,u3bstk1,55.6573385,12.186094,False,Hedevej,City,2106,41,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158567523,0.0,1002,3,114,97,16.1,FRC0,114,97,Hybrid,u3bstk1,55.6575821,12.1857946,False,Svinget,City,2092,41,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158570041,-0.1103168299355749,1002,3,114,97,8.2,FRC0,114,97,Hybrid,u3bstk1,55.6577558,12.1855917,False,Hedevej,City,2068,40,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158572565,-0.3301637612255679,1002,3,114,97,8.6,FRC0,114,97,Hybrid,u3bstk1,55.6580031,12.1853041,False,Hedevej,City,2013,37,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158575085,-0.6613756613756614,1002,3,114,97,11.4,FRC0,114,97,Hybrid,u3bstk2,55.6581472,12.1851303,False,Hedevej,City,1742,31,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158577606,-0.6611133148221606,1002,3,114,97,10.2,FRC0,114,97,Hybrid,u3bstk2,55.6583372,12.1849142,False,Hedevej,City,1475,25,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158580130,-1.54076421905265,1002,3,114,97,14.1,FRC0,114,97,Hybrid,u3bstk2,55.658424,12.1848196,False,Hedevej,City,940,11,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158582649,-1.1027303603722818,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bstk2,55.658467,12.1847789,False,Hedevej,City,0,1,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158585164,-0.1104484205875856,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bstk2,55.6584651,12.1847828,False,Hedevej,City,0,0,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158587682,0.0,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bstk2,55.658465,12.1847833,False,Hedevej,City,0,0,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158590202,0.0,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bstk2,55.658465,12.1847833,False,Hedevej,City,0,0,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158592721,0.0,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bstk2,55.658465,12.1847833,False,Hedevej,City,0,0,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158595243,0.0,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bstk2,55.658465,12.1847833,False,Hedevej,City,0,0,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158597768,0.0,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bstk2,55.658465,12.1847833,False,Hedevej,City,0,0,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158600292,0.1100545870751893,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bstk2,55.658465,12.1847833,False,Hedevej,City,0,1,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158602812,0.992063492063492,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bstk2,55.6584819,12.1847567,False,Hedevej,City,0,10,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158605331,0.0,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bstk2,55.6585606,12.1846638,False,Hedevej,City,0,10,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158607849,0.0,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bstk2,55.6586028,12.1846148,False,Hedevej,City,0,10,50,1.0,False,52,26,Scattered clouds,4
-NuZZSux6piFMfmg8Efw,1712158610369,0.7716049382716049,1002,3,114,97,0.0,FRC0,114,97,Hybrid,u3bstk2,55.6586668,12.1844742,False,Sønderled,City,0,17,60,1.0,False,52,26,Scattered clouds,4
-NuZlzWhblMNbxMAlfUw,1712161562323,-0.5524617696455405,1002,2,114,97,5.9,FRC0,114,97,Gasoline,u3bsth5,55.6573198,12.1780296,True,Unknown,Rural,1805,52,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161564860,-1.313887793982394,1002,2,114,97,22.0,FRC0,114,97,Gasoline,u3bsth5,55.6573299,12.1772276,True,Sønderled,Rural,879,40,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161567379,-2.3157337567817913,1002,2,114,97,20.0,FRC0,114,97,Gasoline,u3bsth4,55.6572932,12.1766959,True,Sønderled,Rural,921,19,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161569886,0.2216017373576208,1002,2,114,97,100.0,FRC0,114,97,Gasoline,u3bsth4,55.6573037,12.176548,True,Unknown,Rural,1777,21,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161572397,-0.3318730917297225,1002,2,114,97,21.2,FRC0,114,97,Gasoline,u3bsth4,55.6572944,12.1763597,True,Unknown,Rural,1382,18,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161574910,0.3316089667064598,1002,2,114,97,63.9,FRC0,114,97,Gasoline,u3bsth4,55.6572031,12.1763143,True,Unknown,Rural,1476,21,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161577427,1.213967244956518,1002,2,114,97,100.0,FRC0,114,97,Gasoline,u3bsth4,55.6570246,12.1764957,True,Unknown,Rural,2106,32,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161579936,1.549975643239892,1002,2,114,97,94.1,FRC0,114,97,Gasoline,u3bsth4,55.6568334,12.1765951,True,Vesterled,Rural,3135,46,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161582443,0.4432034747152417,1002,2,114,97,100.0,FRC0,114,97,Gasoline,u3bst5f,55.6564657,12.1766817,True,Vesterled,Rural,2461,50,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161584955,1.2163835810332624,1002,2,114,97,100.0,FRC0,114,97,Gasoline,u3bst5f,55.6561893,12.1767292,True,Vesterled,Rural,3061,61,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161587476,0.2203711049407201,1002,2,114,97,74.9,FRC0,114,97,Gasoline,u3bst5f,55.6557188,12.1768008,True,Vesterled,Rural,2907,63,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161589991,0.0,1002,2,114,97,11.0,FRC0,114,97,Gasoline,u3bst5f,55.6554029,12.1768517,True,Vesterled,Rural,2594,63,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161592506,-0.552242102937928,1002,2,114,97,0.0,FRC0,114,97,Gasoline,u3bst5d,55.6549506,12.1769478,True,Vesterled,Rural,2424,58,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161595032,-0.5498372481745404,1002,2,113,36,3.9,FRC0,113,36,Gasoline,u3bst5e,55.6546669,12.1770093,True,Vesterled,City,1820,53,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161597550,-1.7650692789691995,1002,2,113,36,20.0,FRC0,113,36,Gasoline,u3bst5e,55.6543048,12.1770853,True,Vesterled,City,886,37,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161600069,-1.8746416126328789,1002,2,113,36,18.8,FRC0,113,36,Gasoline,u3bst5e,55.6541598,12.1771248,True,Vesterled,City,920,20,60,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161602592,0.5504910380059013,1002,2,113,36,82.0,FRC0,113,36,Gasoline,u3bst5e,55.6540547,12.1772758,True,Unknown,Motorway,1904,25,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161605111,1.6540955405584228,1002,2,113,36,83.9,FRC0,113,36,Gasoline,u3bst5e,55.654077,12.1775554,True,Unknown,Motorway,2592,40,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161607631,0.992063492063492,1002,2,113,36,100.0,FRC0,113,36,Gasoline,u3bst5e,55.6542335,12.1781299,True,Unknown,Motorway,2383,49,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161610151,1.4329805996472664,1002,2,113,36,100.0,FRC0,113,36,Gasoline,u3bst5s,55.6543951,12.1785448,True,Unknown,Motorway,3092,62,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161612669,0.9928514694201748,1002,2,113,36,98.8,FRC0,113,36,Gasoline,u3bst5s,55.6546819,12.1792718,True,Unknown,Motorway,3026,71,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161615191,0.9912767644726408,1002,2,113,36,96.9,FRC0,113,36,Gasoline,u3bst5t,55.6549005,12.1798259,True,Unknown,Motorway,3136,80,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161617711,0.7716049382716049,1002,2,113,36,94.1,FRC0,113,36,Gasoline,u3bst5t,55.6552376,12.1807348,True,Unknown,Motorway,3450,87,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161620232,0.5509277623518004,1002,2,113,36,91.0,FRC0,113,36,Gasoline,u3bst5y,55.6554383,12.1814419,True,Unknown,Motorway,3708,92,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161622753,0.11018555247036,1002,2,113,36,100.0,FRC0,113,36,Gasoline,u3bst5z,55.6556765,12.1825703,True,Unknown,Motorway,2945,93,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161625279,0.4398697985396323,1002,2,113,36,100.0,FRC0,113,36,Gasoline,u3bst5z,55.6559279,12.1837664,True,Unknown,Motorway,3067,97,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161627799,0.4409171075837743,1002,2,114,128,100.0,FRC0,114,128,Gasoline,u3bst7b,55.6560924,12.184593,True,Holbækmotorvejen,Motorway,3191,101,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161630326,0.3297717979158422,1002,2,114,128,96.1,FRC0,114,128,Gasoline,u3bst7c,55.6563526,12.185869,True,Holbækmotorvejen,Motorway,3296,104,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161632848,0.4405674508767292,1002,2,114,128,96.1,FRC0,114,128,Gasoline,u3bst7f,55.6564887,12.186768,True,Holbækmotorvejen,Motorway,3415,108,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161635365,0.5518032931620536,1002,2,114,128,96.1,FRC0,114,128,Gasoline,u3bst7g,55.6566361,12.1882239,True,Holbækmotorvejen,Motorway,3551,113,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161637892,0.2198478652772281,1002,2,114,128,18.8,FRC0,114,128,Gasoline,u3bst7g,55.6567051,12.1892362,True,Holbækmotorvejen,Motorway,3705,115,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161640412,-0.1102292768959435,1002,2,114,128,51.0,FRC0,114,128,Gasoline,u3bstkj,55.656767,12.1907497,True,Holbækmotorvejen,Motorway,3637,114,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161642932,0.0,1002,2,114,128,54.1,FRC0,114,128,Gasoline,u3bstkj,55.6567793,12.1917306,True,Holbækmotorvejen,Motorway,3629,114,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161645451,0.0,1002,2,114,128,52.9,FRC0,114,128,Gasoline,u3bstkn,55.6567429,12.1932419,True,Holbækmotorvejen,Motorway,3637,114,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161647974,0.0,1002,2,114,128,43.1,FRC0,114,128,Gasoline,u3bst7z,55.6566879,12.1942502,True,Holbækmotorvejen,Motorway,3639,114,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161650494,-0.1102292768959435,1002,2,114,128,50.2,FRC0,114,128,Gasoline,u3bsteb,55.6565563,12.195732,True,Holbækmotorvejen,Motorway,3619,113,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161653014,-0.1102292768959435,1002,2,114,128,51.0,FRC0,114,128,Gasoline,u3bstec,55.6564425,12.1967055,True,Holbækmotorvejen,Motorway,3593,112,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161655534,-0.2204585537918871,1002,2,114,128,52.9,FRC0,114,128,Gasoline,u3bstef,55.656254,12.1981391,True,Holbækmotorvejen,Motorway,3548,110,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161658057,-0.1100982076011802,1002,2,114,128,54.1,FRC0,114,128,Gasoline,u3bsteg,55.6561027,12.1990898,True,Holbækmotorvejen,Motorway,3505,109,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161660572,-0.1104484205875856,1002,2,114,128,50.2,FRC0,114,128,Gasoline,u3bsteu,55.6558422,12.2004551,True,Holbækmotorvejen,Motorway,3450,108,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161663092,-0.1102292768959435,1002,2,114,128,63.9,FRC0,114,128,Gasoline,u3bsteu,55.6556805,12.2013559,True,Holbækmotorvejen,Motorway,3416,107,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161665612,-0.1102292768959435,1002,2,114,128,63.1,FRC0,114,128,Gasoline,u3bstev,55.6554503,12.2027016,True,Holbækmotorvejen,Motorway,3406,106,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161668132,0.0,1002,2,114,128,62.0,FRC0,114,128,Gasoline,u3bstew,55.655319,12.2036085,True,Holbækmotorvejen,Motorway,3393,106,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161670654,0.0,1002,2,114,128,62.0,FRC0,114,128,Gasoline,u3bstex,55.6551514,12.204977,True,Holbækmotorvejen,Motorway,3391,106,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161673174,0.0,1002,2,114,128,61.2,FRC0,114,128,Gasoline,u3bstg8,55.6550651,12.2058998,True,Holbækmotorvejen,Motorway,3384,106,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161675691,-0.1103606586324107,1002,2,114,128,60.0,FRC0,114,128,Gasoline,u3bstg9,55.6549789,12.2072965,True,Holbækmotorvejen,Motorway,3368,105,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161678212,0.0,1002,2,114,128,71.0,FRC0,114,128,Gasoline,u3bstg9,55.654941,12.2082236,True,Holbækmotorvejen,Motorway,3356,105,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161680729,0.1103606586324107,1002,2,114,128,70.2,FRC0,114,128,Gasoline,u3bstgd,55.654945,12.2095946,True,Holbækmotorvejen,Motorway,3382,106,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161683249,0.1102292768959435,1002,2,114,128,70.2,FRC0,114,128,Gasoline,u3bstge,55.6549603,12.2105373,True,Holbækmotorvejen,Motorway,3414,107,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161685778,0.1098370018891964,1002,2,114,128,63.1,FRC0,114,128,Gasoline,u3bstgs,55.6550377,12.2119682,True,Holbækmotorvejen,Motorway,3436,108,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161688298,0.0,1002,2,114,128,62.0,FRC0,114,128,Gasoline,u3bstgt,55.6551677,12.2133902,True,Holbækmotorvejen,Motorway,3457,108,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161690819,0.11018555247036,1002,2,114,128,63.1,FRC0,114,128,Gasoline,u3bstgw,55.655276,12.2143419,True,Holbækmotorvejen,Motorway,3483,109,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161693339,0.1102292768959435,1002,2,114,128,62.0,FRC0,114,128,Gasoline,u3bstgz,55.6554892,12.2157359,True,Holbækmotorvejen,Motorway,3510,110,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161695857,0.0,1002,2,114,128,56.9,FRC0,114,128,Gasoline,u3bstgz,55.6556778,12.2166461,True,Holbækmotorvejen,Motorway,3518,110,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161698380,0.1100982076011802,1002,2,114,128,58.0,FRC0,114,128,Gasoline,u3bsw5b,55.6559782,12.2180197,True,Holbækmotorvejen,Motorway,3531,111,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161700901,0.0,1002,2,114,128,58.0,FRC0,114,128,Gasoline,u3bsw5c,55.6562096,12.2189103,True,Holbækmotorvejen,Motorway,3542,111,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161703421,-0.2204585537918871,1002,2,114,128,36.1,FRC0,114,128,Gasoline,u3bsw5f,55.6566034,12.2202208,True,Holbækmotorvejen,Motorway,3505,109,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161705946,-0.11001100110011,1002,2,114,128,36.9,FRC0,114,128,Gasoline,u3bswh5,55.6568773,12.2210448,True,Holbækmotorvejen,Motorway,3464,108,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161708464,-0.1103168299355749,1002,2,114,128,36.9,FRC0,114,128,Gasoline,u3bswh5,55.657307,12.2222335,True,Holbækmotorvejen,Motorway,3432,107,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161710979,-0.1104484205875856,1002,2,114,128,47.8,FRC0,114,128,Gasoline,u3bswhh,55.6576029,12.223019,True,Holbækmotorvejen,Motorway,3400,106,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161713497,0.0,1002,2,114,128,47.1,FRC0,114,128,Gasoline,u3bswhj,55.658057,12.2241981,True,Holbækmotorvejen,Motorway,3394,106,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161716018,0.0,1002,2,114,128,52.9,FRC0,114,128,Gasoline,u3bswhm,55.65835,12.2249785,True,Holbækmotorvejen,Motorway,3384,106,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161718533,-0.1104484205875856,1002,2,114,128,47.1,FRC0,114,128,Gasoline,u3bswhq,55.6587872,12.2261463,True,Holbækmotorvejen,Motorway,3369,105,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161721050,0.0,1002,2,114,128,47.8,FRC0,114,128,Gasoline,u3bswhr,55.6590729,12.2269337,True,Holbækmotorvejen,Motorway,3351,105,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161723572,-0.1101418627191823,1002,2,114,128,47.1,FRC0,114,128,Gasoline,u3bswk8,55.6595004,12.2281114,True,Holbækmotorvejen,Motorway,3340,104,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161726089,0.0,1002,2,114,128,45.1,FRC0,114,128,Gasoline,u3bswk8,55.6597856,12.228878,True,Holbækmotorvejen,Motorway,3345,104,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161728608,-0.2205460720744563,1002,2,114,128,7.8,FRC0,114,128,Gasoline,u3bswk9,55.6602146,12.2300301,True,Holbækmotorvejen,Motorway,3301,102,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161731125,-0.4414426345296429,1002,2,114,128,12.9,FRC0,114,128,Gasoline,u3bswkd,55.6604821,12.2307683,True,Holbækmotorvejen,Motorway,3174,98,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161733652,-0.4396957305544563,1002,2,72,26,0.0,FRC3,72,26,Gasoline,u3bswkd,55.6608398,12.2318644,True,Holbækmotorvejen,Motorway,3065,94,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161736169,-1.4346885622213394,1002,2,72,26,0.0,FRC3,72,26,Gasoline,u3bswkg,55.6610735,12.2325478,True,Holbækmotorvejen,Motorway,2749,81,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161738688,-1.4335494684839662,1002,2,72,26,0.0,FRC3,72,26,Gasoline,u3bswku,55.6613331,12.2334259,True,Unknown,Motorway,2220,68,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161741207,-0.7719112522605972,1002,2,72,26,0.0,FRC3,72,26,Gasoline,u3bswku,55.6614157,12.2339748,True,Unknown,Motorway,2059,61,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161743729,-0.1101418627191823,1002,2,72,26,98.0,FRC3,72,26,Gasoline,u3bswkv,55.6613161,12.234745,True,Unknown,Motorway,1920,60,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161746253,0.2201091741503786,1002,2,72,26,94.1,FRC3,72,26,Gasoline,u3bswkv,55.6609978,12.235295,True,Unknown,Motorway,1949,62,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161748776,0.5504910380059013,1002,2,72,26,89.0,FRC3,72,26,Gasoline,u3bswkt,55.6607045,12.2355425,True,Tværvejen,Rural,2086,67,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161751296,0.5511463844797178,1002,2,72,26,83.1,FRC3,72,26,Gasoline,u3bswkt,55.6601972,12.2358671,True,Tværvejen,Rural,2238,72,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161753816,0.3306878306878307,1002,2,72,26,76.9,FRC3,72,26,Gasoline,u3bswkw,55.6598406,12.2360908,True,Tværvejen,Rural,2377,75,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161756336,0.3306878306878307,1002,2,72,26,58.8,FRC3,72,26,Gasoline,u3bswkq,55.6592844,12.2364111,True,Tværvejen,Rural,2478,78,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161758856,0.2204585537918871,1002,2,82,24,56.1,FRC3,82,24,Gasoline,u3bswkq,55.6589022,12.2366099,True,Tværvejen,Rural,2547,80,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161761377,0.2203711049407201,1002,2,82,24,47.1,FRC3,82,24,Gasoline,u3bswkq,55.6583224,12.2368998,True,Tværvejen,Rural,2606,82,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161763905,0.0,1002,2,82,24,32.2,FRC3,82,24,Gasoline,u3bswkn,55.6579281,12.2370795,True,Tværvejen,Rural,2646,82,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161766425,-0.3306878306878307,1002,2,89,37,0.0,FRC3,89,37,Gasoline,u3bswkn,55.6573338,12.2373425,True,Tværvejen,Rural,2568,79,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161768947,-0.4405674508767292,1002,2,54,35,0.0,FRC3,54,35,Gasoline,u3bswkp,55.6569536,12.2374819,True,Unknown,Rural,2454,75,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161771464,-0.2207213172648214,1002,2,54,35,30.2,FRC3,54,35,Gasoline,u3bsw7z,55.6564082,12.2376669,True,Unknown,Rural,2333,73,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161773986,-0.1101418627191823,1002,2,54,35,16.1,FRC3,54,35,Gasoline,u3bsw7z,55.6560481,12.2377717,True,Unknown,Rural,2327,72,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161776504,-0.330950489806725,1002,2,54,35,0.0,FRC3,54,35,Gasoline,u3bsw7z,55.6555185,12.2378802,True,Unknown,Rural,2246,69,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161779027,-0.2201964152023605,1002,2,54,35,25.9,FRC3,54,35,Gasoline,u3bsw7x,55.6551705,12.2378646,True,Unknown,Rural,2155,67,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161781545,0.0,1002,2,54,35,43.1,FRC3,54,35,Gasoline,u3bsw7x,55.6546902,12.2375994,True,Unknown,Rural,2138,67,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161784065,0.0,1002,2,54,35,65.1,FRC3,54,35,Gasoline,u3bsw7w,55.6544225,12.2372681,True,Unknown,Rural,2158,67,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161786584,-0.2205460720744563,1002,2,54,35,0.0,FRC3,54,35,Gasoline,u3bsw7w,55.654071,12.2366337,True,Unknown,Rural,2123,65,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161789100,-0.6624271330153684,1002,2,54,35,0.0,FRC3,54,35,Gasoline,u3bsw7q,55.6538284,12.2362748,True,Unknown,Rural,1951,59,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161791617,-0.6621639517944644,1002,2,54,35,0.0,FRC3,54,35,Gasoline,u3bsw7q,55.6534155,12.2361643,True,Unknown,Rural,1762,53,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161794132,-2.0985199911641264,1002,2,54,35,20.0,FRC3,54,35,Gasoline,u3bsw7q,55.6531866,12.236252,True,Unknown,Rural,901,34,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161796652,-1.5432098765432098,1002,2,54,35,18.0,FRC3,54,35,Gasoline,u3bsw7q,55.6529874,12.2362431,True,Unknown,Rural,894,20,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161799173,1.1018555247036008,1002,2,54,35,100.0,FRC3,54,35,Gasoline,u3bsw7q,55.6529091,12.2361362,True,Unknown,Rural,1984,30,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161801695,1.5419860780685524,1002,2,54,35,72.9,FRC3,54,35,Gasoline,u3bsw7m,55.6528285,12.2356789,True,Unknown,Rural,3046,44,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161804215,0.7716049382716049,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bsw7m,55.6527952,12.2352075,True,Unknown,Rural,3533,51,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161806737,1.2115604899110053,1002,2,56,190,83.9,FRC3,56,190,Gasoline,u3bsw7k,55.6527059,12.2344781,True,Roskildevej,City,3139,62,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161809265,0.5494022503516174,1002,2,56,190,52.9,FRC3,56,190,Gasoline,u3bsw7k,55.6526202,12.2339075,True,Roskildevej,City,3173,67,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161811788,0.5504910380059013,1002,2,56,190,63.9,FRC3,56,190,Gasoline,u3bsw75,55.6525196,12.232999,True,Roskildevej,City,2864,72,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161814308,0.3306878306878307,1002,2,56,190,58.8,FRC3,56,190,Gasoline,u3bsw75,55.6524284,12.2320474,True,Roskildevej,City,3016,75,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161816831,0.0,1002,2,56,190,58.8,FRC3,56,190,Gasoline,u3bsw74,55.652359,12.2313974,True,Roskildevej,City,2377,75,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161819349,0.1103168299355749,1002,2,56,190,52.9,FRC3,56,190,Gasoline,u3bsw71,55.652251,12.2304104,True,Roskildevej,City,2439,76,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161821866,0.0,1002,2,56,190,29.0,FRC3,56,190,Gasoline,u3bsw71,55.6521827,12.229738,True,Roskildevej,City,2449,76,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161824384,0.0,1002,2,56,190,38.0,FRC3,56,190,Gasoline,u3bsw70,55.6520763,12.2287632,True,Roskildevej,City,2432,76,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161826905,0.11018555247036,1002,2,56,190,51.0,FRC3,56,190,Gasoline,u3bsw70,55.6520052,12.2281003,True,Roskildevej,City,2447,77,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161829427,0.1101418627191823,1002,2,56,190,63.9,FRC3,56,190,Gasoline,u3bsw5p,55.6518841,12.227093,True,Roskildevej,City,2488,78,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161831947,-0.1102292768959435,1002,2,56,190,12.9,FRC3,56,190,Gasoline,u3bsw5n,55.6518158,12.2263981,True,Roskildevej,City,2479,77,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161834471,0.0,1002,2,56,190,47.8,FRC3,56,190,Gasoline,u3bsw5n,55.6517286,12.2253807,True,Roskildevej,City,2483,77,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161836988,-0.1103606586324107,1002,2,56,190,34.1,FRC3,56,190,Gasoline,u3bsw5j,55.6516736,12.2247163,True,Roskildevej,City,2457,76,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161839508,-0.2204585537918871,1002,2,56,190,22.0,FRC3,56,190,Gasoline,u3bsw5j,55.6515819,12.223734,True,Roskildevej,City,2396,74,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161842029,-0.3305566574110803,1002,2,56,190,21.2,FRC3,56,190,Gasoline,u3bsw5h,55.6515134,12.2231002,True,Unknown,Rural,2305,71,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161844559,-0.2195871761089152,1002,2,56,190,27.1,FRC3,56,190,Gasoline,u3bsw55,55.6514395,12.2221805,True,Roskildevej,City,2232,69,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161847080,-0.11018555247036,1002,2,56,190,29.0,FRC3,56,190,Gasoline,u3bsw55,55.6513965,12.2215887,True,Unknown,Motorway,2182,68,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161849598,-0.1103168299355749,1002,2,56,190,31.0,FRC3,56,190,Gasoline,u3bsw54,55.651376,12.2206982,True,Unknown,Motorway,2135,67,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161852117,0.0,1002,2,56,190,47.8,FRC3,56,190,Gasoline,u3bsw54,55.6513718,12.2201175,True,Unknown,Motorway,2136,67,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161854636,0.0,1002,2,56,190,54.1,FRC3,56,190,Gasoline,u3bsw51,55.6513809,12.2192374,True,Roskildevej,City,2142,67,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161857159,0.1100982076011802,1002,2,56,190,52.2,FRC3,56,190,Gasoline,u3bsw51,55.6514361,12.2186525,True,Roskildevej,City,2161,68,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161859679,-0.2204585537918871,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bsw50,55.6515497,12.2177629,True,Roskildevej,City,2141,66,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161862196,-0.4414426345296429,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bsw50,55.6516544,12.2172214,True,Roskildevej,City,2073,62,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161864715,-0.5513651801861409,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bstgp,55.651724,12.2164493,True,Roskildevej,Rural,1849,57,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161867239,-0.1100545870751893,1002,2,56,190,16.1,FRC3,56,190,Gasoline,u3bstgp,55.6517118,12.2159704,True,Roskildevej,Rural,1817,56,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161869759,0.0,1002,2,56,190,23.9,FRC3,56,190,Gasoline,u3bstgn,55.6515823,12.2152353,True,Unknown,Motorway,1798,56,130,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161872286,-0.3297717979158422,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bstgn,55.6513959,12.2146284,True,Unknown,Motorway,1742,53,110,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161874807,-0.3305566574110803,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bstfy,55.6512439,12.2142328,True,Roskildevej,Rural,1648,50,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161877327,-0.2204585537918871,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bstfv,55.6510302,12.2136597,True,Roskildevej,Rural,1563,48,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161879847,-0.992063492063492,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bstfv,55.6509416,12.2132927,True,Roskildevej,City,860,39,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161882370,-0.9908838684106224,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bstfv,55.6508456,12.2128539,True,Roskildevej,City,903,30,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161884891,-0.8814844197628807,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bstfu,55.6507993,12.2126509,True,Roskildevej,City,901,22,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161887411,-0.1102292768959435,1002,2,56,190,54.9,FRC3,56,190,Gasoline,u3bstfu,55.6507587,12.2124076,True,Roskildevej,City,1163,21,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161889931,1.1022927689594355,1002,2,56,190,61.2,FRC3,56,190,Gasoline,u3bstfu,55.6507271,12.2121937,True,Roskildevej,City,2141,31,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161892458,0.4396957305544563,1002,2,56,190,20.0,FRC3,56,190,Gasoline,u3bstfu,55.6506801,12.2117466,True,Hovedgaden,City,2185,35,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161894982,0.770382109526325,1002,2,56,190,41.2,FRC3,56,190,Gasoline,u3bstfu,55.6506433,12.2113732,True,Hovedgaden,City,2210,42,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161897503,0.11018555247036,1002,2,56,190,32.2,FRC3,56,190,Gasoline,u3bstfg,55.6505949,12.2108152,True,Hovedgaden,City,2293,43,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161900022,0.0,1002,2,56,190,23.9,FRC3,56,190,Gasoline,u3bstfg,55.6505659,12.2104389,True,Hovedgaden,City,2299,43,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161902548,0.109967449634908,1002,2,56,190,40.0,FRC3,56,190,Gasoline,u3bstff,55.6505157,12.2098678,True,Hovedgaden,City,2337,44,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161905065,-1.213967244956518,1002,2,56,190,9.0,FRC3,56,190,Gasoline,u3bstff,55.6504778,12.2095072,True,Hovedgaden,City,1556,33,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161907584,-0.3308191081116845,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bstff,55.6504324,12.2090929,True,Hovedgaden,City,905,30,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161910109,0.11001100110011,1002,2,41,169,34.9,FRC3,49,141,Gasoline,u3bstff,55.6504038,12.2088393,True,Hovedgaden,City,2256,31,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161912630,0.3305566574110803,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bstfc,55.6503846,12.2083946,True,Hovedgaden,City,2172,34,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161915156,0.109967449634908,1002,2,56,190,12.9,FRC3,56,190,Gasoline,u3bstfc,55.6503682,12.2080764,True,Hovedgaden,City,1901,35,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161917680,-0.1100545870751893,1002,2,56,190,25.9,FRC3,56,190,Gasoline,u3bstfc,55.6503425,12.2076261,True,Hovedgaden,City,1836,34,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161920201,0.0,1002,2,56,190,16.9,FRC3,56,190,Gasoline,u3bstfc,55.6503148,12.2073312,True,Hovedgaden,City,1880,34,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161922720,-0.2205460720744563,1002,2,56,190,5.1,FRC3,56,190,Gasoline,u3bstfb,55.6502697,12.20689,True,Hovedgaden,City,1816,32,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161925241,-1.4324121821146811,1002,2,56,190,18.8,FRC3,56,190,Gasoline,u3bstfb,55.6502546,12.2066363,True,Hovedgaden,City,854,19,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161927765,-0.1100545870751893,1002,2,56,190,42.0,FRC3,56,190,Gasoline,u3bstfb,55.6502666,12.2064174,True,Hovedgaden,City,1125,18,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161930286,1.1018555247036008,1002,2,56,190,69.0,FRC3,56,190,Gasoline,u3bstfb,55.6503506,12.206369,True,Græshøjvej,City,1913,28,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161932806,0.6613756613756614,1002,2,56,190,22.0,FRC3,56,190,Gasoline,u3bstfb,55.6506004,12.2063361,True,Græshøjvej,City,2544,34,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161935328,-0.1101418627191823,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bstfb,55.6508869,12.2062809,True,Græshøjvej,City,983,33,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161937847,-0.661638216223369,1002,2,56,190,16.9,FRC3,56,190,Gasoline,u3bstfb,55.6510307,12.2062587,True,Græshøjvej,City,897,27,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161940367,-1.3227513227513228,1002,2,56,190,18.8,FRC3,56,190,Gasoline,u3bstfb,55.6511827,12.2062169,True,Østergade,City,887,15,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161942886,0.661638216223369,1002,2,56,190,54.9,FRC3,56,190,Gasoline,u3bstfb,55.6512196,12.2060971,True,Østergade,City,1422,21,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161945408,1.1014186271918232,1002,2,56,190,60.0,FRC3,56,190,Gasoline,u3bstdz,55.6511702,12.2057382,True,Østergade,City,2165,31,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161947929,0.6611133148221606,1002,2,56,190,34.9,FRC3,56,190,Gasoline,u3bstdz,55.6511234,12.2054249,True,Østergade,City,2744,37,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161950448,0.1102730360372281,1002,2,56,190,38.0,FRC3,56,190,Gasoline,u3bstdz,55.651066,12.2049014,True,Østergade,City,2020,38,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161952966,0.1103168299355749,1002,2,56,190,43.9,FRC3,56,190,Gasoline,u3bstdz,55.651046,12.204554,True,Østergade,City,2044,39,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161955487,0.2203711049407201,1002,2,56,190,43.9,FRC3,56,190,Gasoline,u3bstdy,55.6509985,12.2040071,True,Østergade,City,2159,41,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161958007,-0.2204585537918871,1002,2,56,190,12.9,FRC3,56,190,Gasoline,u3bstdy,55.6509806,12.2036453,True,Østergade,City,1092,39,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161960524,-0.2207213172648214,1002,2,56,190,16.1,FRC3,56,190,Gasoline,u3bstdy,55.6509392,12.2031478,True,Østergade,City,922,37,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161963047,-0.2201964152023605,1002,2,56,190,18.8,FRC3,56,190,Gasoline,u3bstdv,55.6508939,12.2028309,True,Østergade,City,896,35,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161965566,-0.9924573243350536,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bstdv,55.650848,12.2024092,True,Østergade,City,909,26,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161968087,-1.8731543919961215,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bstdv,55.6508367,12.2022019,True,Østergade,City,901,9,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161970603,-0.9936406995230525,1002,2,56,190,18.8,FRC3,56,190,Gasoline,u3bstdv,55.6508462,12.2021559,True,Kallerupvej,City,857,0,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161973122,0.3308191081116845,1002,2,56,190,45.9,FRC3,56,190,Gasoline,u3bstdv,55.6508467,12.2021664,True,Kallerupvej,City,1240,3,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161975643,1.3222266296443212,1002,2,56,190,62.0,FRC3,56,190,Gasoline,u3bstdv,55.6508551,12.2020955,True,Kallerupvej,City,1942,15,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161978164,1.212041077173961,1002,2,56,190,100.0,FRC3,56,190,Gasoline,u3bstdv,55.6509173,12.2019844,True,Kallerupvej,City,1546,26,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161980685,0.6611133148221606,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bstdv,55.651118,12.2017936,True,Kallerupvej,City,2459,32,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161983204,-1.2130033964095095,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bsteh,55.6512594,12.2016699,True,Kallerupvej,City,816,21,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161985724,0.4409171075837743,1002,2,56,190,96.9,FRC3,56,190,Gasoline,u3bsteh,55.6513185,12.2014278,True,Kallerupvej,City,1620,25,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161988245,1.212041077173961,1002,2,56,190,62.0,FRC3,56,190,Gasoline,u3bsteh,55.6512464,12.2011846,True,Frihedsvej,City,2521,36,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161990767,0.3304255881575469,1002,2,56,190,65.1,FRC3,56,190,Gasoline,u3bstdu,55.6511366,12.2007023,True,Frihedsvej,City,2017,39,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161993291,0.1100545870751893,1002,2,56,190,29.0,FRC3,56,190,Gasoline,u3bstdg,55.651073,12.2001555,True,Frihedsvej,City,2139,40,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161995814,0.1100982076011802,1002,2,56,190,25.9,FRC3,56,190,Gasoline,u3bstdg,55.6510465,12.199801,True,Frihedsvej,City,2171,41,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712161998336,0.1101418627191823,1002,2,56,190,21.2,FRC3,56,190,Gasoline,u3bstdg,55.6510184,12.1992571,True,Frihedsvej,City,2227,42,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162000855,0.1102730360372281,1002,2,56,190,21.2,FRC3,56,190,Gasoline,u3bstdf,55.6509941,12.1988848,True,Frihedsvej,City,2313,43,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162003377,0.0,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bstdf,55.6509512,12.1983063,True,Frihedsvej,City,2299,43,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162005893,-0.110404522169228,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bstdf,55.650936,12.1979348,True,Frihedsvej,City,848,42,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162008415,-0.5507093135959116,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bstdc,55.6509008,12.1974082,True,Frihedsvej,City,895,37,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162010934,-0.7719112522605972,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bstdc,55.6508806,12.1971108,True,Frihedsvej,City,899,30,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162013453,-1.2130033964095095,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bstdc,55.6508577,12.1967668,True,Frihedsvej,City,890,19,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162015968,-1.3253810470510272,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bstdc,55.6508525,12.1966351,True,Vesterkøb,City,893,7,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162018487,-0.7719112522605972,1002,2,56,190,18.0,FRC3,56,190,Gasoline,u3bstdc,55.6508648,12.1966137,True,Vesterkøb,City,857,0,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162021006,1.7643685765956507,1002,2,56,190,58.8,FRC3,56,190,Gasoline,u3bstdc,55.6508699,12.196602,True,Vesterkøb,City,1958,16,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162023524,0.9928514694201748,1002,2,56,190,56.1,FRC3,56,190,Gasoline,u3bstdc,55.6510045,12.1965294,True,Vesterkøb,City,2977,25,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162026046,0.8811349017534585,1002,2,56,190,85.9,FRC3,56,190,Gasoline,u3bstdc,55.6511497,12.1965078,True,Vesterkøb,City,2199,33,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162028563,0.2207213172648214,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bste1,55.6514223,12.196467,True,Vesterkøb,City,2364,35,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162031084,-1.9833399444664817,1002,2,56,190,16.9,FRC3,56,190,Gasoline,u3bste1,55.6515658,12.196434,True,Vesterkøb,City,840,17,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162033603,-0.661638216223369,1002,2,56,190,34.9,FRC3,56,190,Gasoline,u3bste1,55.6516587,12.1963687,True,Vesterkøb,City,809,11,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162036122,0.661638216223369,1002,2,42,165,85.9,FRC3,50,138,Gasoline,u3bste1,55.6516538,12.1962625,True,Vesterkøb,City,933,17,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162038639,1.213967244956518,1002,2,56,190,67.8,FRC3,56,190,Gasoline,u3bste0,55.6516328,12.1959635,True,Hulkærvej,City,1939,28,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162041160,0.4407422098814403,1002,2,56,190,63.9,FRC3,56,190,Gasoline,u3bste0,55.6516094,12.1956909,True,Hulkærvej,City,1585,32,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162043679,0.0,1002,2,56,190,16.1,FRC3,56,190,Gasoline,u3bste0,55.6515637,12.195249,True,Hulkærvej,City,1718,32,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162046199,0.2204585537918871,1002,2,88,67,30.2,FRC3,88,67,Gasoline,u3bste0,55.6515442,12.1949584,True,Hulkærvej,City,1794,34,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162048715,0.110404522169228,1002,2,56,190,14.1,FRC3,56,190,Gasoline,u3bst7p,55.6515726,12.1945028,True,Hulkærvej,City,1881,35,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162051243,-0.1098804500703234,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bst7p,55.651637,12.1940372,True,Hulkærvej,City,1855,34,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162053766,-0.2201964152023605,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bst7p,55.6516687,12.1937408,True,Hulkærvej,City,1825,32,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162056280,-0.6629541235746487,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bst7n,55.6516984,12.193352,True,Hulkærvej,City,1439,26,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162058791,0.0,1002,2,56,190,25.9,FRC3,56,190,Gasoline,u3bst7n,55.6517243,12.1931329,True,Hulkærvej,City,1408,26,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162061308,0.3310819758972322,1002,2,56,190,36.1,FRC3,56,190,Gasoline,u3bst7n,55.651758,12.1927652,True,Hulkærvej,City,1511,29,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162063828,0.3306878306878307,1002,2,56,190,32.9,FRC3,56,190,Gasoline,u3bst7n,55.6517763,12.192497,True,Hulkærvej,City,1675,32,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162066348,0.2204585537918871,1002,2,114,97,14.1,FRC0,114,97,Gasoline,u3bst7j,55.6518064,12.1920577,True,Hulkærvej,City,1790,34,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162068866,0.0,1002,2,56,190,11.0,FRC3,56,190,Gasoline,u3bst7j,55.6518345,12.1917496,True,Hulkærvej,City,1846,34,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162071382,-0.4416180886769122,1002,2,114,97,0.0,FRC0,114,97,Gasoline,u3bst7j,55.651856,12.1913354,True,Hulkærvej,City,1728,30,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162073904,0.0,1002,2,56,190,27.8,FRC3,56,190,Gasoline,u3bst7j,55.6518732,12.1910856,True,Lyngevej,City,1592,30,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162076423,0.0,1002,2,56,190,18.8,FRC3,56,190,Gasoline,u3bst7h,55.6519197,12.1906895,True,Lyngevej,City,1612,30,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162078943,0.1102292768959435,1002,2,56,190,27.8,FRC3,56,190,Gasoline,u3bst7h,55.6519593,12.1904343,True,Lyngevej,City,1650,31,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162081467,0.1100545870751893,1002,2,56,190,27.1,FRC3,56,190,Gasoline,u3bst7h,55.6520559,12.1900559,True,Lyngevej,City,1699,32,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162083988,0.11018555247036,1002,2,56,190,43.9,FRC3,56,190,Gasoline,u3bst7h,55.65213,12.1897941,True,Lyngevej,City,1733,33,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162086510,0.2202837254383646,1002,2,56,190,45.9,FRC3,56,190,Gasoline,u3bst7h,55.6522367,12.1893915,True,Lyngevej,City,1848,35,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162089028,0.0,1002,2,56,190,36.1,FRC3,56,190,Gasoline,u3bst75,55.6523035,12.1891108,True,Lyngevej,City,1886,35,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162091549,-0.3305566574110803,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bst75,55.6524033,12.1886917,True,Lyngevej,City,1750,32,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162094068,-0.4410921441489127,1002,2,56,190,0.0,FRC3,56,190,Gasoline,u3bst75,55.6524632,12.1884542,True,Lyngevej,City,1584,28,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162096588,-0.2204585537918871,1002,2,114,128,12.2,FRC0,114,128,Gasoline,u3bst75,55.6525498,12.1881364,True,Lyngevej,City,1379,26,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162099107,0.7719112522605972,1002,2,114,128,54.9,FRC0,114,128,Gasoline,u3bst76,55.6526189,12.1878994,True,Lyngevej,City,1704,33,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162101626,0.4410921441489127,1002,2,114,128,49.0,FRC0,114,128,Gasoline,u3bst76,55.6527299,12.1874527,True,Katrinevej,City,1901,37,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162104149,-0.1100982076011802,1002,2,114,128,21.2,FRC0,114,128,Gasoline,u3bst76,55.6528011,12.1871412,True,Lyngevej,City,1947,36,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162106669,-0.1102292768959435,1002,2,114,128,40.0,FRC0,114,128,Gasoline,u3bst76,55.6529262,12.1867301,True,Lyngevej,City,1873,35,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162109190,0.11018555247036,1002,2,114,128,34.9,FRC0,114,128,Gasoline,u3bst73,55.6530126,12.1864566,True,Lyngevej,City,1933,36,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162111710,0.0,1002,2,114,128,11.0,FRC0,114,128,Gasoline,u3bst73,55.6531312,12.1860064,True,Lyngevej,City,1987,36,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162114230,-0.2204585537918871,1002,2,114,128,0.0,FRC0,114,128,Gasoline,u3bst73,55.6532125,12.1857385,True,Unknown,Rural,1879,34,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162116749,-0.7719112522605972,1002,2,113,36,0.0,FRC0,113,36,Gasoline,u3bst73,55.6533116,12.1853521,True,Lyngevej,City,1727,27,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162119272,0.1100982076011802,1002,2,113,36,65.1,FRC0,113,36,Gasoline,u3bst72,55.6533992,12.1850166,True,Lyngevej,City,1425,28,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162121793,1.4324121821146811,1002,2,113,36,89.0,FRC0,113,36,Gasoline,u3bst72,55.653482,12.1847388,True,Lyngevej,City,1984,41,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162124320,-0.109923932638614,1002,2,113,36,12.2,FRC0,113,36,Gasoline,u3bst72,55.6536121,12.1842316,True,Lyngevej,City,1090,40,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162126848,-0.6592827004219409,1002,2,113,36,18.0,FRC0,113,36,Gasoline,u3bst72,55.6537017,12.1839115,True,Lyngevej,City,885,34,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162129372,-1.100545870751893,1002,2,113,36,18.0,FRC0,113,36,Gasoline,u3bst5r,55.6538059,12.1835812,True,Unknown,Rural,890,24,80,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162131892,-1.2125220458553791,1002,2,113,36,18.0,FRC0,113,36,Gasoline,u3bst5r,55.6538445,12.1834281,True,Fløngvej,City,904,13,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162134414,-1.1014186271918232,1002,2,113,36,18.8,FRC0,113,36,Gasoline,u3bst5r,55.6538744,12.1833579,True,Fløngvej,City,897,3,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162136935,0.9916699722332408,1002,2,113,36,47.8,FRC0,113,36,Gasoline,u3bst5r,55.6538972,12.1833365,True,Fløngvej,City,1645,12,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162139455,0.6613756613756614,1002,2,113,36,36.9,FRC0,113,36,Gasoline,u3bst5x,55.6539937,12.1833784,True,Fløngvej,City,2345,18,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162141975,0.5511463844797178,1002,2,113,36,83.9,FRC0,113,36,Gasoline,u3bst5x,55.6540986,12.183451,True,Bakkevej,City,1756,23,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162144495,0.4409171075837743,1002,2,113,36,34.1,FRC0,113,36,Gasoline,u3bst5x,55.6542914,12.1835871,True,Fløngvej,City,2111,27,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162147017,-0.5507093135959116,1002,2,113,36,0.0,FRC0,113,36,Gasoline,u3bst5x,55.6544211,12.1836636,True,Fløngvej,City,1834,22,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162149534,0.1103606586324107,1002,2,113,36,43.1,FRC0,113,36,Gasoline,u3bst5x,55.6545855,12.1837541,True,Korshavevej,City,1651,23,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162152057,0.5504910380059013,1002,2,113,36,40.0,FRC0,113,36,Gasoline,u3bst5x,55.6547058,12.1838207,True,Fløngvej,City,1984,28,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162154576,0.4410921441489127,1002,2,113,36,23.9,FRC0,113,36,Gasoline,u3bst78,55.6549233,12.1839503,True,Fløngvej,City,2346,32,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162157098,0.2202837254383646,1002,2,113,36,2.0,FRC0,113,36,Gasoline,u3bst78,55.6550808,12.184058,True,Fløngvej,City,2557,34,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162159620,-0.1101418627191823,1002,2,113,36,1.2,FRC0,113,36,Gasoline,u3bst78,55.6553215,12.1842105,True,Fløngvej,City,2561,33,50,1.0,False,59,41,Broken clouds,5
-NuZlzWhblMNbxMAlfUw,1712162162137,0.0,1002,2,113,36,18.0,FRC0,113,36,Gasoline,u3bst7b,55.6554773,12.1843193,True,Fløngvej,City,2515,33,50,1.0,False,59,41,Broken clouds,5
-NucFrHnXe6u68cOTyN8,1712219988652,0.1101418627191823,1004,4,45,327,27.8,FRC4,45,327,Gasoline,u3bux0s,55.6375867,12.6186557,False,Randkløve Alle,City,2490,33,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712219991180,0.0,1004,4,45,327,27.1,FRC4,45,327,Gasoline,u3bux0k,55.6373384,12.6187231,False,Ambra Alle,City,2521,33,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712219993699,0.1102730360372281,1004,4,45,327,25.9,FRC4,45,327,Gasoline,u3bux0k,55.6370616,12.6188345,False,Amager Landevej,City,2559,34,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712219996220,0.0,1004,4,45,327,25.1,FRC4,45,327,Gasoline,u3bux0k,55.6368877,12.6189225,False,Amager Landevej,City,2576,34,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712219998742,0.0,1004,4,41,359,25.1,FRC4,41,359,Gasoline,u3bux0k,55.6366225,12.6190426,False,Unknown,City,2561,34,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220001263,-0.2203711049407201,1004,4,41,359,20.0,FRC4,41,359,Gasoline,u3bux0k,55.6364547,12.6191197,False,Amager Landevej,City,2457,32,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220003786,-0.3302946228035407,1004,4,41,359,0.0,FRC4,41,359,Gasoline,u3bux0m,55.636207,12.6192212,False,Amager Landevej,City,2338,29,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220006318,-0.3291205897840969,1004,4,41,359,20.0,FRC4,41,359,Gasoline,u3bux0j,55.6359935,12.6192955,False,Amager Landevej,City,1049,26,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220008837,-0.661638216223369,1004,4,41,359,21.2,FRC4,41,359,Gasoline,u3bux0j,55.6358813,12.6193294,False,Amager Landevej,City,901,20,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220011358,-0.2203711049407201,1004,4,41,359,18.8,FRC4,41,359,Gasoline,u3bux0j,55.6357485,12.6193938,False,Amager Landevej,City,894,18,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220013877,0.3308191081116845,1004,4,41,359,38.0,FRC4,41,359,Gasoline,u3bux0j,55.6356555,12.6194396,False,Amager Landevej,City,1541,21,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220016396,0.5513651801861409,1004,4,41,359,32.9,FRC4,41,359,Gasoline,u3bux0j,55.6354793,12.6195334,False,Amager Landevej,City,1922,26,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220018919,0.440392830404721,1004,4,37,288,47.8,FRC5,37,288,Gasoline,u3bux0j,55.6353466,12.6195957,False,Saltværksvej,City,2195,30,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220021437,0.2206336598711499,1004,4,41,359,32.9,FRC4,41,359,Gasoline,u3bux0j,55.6351277,12.6197259,False,Amager Landevej,City,2415,32,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220023957,0.1102292768959435,1004,4,41,359,30.2,FRC4,41,359,Gasoline,u3bux0j,55.6349681,12.6198229,False,Amager Landevej,City,2524,33,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220026476,0.0,1004,4,41,359,21.2,FRC4,41,359,Gasoline,u3burpv,55.6347365,12.6199565,False,Amager Landevej,City,2489,33,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220028998,0.2202837254383646,1004,4,41,359,38.0,FRC4,41,359,Gasoline,u3burpv,55.6345771,12.6200419,False,Amager Landevej,City,2586,35,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220031515,0.0,1004,4,41,359,18.0,FRC4,41,359,Gasoline,u3burpv,55.6343147,12.620164,False,Amager Landevej,City,2711,35,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220034033,-0.1103168299355749,1004,4,41,359,31.0,FRC4,41,359,Gasoline,u3burpv,55.6341448,12.62024,False,Unknown,Rural,2640,34,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220036552,0.2205460720744563,1004,4,41,359,30.2,FRC4,41,359,Gasoline,u3burpv,55.633893,12.6203378,False,Unknown,Rural,2693,36,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220039073,0.4407422098814403,1004,4,41,359,29.0,FRC4,41,359,Gasoline,u3burpv,55.6337059,12.6204642,False,Amager Landevej,City,3082,40,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220041590,0.0,1004,4,45,327,23.1,FRC4,45,327,Gasoline,u3burpy,55.6334097,12.6206183,False,Amager Landevej,City,3078,40,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220044107,-0.1103606586324107,1004,4,45,327,22.0,FRC4,45,327,Gasoline,u3burpw,55.6332217,12.6207149,False,Amager Landevej,City,3026,39,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220046624,0.0,1004,4,45,327,25.1,FRC4,45,327,Gasoline,u3burpw,55.6329406,12.6208567,False,Amager Landevej,City,2948,39,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220049141,-0.1103606586324107,1004,4,45,327,25.1,FRC4,45,327,Gasoline,u3burpw,55.6327553,12.6209485,False,Teglkåsvej,City,2918,38,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220051662,0.0,1004,4,45,327,25.1,FRC4,45,327,Gasoline,u3burpw,55.6324687,12.6210844,False,Amager Landevej,City,2923,38,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220054181,0.1102730360372281,1004,4,45,327,27.1,FRC4,45,327,Gasoline,u3burpw,55.6322836,12.6211766,False,Unknown,City,2925,39,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220056703,0.0,1004,4,45,327,25.9,FRC4,45,327,Gasoline,u3burpq,55.6320017,12.6213098,False,Amager Landevej,City,2944,39,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220059227,0.0,1004,4,45,327,25.9,FRC4,45,327,Gasoline,u3burpq,55.6318105,12.6214125,False,Unknown,Rural,2953,39,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220061751,0.0,1004,4,45,327,25.9,FRC4,45,327,Gasoline,u3burpq,55.6315344,12.6215488,False,Amager Landevej,City,2967,39,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220064278,0.0,1004,4,45,327,30.2,FRC4,45,327,Gasoline,u3burpq,55.6313464,12.6216792,False,Amager Landevej,City,2957,39,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220066805,-0.109923932638614,1004,4,45,327,29.0,FRC4,45,327,Gasoline,u3burpq,55.6310682,12.6218049,False,Amager Landevej,City,2906,38,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220069328,-0.440392830404721,1004,4,45,327,12.9,FRC4,45,327,Gasoline,u3burpq,55.6307933,12.6219172,False,Amager Landevej,City,2671,34,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220071851,-0.5504910380059013,1004,4,45,327,18.0,FRC4,45,327,Gasoline,u3burpp,55.630637,12.6220032,False,Amager Landevej,City,2342,29,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220074370,-0.2205460720744563,1004,4,41,359,34.1,FRC4,41,359,Gasoline,u3burpp,55.6304334,12.622117,False,Amager Landevej,City,2107,27,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220076885,0.0,1004,4,41,359,32.9,FRC4,41,359,Gasoline,u3burpp,55.6303047,12.6221893,False,Amager Landevej,City,2096,27,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220079395,-0.1106684373616644,1004,4,41,359,12.2,FRC4,41,359,Gasoline,u3burpp,55.6301163,12.6222805,False,Amager Landevej,City,1419,26,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220081906,-0.8849949112792601,1004,4,41,359,22.0,FRC4,41,359,Gasoline,u3burpp,55.6299992,12.6223348,False,Amager Landevej,City,905,18,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220084421,-1.104484205875856,1004,4,102,124,22.0,FRC0,102,124,Gasoline,u3burpp,55.6299098,12.6223832,False,Amager Landevej,City,910,8,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220086938,-0.6621639517944644,1004,4,102,124,23.1,FRC0,102,124,Gasoline,u3burpp,55.6298865,12.6223906,False,Amager Landevej,City,869,2,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220089463,-0.22002200220022,1004,4,102,124,23.9,FRC0,102,124,Gasoline,u3burpp,55.6298801,12.6223933,False,Amager Landevej,City,852,0,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220091983,0.0,1004,4,102,124,22.0,FRC0,102,124,Gasoline,u3burpp,55.62988,12.6223933,False,Amager Landevej,City,837,0,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220094503,0.0,1004,4,102,124,22.0,FRC0,102,124,Gasoline,u3burpp,55.62988,12.6223933,False,Amager Landevej,City,856,0,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220097022,0.0,1004,4,102,124,23.1,FRC0,102,124,Gasoline,u3burpp,55.62988,12.6223933,False,Amager Landevej,City,847,0,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220099540,0.7722178095490249,1004,4,102,124,61.2,FRC0,102,124,Gasoline,u3burpp,55.62988,12.6223933,False,Amager Landevej,City,2286,7,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220102054,0.4419694157164325,1004,4,41,359,12.9,FRC4,41,359,Gasoline,u3burpp,55.6298044,12.6224284,False,Amager Landevej,City,1445,11,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220104574,-0.4409171075837743,1004,4,47,579,32.9,FRC4,47,579,Gasoline,u3burpp,55.6297261,12.6224682,False,Amager Landevej,City,887,7,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220107096,-0.4405674508767292,1004,4,41,359,21.2,FRC4,41,359,Gasoline,u3burpp,55.6297057,12.6224794,False,Lufthavnsboulevarden,City,1064,3,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220109616,0.2204585537918871,1004,4,47,577,70.2,FRC4,47,577,Gasoline,u3burpp,55.6296848,12.6225063,False,Lufthavnsboulevarden,City,948,5,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220112136,1.1022927689594355,1004,4,45,327,18.0,FRC4,45,327,Gasoline,u3burpp,55.6296612,12.6226032,False,Unknown,City,3172,15,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220114656,0.5511463844797178,1004,4,47,577,40.0,FRC4,47,577,Gasoline,u3burpp,55.6296911,12.6228232,False,Unknown,City,2455,20,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220117175,0.8821842882978254,1004,4,47,577,42.0,FRC4,47,577,Gasoline,u3burpp,55.6297216,12.6230293,False,Unknown,City,3666,28,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220119694,0.3308191081116845,1004,4,47,577,0.0,FRC4,47,577,Gasoline,u3burr0,55.6297643,12.6234264,False,Unknown,City,3448,31,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220122215,0.2203711049407201,1004,4,47,577,34.9,FRC4,47,577,Gasoline,u3burr0,55.6297736,12.6237204,False,Lufthavnsboulevarden,City,2415,33,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220124742,0.3297717979158422,1004,4,47,577,30.2,FRC4,47,577,Gasoline,u3burr0,55.6297757,12.624188,False,Lufthavnsboulevarden,City,2651,36,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220127252,0.0,1004,4,47,577,25.1,FRC4,47,577,Gasoline,u3burr1,55.6297858,12.6246826,False,Lufthavnsboulevarden,City,2754,36,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220129776,0.0,1004,4,47,577,16.1,FRC4,47,577,Gasoline,u3burr1,55.6298013,12.6250116,False,Lufthavnsboulevarden,City,2788,36,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220132298,-0.4405674508767292,1004,4,47,577,5.9,FRC4,47,577,Gasoline,u3burr1,55.6298091,12.6254633,False,Lufthavnsboulevarden,City,2568,32,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220134818,-0.2204585537918871,1004,4,47,577,16.1,FRC4,47,577,Gasoline,u3burr1,55.6298217,12.6257327,False,Lufthavnsboulevarden,City,2356,30,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220137339,-0.2203711049407201,1004,4,47,577,27.8,FRC4,47,577,Gasoline,u3burr4,55.6298099,12.6260996,False,Lufthavnsboulevarden,City,2171,28,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220139861,0.1101418627191823,1004,4,47,577,30.2,FRC4,47,577,Gasoline,u3burr4,55.6297763,12.626326,False,Lufthavnsboulevarden,City,2201,29,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220142379,0.2206336598711499,1004,4,47,577,29.0,FRC4,47,577,Gasoline,u3burr4,55.6296757,12.6266889,False,Lufthavnsboulevarden,City,2308,31,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220144899,-0.3306878306878307,1004,4,47,577,0.0,FRC4,47,577,Gasoline,u3burr4,55.6296033,12.6269208,False,Lufthavnsboulevarden,City,2275,28,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220147420,-0.4407422098814403,1004,4,47,577,0.0,FRC4,47,577,Gasoline,u3burr4,55.6295076,12.6272233,False,Lufthavnsboulevarden,City,1940,24,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220149940,-0.6613756613756614,1004,4,47,577,22.0,FRC4,47,577,Gasoline,u3burr4,55.6294675,12.6273843,False,Lufthavnsboulevarden,City,928,18,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220152459,-0.3308191081116845,1004,4,47,577,5.9,FRC4,47,577,Gasoline,u3burr5,55.6294253,12.6275783,False,Lufthavnsboulevarden,City,948,15,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220154979,0.0,1004,4,47,577,32.2,FRC4,47,577,Gasoline,u3burr5,55.6293794,12.6276762,False,Lufthavnsboulevarden,City,1154,15,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220157495,0.0,1004,4,47,577,22.0,FRC4,47,577,Gasoline,u3burr5,55.6292974,12.6278231,False,Unknown,City,1129,15,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220160010,0.0,1004,4,47,577,25.9,FRC4,47,577,Gasoline,u3burr5,55.6292747,12.6279516,False,Unknown,City,1150,15,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220162520,0.4426737494466579,1004,4,47,577,62.0,FRC4,47,577,Gasoline,u3burr5,55.6293072,12.6281347,False,Unknown,City,1264,19,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220165036,0.6624271330153684,1004,4,47,577,45.1,FRC4,47,577,Gasoline,u3burr5,55.6293545,12.6283322,False,Unknown,City,1764,25,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220167546,0.3320053120849934,1004,4,47,577,41.2,FRC4,47,577,Gasoline,u3burr5,55.6293858,12.6286929,False,Lufthavnsboulevarden,City,2065,28,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220170068,0.3304255881575469,1004,4,47,577,36.9,FRC4,47,577,Gasoline,u3burrh,55.6294062,12.6289528,False,Lufthavnsboulevarden,City,2293,31,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220172581,0.2210726444709732,1004,4,47,577,34.1,FRC4,47,577,Gasoline,u3burrh,55.6294337,12.6293874,False,Unknown,City,2487,33,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220175099,0.2206336598711499,1004,4,47,577,29.0,FRC4,47,577,Gasoline,u3burrh,55.6294496,12.6297021,False,Unknown,City,2646,35,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220177622,0.2201964152023605,1004,4,47,577,30.2,FRC4,47,577,Gasoline,u3burrj,55.6294586,12.6301799,False,Unknown,City,2750,37,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220180142,-0.2204585537918871,1004,4,47,577,0.0,FRC4,47,577,Gasoline,u3burrj,55.6294715,12.6305134,False,Unknown,City,2742,35,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220182662,-0.2204585537918871,1004,4,47,577,18.8,FRC4,47,577,Gasoline,u3burrj,55.6294913,12.6309697,False,Unknown,City,2511,33,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220185181,-0.1102730360372281,1004,4,47,579,25.9,FRC4,47,579,Gasoline,u3burrj,55.6295034,12.6312568,False,Unknown,City,2397,32,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220187702,0.0,1004,4,47,579,23.9,FRC4,47,579,Gasoline,u3burrn,55.6295134,12.6316867,False,Unknown,City,2446,32,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220190223,0.0,1004,4,47,579,25.1,FRC4,47,579,Gasoline,u3burrn,55.6295188,12.6319722,False,Kortvej,Rural,2445,32,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220192745,0.0,1004,4,47,579,25.1,FRC4,47,579,Gasoline,u3burrn,55.6295223,12.6324013,False,Unknown,City,2459,32,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220195267,-0.1101418627191823,1004,4,47,577,16.9,FRC4,47,577,Gasoline,u3burrn,55.6295238,12.6326853,False,Unknown,City,2405,31,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220197790,0.1100982076011802,1004,4,47,577,34.9,FRC4,47,577,Gasoline,u3burrp,55.6295319,12.6330984,False,Unknown,City,2371,32,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220200313,0.0,1004,4,47,577,20.0,FRC4,47,577,Gasoline,u3burrp,55.6295407,12.6335395,False,Unknown,City,2481,32,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220202834,0.11018555247036,1004,4,47,577,38.8,FRC4,47,577,Gasoline,u3burrp,55.6295496,12.6338452,False,Unknown,City,2468,33,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220205355,0.0,1004,4,47,577,23.9,FRC4,47,577,Gasoline,u3burx0,55.6295534,12.6342883,False,Unknown,City,2551,33,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220207876,0.0,1004,4,47,577,23.9,FRC4,47,577,Gasoline,u3burx0,55.6295424,12.6345834,False,Unknown,City,2530,33,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220210395,0.0,1004,4,47,577,22.0,FRC4,47,577,Gasoline,u3burx0,55.6295384,12.6350174,False,Unknown,City,2507,33,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220212914,0.0,1004,4,47,577,29.0,FRC4,47,577,Gasoline,u3burx0,55.6295353,12.6353031,False,Unknown,City,2509,33,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220215437,-0.1100982076011802,1004,4,47,577,18.0,FRC4,47,577,Gasoline,u3burx1,55.6295435,12.6357462,False,Unknown,City,2493,32,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220217957,-0.1102292768959435,1004,4,47,577,18.8,FRC4,47,577,Gasoline,u3burx1,55.6295644,12.6360369,False,Unknown,City,2395,31,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220220480,-0.1100982076011802,1004,4,47,577,21.2,FRC4,47,577,Gasoline,u3burx1,55.6295902,12.6364296,False,Unknown,City,2283,30,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220223000,-0.1102292768959435,1004,4,47,577,20.0,FRC4,47,577,Gasoline,u3burx1,55.6296014,12.6366884,False,Unknown,City,2219,29,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220225527,-0.4396957305544563,1004,4,47,579,0.0,FRC4,47,579,Gasoline,u3burx4,55.6296279,12.637059,False,Unknown,City,1998,25,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220228047,-0.4409171075837743,1004,4,47,579,14.1,FRC4,47,579,Gasoline,u3burx4,55.6296457,12.6372577,False,Unknown,City,1662,21,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220230567,0.1102292768959435,1004,4,47,579,14.9,FRC4,47,579,Gasoline,u3burx4,55.6296682,12.6375483,False,Unknown,City,1702,22,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220233091,0.2201091741503786,1004,4,47,577,21.2,FRC4,47,577,Gasoline,u3burx4,55.6297087,12.6377347,False,Unknown,City,1798,24,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220235612,-0.11018555247036,1004,4,47,577,14.1,FRC4,47,577,Gasoline,u3burx4,55.6297806,12.6380351,False,Unknown,City,1709,23,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220238132,0.3306878306878307,1004,4,47,579,30.2,FRC4,47,579,Gasoline,u3burx4,55.6298173,12.6382151,False,Unknown,City,1852,26,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220240651,0.661638216223369,1004,4,47,577,45.9,FRC4,47,577,Gasoline,u3burx5,55.6298019,12.63858,False,Unknown,City,2310,32,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220243169,0.2206336598711499,1004,4,47,577,27.8,FRC4,47,577,Gasoline,u3burx5,55.6297623,12.6388539,False,Unknown,City,2542,34,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220245692,-0.3302946228035407,1004,4,47,577,3.9,FRC4,47,577,Gasoline,u3burx5,55.6297015,12.6392791,False,Lufthavnsboulevarden,City,2493,31,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220248215,-1.9817677368212443,1004,4,47,577,12.9,FRC4,47,577,Gasoline,u3burx5,55.6296749,12.6395254,False,Lufthavnsboulevarden,City,1349,13,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220250736,-0.9916699722332408,1004,4,47,577,20.0,FRC4,47,577,Gasoline,u3burx5,55.6296568,12.6396651,False,Lufthavnsboulevarden,City,879,4,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220253262,-0.4398697985396323,1004,4,47,577,22.0,FRC4,47,577,Gasoline,u3burx5,55.6296596,12.6396905,False,Lufthavnsboulevarden,City,833,0,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220255794,0.0,1004,4,47,577,22.0,FRC4,47,577,Gasoline,u3burx5,55.6296617,12.6396967,False,Lufthavnsboulevarden,City,839,0,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220258317,0.0,1004,4,47,577,21.2,FRC4,47,577,Gasoline,u3burx5,55.6296617,12.6396967,False,Lufthavnsboulevarden,City,845,0,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220260835,0.0,1004,4,47,577,21.2,FRC4,47,577,Gasoline,u3burx5,55.6296617,12.6396967,False,Lufthavnsboulevarden,City,843,0,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220263345,0.0,1004,4,47,577,21.2,FRC4,47,577,Gasoline,u3burx5,55.6296617,12.6396967,False,Lufthavnsboulevarden,City,854,0,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220265862,0.0,1004,4,47,577,22.0,FRC4,47,577,Gasoline,u3burx5,55.6296617,12.6396967,False,Lufthavnsboulevarden,City,846,0,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220268384,0.0,1004,4,47,577,21.2,FRC4,47,577,Gasoline,u3burx5,55.6296617,12.6396967,False,Lufthavnsboulevarden,City,841,0,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220270904,0.0,1004,4,47,577,20.0,FRC4,47,577,Gasoline,u3burx5,55.6296617,12.6396967,False,Lufthavnsboulevarden,City,844,0,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220273423,0.0,1004,4,47,577,25.9,FRC4,47,577,Gasoline,u3burx5,55.6296617,12.6396967,False,Lufthavnsboulevarden,City,846,0,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220275945,1.2115604899110053,1004,4,47,577,76.1,FRC4,47,577,Gasoline,u3burx5,55.6296617,12.6396967,False,Lufthavnsboulevarden,City,2791,11,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220278466,1.4324121821146811,1004,4,47,577,42.0,FRC4,47,577,Gasoline,u3burxh,55.6296071,12.6398747,False,Lufthavnsboulevarden,City,3122,24,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220280986,0.5511463844797178,1004,4,47,577,11.0,FRC4,47,577,Gasoline,u3burxh,55.629571,12.6401907,False,Unknown,City,4190,29,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220283508,0.0,1004,4,47,577,23.1,FRC4,47,577,Gasoline,u3burxh,55.6295303,12.6405536,False,Unknown,City,2206,29,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220286028,-0.1102292768959435,1004,4,47,577,16.9,FRC4,47,577,Gasoline,u3burxh,55.629513,12.6408093,False,Unknown,City,2167,28,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220288549,-0.3305566574110803,1004,4,47,577,11.0,FRC4,47,577,Gasoline,u3burxj,55.6294863,12.6411708,False,Unknown,City,2028,25,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220291071,-0.4405674508767292,1004,4,47,577,0.0,FRC4,47,577,Gasoline,u3burxj,55.6294744,12.6413839,False,Unknown,City,1732,21,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220293590,-0.1102730360372281,1004,4,47,577,27.1,FRC4,47,577,Gasoline,u3burxj,55.6294635,12.6416492,False,Unknown,City,1506,20,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220296109,-0.1102730360372281,1004,4,47,577,2.0,FRC4,47,577,Gasoline,u3burxj,55.629507,12.6418166,False,Unknown,Rural,1522,19,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220298629,-0.6613756613756614,1004,4,47,579,20.0,FRC4,47,579,Gasoline,u3burxj,55.6296289,12.6419844,False,Unknown,Rural,891,13,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220301147,-0.7722178095490249,1004,4,47,579,18.8,FRC4,47,579,Gasoline,u3burxj,55.6296762,12.6420729,False,Unknown,City,892,6,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220303667,-0.4409171075837743,1004,4,47,579,27.8,FRC4,47,579,Gasoline,u3burxj,55.6297026,12.642106,False,Unknown,City,848,2,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220306180,-0.1105363222354866,1004,4,47,579,18.8,FRC4,47,579,Gasoline,u3burxj,55.6297049,12.6421131,False,Unknown,City,866,1,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220308692,-0.1105803255484784,1004,4,47,579,21.2,FRC4,47,579,Gasoline,u3burxj,55.629705,12.6421133,False,Unknown,City,829,0,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220311204,0.0,1004,4,47,579,22.0,FRC4,47,579,Gasoline,u3burxj,55.629705,12.6421133,False,Unknown,City,855,0,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220313716,0.0,1004,4,47,579,21.2,FRC4,47,579,Gasoline,u3burxj,55.629705,12.6421133,False,Unknown,City,848,0,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220316232,0.0,1004,4,47,579,21.2,FRC4,47,579,Gasoline,u3burxj,55.629705,12.6421133,False,Unknown,City,847,0,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220318762,0.0,1004,4,47,579,0.0,FRC4,47,579,Gasoline,u3burxj,55.629705,12.6421133,False,Unknown,City,1903,0,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220321281,0.661638216223369,1004,4,47,579,81.2,FRC4,47,579,Gasoline,u3burxj,55.629705,12.6421133,False,Unknown,City,1677,6,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220323801,1.6534391534391537,1004,4,28,3,34.1,FRC4,28,3,Gasoline,u3burxj,55.6297295,12.6423275,False,Unknown,City,2750,21,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220326322,0.11018555247036,1004,4,47,577,23.1,FRC4,47,577,Gasoline,u3burxn,55.6297285,12.6426332,False,Unknown,City,3147,22,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220328841,0.1102730360372281,1004,4,47,577,23.1,FRC4,47,577,Gasoline,u3burxn,55.6297628,12.6428342,False,Terminalgade,City,3329,23,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220331361,0.0,1004,4,47,577,11.0,FRC4,47,577,Gasoline,u3burxn,55.6298981,12.643032,False,Terminalgade,City,3489,23,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220333879,-0.330950489806725,1004,4,47,577,12.2,FRC4,47,577,Gasoline,u3burxn,55.6300133,12.6430729,False,Ellehammersvej,City,3048,20,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220336404,0.0,1004,4,29,3,34.1,FRC4,37,2,Gasoline,u3burxn,55.6301711,12.6429661,False,Ellehammersvej,City,2832,20,80,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220338923,0.3308191081116845,1004,4,47,579,27.1,FRC4,47,579,Gasoline,u3burxn,55.6302606,12.6428136,False,Unknown,City,3208,23,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220341445,0.0,1004,4,47,579,12.2,FRC4,47,579,Gasoline,u3burxn,55.6303233,12.6425173,False,Unknown,City,3481,23,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220343966,0.4407422098814403,1004,4,47,579,47.8,FRC4,47,579,Gasoline,u3burxj,55.6303156,12.6422879,False,Unknown,City,3586,27,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220346485,0.2205460720744563,1004,4,37,14,14.9,FRC4,37,14,Gasoline,u3burxj,55.6302303,12.6419264,False,Unknown,City,4237,29,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220349009,-0.1100545870751893,1004,4,37,14,11.0,FRC4,37,14,Gasoline,u3burxj,55.630172,12.6416934,False,Unknown,Motorway,2745,28,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220351531,1.4318442153493702,1004,4,75,36,63.1,FRC4,75,36,Gasoline,u3burxj,55.6301795,12.6412517,False,Unknown,Motorway,2763,41,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220354050,0.8821842882978254,1004,4,75,36,34.9,FRC4,75,36,Gasoline,u3burxh,55.6302321,12.6408603,False,Unknown,Motorway,3593,49,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220356571,0.3305566574110803,1004,4,75,36,16.1,FRC4,75,36,Gasoline,u3burxh,55.6303102,12.6402083,False,Unknown,Motorway,3846,52,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220359089,0.1103168299355749,1004,4,75,36,16.1,FRC4,75,36,Gasoline,u3burx5,55.6303629,12.6397608,False,Unknown,Motorway,3989,53,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220361603,0.0,1004,4,75,36,27.1,FRC4,75,36,Gasoline,u3burx5,55.6303877,12.6390998,False,Unknown,Motorway,3990,53,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220364120,-0.1103606586324107,1004,4,75,36,0.0,FRC4,75,36,Gasoline,u3burx5,55.630415,12.6386325,False,Unknown,Motorway,3943,52,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220366642,-0.1101418627191823,1004,4,75,36,34.1,FRC4,75,36,Gasoline,u3burx4,55.6304873,12.6378766,False,Unknown,Motorway,2718,51,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220369164,0.1101418627191823,1004,4,75,36,30.2,FRC4,75,36,Gasoline,u3burx4,55.6305117,12.6374449,False,Unknown,Motorway,2751,52,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220371684,0.0,1004,4,75,36,25.9,FRC4,75,36,Gasoline,u3burx1,55.6305402,12.6367663,False,Unknown,Motorway,2772,52,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220374204,-0.1102292768959435,1004,4,75,36,38.8,FRC4,75,36,Gasoline,u3burx1,55.6305491,12.6363212,False,Unknown,Motorway,2742,51,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220376728,0.1100545870751893,1004,4,75,36,43.9,FRC4,75,36,Gasoline,u3burx0,55.630532,12.635643,False,Unknown,Motorway,2762,52,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220379251,0.0,1004,4,75,36,43.9,FRC4,75,36,Gasoline,u3burx0,55.6305159,12.6351824,False,Unknown,Motorway,2799,52,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220381768,0.1103606586324107,1004,4,75,36,43.1,FRC4,75,36,Gasoline,u3burx0,55.6304825,12.6344818,False,Unknown,Motorway,2822,53,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220384288,0.2204585537918871,1004,4,75,36,71.0,FRC4,75,36,Gasoline,u3burrp,55.6304452,12.6337696,False,Unknown,Motorway,2874,55,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220386809,0.5509277623518004,1004,4,75,36,42.0,FRC4,75,36,Gasoline,u3burrp,55.6304184,12.6332521,False,Unknown,Motorway,3162,60,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220389332,0.1100982076011802,1004,4,75,36,43.1,FRC4,75,36,Gasoline,u3burrn,55.6303814,12.6324485,False,Unknown,Motorway,3237,61,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220391851,0.3308191081116845,1004,4,75,36,43.1,FRC4,75,36,Gasoline,u3burrn,55.6303535,12.6318984,False,Unknown,Motorway,3381,64,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220394365,0.2209847078582162,1004,4,75,36,41.2,FRC4,75,36,Gasoline,u3burrj,55.6302984,12.6310331,False,Unknown,Motorway,3515,66,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220396880,0.2208968411751712,1004,4,75,36,30.2,FRC4,75,36,Gasoline,u3burrj,55.6302694,12.6304325,False,Unknown,Motorway,3607,68,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220399398,0.0,1004,4,102,81,20.0,FRC0,102,81,Gasoline,u3burrh,55.6302299,12.6295397,False,Unknown,Motorway,3633,68,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220401916,-0.4412673197422999,1004,4,102,81,0.0,FRC0,102,81,Gasoline,u3burrh,55.6302117,12.6289626,False,Øresundsmotorvejen,Motorway,3477,64,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220404431,-0.1104484205875856,1004,4,102,81,32.2,FRC0,102,81,Gasoline,u3burr5,55.6301843,12.6281366,False,Øresundsmotorvejen,Motorway,3338,63,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220406947,0.110404522169228,1004,4,102,81,38.8,FRC0,102,81,Gasoline,u3burr5,55.6301737,12.6275801,False,Øresundsmotorvejen,Motorway,3410,64,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220409464,0.4414426345296429,1004,4,102,81,36.9,FRC0,102,81,Gasoline,u3burr4,55.6301574,12.6266955,False,Øresundsmotorvejen,Motorway,3571,68,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220411982,0.330950489806725,1004,4,102,81,47.8,FRC0,102,81,Gasoline,u3burr4,55.6301453,12.626083,False,Øresundsmotorvejen,Motorway,3759,71,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220414506,0.2201091741503786,1004,4,102,81,32.2,FRC0,102,81,Gasoline,u3burr1,55.630121,12.6251219,False,Øresundsmotorvejen,Motorway,3885,73,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220417019,0.2210726444709732,1004,4,102,81,43.1,FRC0,102,81,Gasoline,u3burr0,55.6301038,12.624469,False,Øresundsmotorvejen,Motorway,3977,75,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220419528,-0.1107125459457065,1004,4,102,81,25.1,FRC0,102,81,Gasoline,u3burr0,55.6300783,12.6234759,False,Øresundsmotorvejen,Motorway,3053,74,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220422044,0.2208090443384561,1004,4,102,81,51.0,FRC0,102,81,Gasoline,u3burpp,55.6300611,12.6228201,False,Øresundsmotorvejen,Motorway,3050,76,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220424556,0.3317409766454353,1004,4,102,81,50.2,FRC0,102,81,Gasoline,u3burpn,55.6300229,12.6218086,False,Øresundsmotorvejen,Motorway,3160,79,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220427074,0.1103168299355749,1004,4,102,81,43.1,FRC0,102,81,Gasoline,u3burpn,55.6300063,12.6211061,False,Øresundsmotorvejen,Motorway,3254,80,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220429593,0.1102730360372281,1004,4,102,81,38.8,FRC0,102,81,Gasoline,u3burpj,55.6299801,12.6200208,False,Øresundsmotorvejen,Motorway,3294,81,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220432111,-0.330950489806725,1004,4,102,81,0.0,FRC0,102,81,Gasoline,u3burpj,55.6299584,12.619314,False,Øresundsmotorvejen,Motorway,3218,78,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220434631,-0.2204585537918871,1004,4,102,81,14.9,FRC0,102,81,Gasoline,u3burph,55.6299314,12.618289,False,Øresundsmotorvejen,Motorway,3109,76,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220437151,-0.1102292768959435,1004,4,102,81,36.9,FRC0,102,81,Gasoline,u3burp5,55.629924,12.6176283,False,Øresundsmotorvejen,Motorway,3051,75,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220439672,-0.11018555247036,1004,4,102,81,14.9,FRC0,102,81,Gasoline,u3burp5,55.6298961,12.6166335,False,Øresundsmotorvejen,Motorway,3017,74,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220442194,-0.2202837254383646,1004,4,102,81,3.9,FRC0,102,81,Gasoline,u3burp4,55.6298856,12.615985,False,Øresundsmotorvejen,Motorway,2957,72,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220444714,-0.4409171075837743,1004,4,102,81,12.9,FRC0,102,81,Gasoline,u3burp1,55.6298629,12.61505,False,Øresundsmotorvejen,Motorway,3672,68,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220447237,-0.3302946228035407,1004,4,102,81,0.0,FRC0,102,81,Gasoline,u3burp1,55.6298452,12.6144637,False,Øresundsmotorvejen,Motorway,3537,65,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220449765,-0.4395218002812939,1004,4,102,81,0.0,FRC0,102,81,Gasoline,u3burp0,55.6298259,12.6136211,False,Øresundsmotorvejen,Motorway,3333,61,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220452285,-0.3306878306878307,1004,4,102,81,0.0,FRC0,102,81,Gasoline,u3burp0,55.6298084,12.6128396,False,Øresundsmotorvejen,Motorway,3152,58,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220454808,-0.3302946228035407,1004,4,102,81,16.1,FRC0,102,81,Gasoline,u3burp0,55.6297977,12.6123467,False,Øresundsmotorvejen,Motorway,2977,55,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220457336,0.0,1004,4,102,81,18.8,FRC0,102,81,Gasoline,u3buqzp,55.6297789,12.6116176,False,Øresundsmotorvejen,Motorway,2933,55,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220459852,0.0,1004,4,102,81,34.1,FRC0,102,81,Gasoline,u3buqzp,55.6297681,12.6111335,False,Øresundsmotorvejen,Motorway,2939,55,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220462368,0.2208090443384561,1004,4,45,41,32.2,FRC3,45,41,Gasoline,u3buqzn,55.6297621,12.610383,False,Øresundsmotorvejen,Motorway,3019,57,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220464882,0.1104923539291081,1004,4,45,41,23.9,FRC3,45,41,Gasoline,u3buqzn,55.6297595,12.6098932,False,Øresundsmotorvejen,Motorway,3084,58,110,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220467391,0.0,1004,4,45,41,21.2,FRC3,45,41,Gasoline,u3buqzj,55.6297522,12.609117,False,Unknown,Motorway,3103,58,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220469908,0.0,1004,4,45,41,22.0,FRC3,45,41,Gasoline,u3buqzj,55.6297627,12.6086077,False,Unknown,Motorway,3088,58,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220472428,-0.3306878306878307,1004,4,45,41,0.0,FRC3,45,41,Gasoline,u3buqzj,55.6297627,12.6086077,False,Unknown,Motorway,3029,55,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220474950,-0.3304255881575469,1004,4,45,41,0.0,FRC3,45,41,Gasoline,u3buqzj,55.6297627,12.6086077,False,Unknown,Motorway,2840,52,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220477474,-0.2201091741503786,1004,4,45,41,18.8,FRC3,45,41,Gasoline,u3buqzh,55.6297745,12.6073607,False,Unknown,Motorway,2705,50,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220479994,0.0,1004,4,45,41,18.0,FRC3,45,41,Gasoline,u3buqzh,55.6297745,12.6073607,False,Unknown,Motorway,2714,50,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220482512,-0.2206336598711499,1004,4,45,41,27.1,FRC3,45,41,Gasoline,u3buqzh,55.6297745,12.6073607,False,Unknown,Motorway,2589,48,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220485034,-0.2202837254383646,1004,4,45,41,25.1,FRC3,45,41,Gasoline,u3buqzh,55.6297745,12.6073607,False,Unknown,Motorway,2511,46,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220487554,-0.5511463844797178,1004,4,45,41,18.8,FRC3,45,41,Gasoline,u3buqz4,55.6296651,12.6046012,False,Unknown,Motorway,2304,41,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220490067,-0.4421452889419464,1004,4,45,41,9.0,FRC3,45,41,Gasoline,u3buqz4,55.6296972,12.6042818,False,Unknown,Motorway,2090,37,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220492585,-0.7722178095490249,1004,4,45,41,21.2,FRC3,45,41,Gasoline,u3buqz1,55.6297046,12.6037728,False,Unknown,Motorway,872,30,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220495105,-0.7716049382716049,1004,4,45,41,0.0,FRC3,45,41,Gasoline,u3buqz1,55.6296969,12.6035332,False,Unknown,Motorway,2025,23,130,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220497625,-0.5511463844797178,1004,4,45,41,10.2,FRC3,45,41,Gasoline,u3buqz1,55.629702,12.6032687,False,Unknown,City,1476,18,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220500148,0.6605892456070815,1004,4,37,97,52.9,FRC3,37,97,Gasoline,u3buqz1,55.6297465,12.603115,False,Unknown,Motorway,1657,24,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220502664,1.2144497438615085,1004,4,37,97,61.2,FRC3,37,97,Gasoline,u3buqz1,55.62994,12.6029331,False,Unknown,City,2487,35,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220505184,0.2204585537918871,1004,4,37,97,54.1,FRC3,37,97,Gasoline,u3buqz1,55.6301063,12.602782,False,Unknown,Motorway,2761,37,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220507710,0.0,1004,4,37,97,5.9,FRC3,37,97,Gasoline,u3buqz0,55.6303604,12.6025607,False,Unknown,City,2810,37,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220510235,-0.22002200220022,1004,4,37,97,18.8,FRC3,37,97,Gasoline,u3buqz0,55.6305174,12.6024114,False,Unknown,City,2655,35,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220512757,-0.1101418627191823,1004,4,37,97,16.9,FRC3,37,97,Gasoline,u3buqz2,55.6307495,12.6022009,False,Unknown,City,2642,34,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220515276,-0.1102730360372281,1004,4,37,97,0.0,FRC3,37,97,Gasoline,u3buqz2,55.6309077,12.6020719,False,Unknown,City,2270,33,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220517806,-0.6587615283267458,1004,4,37,97,16.9,FRC3,37,97,Gasoline,u3buqz2,55.6311198,12.6019272,False,Unknown,City,872,27,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220520334,-1.0988045007032348,1004,4,37,97,18.0,FRC3,37,97,Gasoline,u3buqz2,55.6312798,12.601828,False,Unknown,City,904,17,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220522855,-1.212041077173961,1004,4,37,97,18.8,FRC3,37,97,Gasoline,u3buqz2,55.6313265,12.6018014,False,Unknown,City,892,6,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220525373,-0.5515841496778748,1004,4,37,97,20.0,FRC3,37,97,Gasoline,u3buqz2,55.6313461,12.6017852,False,Unknown,City,851,1,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220527893,-0.1102292768959435,1004,4,37,97,18.8,FRC3,37,97,Gasoline,u3buqz2,55.6313482,12.6017833,False,Unknown,City,852,0,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220530414,0.0,1004,4,37,97,21.2,FRC3,37,97,Gasoline,u3buqz2,55.6313483,12.6017833,False,Unknown,City,850,0,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220532932,0.0,1004,4,37,97,21.2,FRC3,37,97,Gasoline,u3buqz2,55.6313483,12.6017833,False,Unknown,City,849,0,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220535452,0.6613756613756614,1004,4,37,97,67.8,FRC3,37,97,Gasoline,u3buqz2,55.6313483,12.6017833,False,Unknown,City,2467,6,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220537972,2.535273368606702,1004,4,37,97,69.0,FRC3,37,97,Gasoline,u3buqz2,55.6314114,12.6017288,False,Unknown,City,3442,29,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220540491,0.1102730360372281,1004,4,37,97,45.1,FRC3,37,97,Gasoline,u3buqz2,55.6316663,12.6016558,False,Vinkelhuse,City,2160,30,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220543014,0.1100982076011802,1004,4,37,97,11.0,FRC3,37,97,Gasoline,u3buqz2,55.631826,12.6016209,False,Unknown,City,2418,31,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220545536,0.0,1004,4,37,97,51.0,FRC3,37,97,Gasoline,u3buqz8,55.6320608,12.6016466,False,Unknown,City,2281,31,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220548055,0.5513651801861409,1004,4,37,97,34.9,FRC3,37,97,Gasoline,u3buqz8,55.6322306,12.6017056,False,Unknown,City,2654,36,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220550574,0.0,1004,4,37,97,25.1,FRC3,37,97,Gasoline,u3buqz8,55.6324889,12.6018483,False,Unknown,City,2681,36,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220553093,-0.3308191081116845,1004,4,37,97,0.0,FRC3,37,97,Gasoline,u3buqz8,55.6326521,12.6019731,False,Unknown,City,2634,33,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220555613,-0.4409171075837743,1004,4,37,97,0.0,FRC3,37,97,Gasoline,u3buqz8,55.6328323,12.6022209,False,Englandsvej,City,2270,29,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220558129,-0.4416180886769122,1004,4,37,97,0.0,FRC3,37,97,Gasoline,u3buqz8,55.6329285,12.6024041,False,Englandsvej,City,2009,25,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220560656,-0.3297717979158422,1004,4,37,97,5.9,FRC3,37,97,Gasoline,u3buqz8,55.6330804,12.6025385,False,Tårnbyvej,City,1746,22,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220563175,0.5513651801861409,1004,4,37,97,87.8,FRC3,37,97,Gasoline,u3buqz8,55.6331884,12.6024585,False,Unknown,City,1773,27,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220565696,0.4407422098814403,1004,4,37,97,56.9,FRC3,37,97,Gasoline,u3buqz8,55.6333406,12.6021831,False,Unknown,City,2213,31,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220568215,0.661638216223369,1004,4,37,97,45.1,FRC3,37,97,Gasoline,u3buqzb,55.633447,12.6019687,False,Unknown,City,2693,37,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220570733,0.5515841496778748,1004,4,37,97,27.1,FRC3,37,97,Gasoline,u3buqzb,55.6337018,12.6016977,False,Unknown,City,3138,42,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220573252,0.0,1004,4,37,97,42.0,FRC3,37,97,Gasoline,u3buqzb,55.6338849,12.6015316,False,Englandsvej,City,3108,42,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220575772,-0.1102292768959435,1004,4,37,97,0.0,FRC3,37,97,Gasoline,u3buqzb,55.6341705,12.6013203,False,Englandsvej,City,3178,41,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220578293,-0.11018555247036,1004,4,37,97,23.9,FRC3,37,97,Gasoline,u3buqxz,55.6344572,12.6011354,False,Englandsvej,City,3055,40,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220580812,-0.2205460720744563,1004,4,37,97,0.0,FRC3,37,97,Gasoline,u3buqxz,55.6346576,12.60102,False,Englandsvej,City,2976,38,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220583333,-0.6611133148221606,1004,4,37,97,5.1,FRC3,37,97,Gasoline,u3buw8p,55.6349089,12.6008855,False,Englandsvej,City,1241,32,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220585852,-0.8821842882978254,1004,4,37,97,20.0,FRC3,37,97,Gasoline,u3buw8p,55.6350424,12.600841,False,Englandsvej,City,880,24,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220588372,-0.992063492063492,1004,4,37,97,18.8,FRC3,37,97,Gasoline,u3buw8p,55.6351776,12.600789,False,Englandsvej,City,887,15,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220590894,-0.8811349017534585,1004,4,37,97,20.0,FRC3,37,97,Gasoline,u3buw8p,55.6352261,12.6007748,False,Englandsvej,City,899,7,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220593411,0.4414426345296429,1004,4,37,97,71.0,FRC3,37,97,Gasoline,u3buw8p,55.6352793,12.600753,False,Englandsvej,City,1396,11,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220595930,1.1027303603722818,1004,4,37,97,41.2,FRC3,37,97,Gasoline,u3buw8p,55.6353606,12.6007348,False,Englandsvej,City,2738,21,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220598450,0.8818342151675486,1004,4,37,97,43.1,FRC3,37,97,Gasoline,u3buw8p,55.6355522,12.6006797,False,Englandsvej,City,3788,29,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220600968,0.1103168299355749,1004,4,37,97,18.0,FRC3,37,97,Gasoline,u3buw8p,55.6357012,12.6006479,False,Englandsvej,City,2288,30,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220603487,1.1027303603722818,1004,4,37,97,67.8,FRC3,37,97,Gasoline,u3buw8p,55.6359648,12.6005864,False,Englandsvej,City,2763,40,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220606005,0.66190097961345,1004,4,37,97,43.1,FRC3,37,97,Gasoline,u3buw8r,55.6361805,12.6005297,False,Englandsvej,City,3369,46,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220608523,0.1103168299355749,1004,4,37,97,20.0,FRC3,37,97,Gasoline,u3buw8r,55.6365314,12.6004332,False,Englandsvej,City,3611,47,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220611050,-0.109923932638614,1004,4,37,97,27.1,FRC3,37,97,Gasoline,u3buw8r,55.6367636,12.6003816,False,Englandsvej,City,3502,46,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220613570,0.1102292768959435,1004,4,37,97,32.2,FRC3,37,97,Gasoline,u3buw8r,55.637105,12.600285,False,Englandsvej,City,3410,47,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220616090,-0.1102292768959435,1004,4,37,97,18.0,FRC3,37,97,Gasoline,u3buw8r,55.6373398,12.6002091,False,Englandsvej,City,2569,46,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220618609,0.1102730360372281,1004,4,37,97,25.1,FRC3,37,97,Gasoline,u3buw8x,55.637682,12.6001098,False,Englandsvej,City,2521,47,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220621130,-0.2203711049407201,1004,4,37,97,14.9,FRC3,37,97,Gasoline,u3buw8x,55.6379137,12.6000479,False,Englandsvej,City,2441,45,60,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220623651,-0.3305566574110803,1004,4,35,52,0.0,FRC3,35,52,Gasoline,u3buw8x,55.6382504,12.5999614,False,Englandsvej,City,2311,42,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220626170,-0.2205460720744563,1004,4,35,52,16.1,FRC3,35,52,Gasoline,u3buw8w,55.638449,12.5999076,False,Englandsvej,City,2177,40,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220628687,0.1103606586324107,1004,4,35,52,14.9,FRC3,35,52,Gasoline,u3buw8w,55.6387367,12.5997841,False,Kålagervej,City,2203,41,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220631214,0.2198478652772281,1004,4,35,52,32.9,FRC3,35,52,Gasoline,u3buw8y,55.6389428,12.5997189,False,Englandsvej,City,2270,43,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220633732,-0.1103168299355749,1004,4,35,52,23.1,FRC3,35,52,Gasoline,u3buw8y,55.6392499,12.5996113,False,Unknown,Rural,2261,42,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220636251,0.0,1004,4,35,52,0.0,FRC3,35,52,Gasoline,u3buw8y,55.6394609,12.5995324,False,Englandsvej,City,2282,42,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220638770,-0.2205460720744563,1004,4,35,52,27.8,FRC3,35,52,Gasoline,u3buw8y,55.6397732,12.5994279,False,Englandsvej,City,2137,40,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220641293,0.0,1004,4,35,52,30.2,FRC3,35,52,Gasoline,u3buw8y,55.6400745,12.5993383,False,Kingstonvej,City,2158,40,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220643816,0.1100982076011802,1004,4,35,52,23.1,FRC3,35,52,Gasoline,u3buw9n,55.6402692,12.5992715,False,Haveforeningen Engly,Rural,2210,41,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220646337,0.3305566574110803,1004,4,35,52,21.2,FRC3,35,52,Gasoline,u3buw9n,55.6405926,12.5991804,False,Unknown,Rural,2357,44,80,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220648855,-0.1103168299355749,1004,4,35,52,16.1,FRC3,35,52,Gasoline,u3buw9n,55.6408088,12.5991105,False,Englandsvej,City,2329,43,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220651374,-0.2205460720744563,1004,4,35,52,18.8,FRC3,35,52,Gasoline,u3buw9n,55.6411157,12.5990099,False,Englandsvej,City,2230,41,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220653892,-0.2206336598711499,1004,4,35,52,12.9,FRC3,35,52,Gasoline,u3buw9n,55.6413113,12.5989395,False,Englandsvej,City,2157,39,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220656408,-0.3312135665076842,1004,4,35,52,0.0,FRC3,35,52,Gasoline,u3buw9n,55.6415938,12.5988563,False,Englandsvej,City,1989,36,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220658927,-0.4410921441489127,1004,4,35,52,0.0,FRC3,35,52,Gasoline,u3buw9q,55.6417575,12.598833,False,Stenlandsvej,City,1799,32,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220661447,-0.992063492063492,1004,4,35,52,18.8,FRC3,35,52,Gasoline,u3buw9q,55.6419727,12.5987897,False,Englandsvej,City,889,23,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220663968,-0.7712988672925206,1004,4,35,52,18.0,FRC3,35,52,Gasoline,u3buw9q,55.6420803,12.5987748,False,Englandsvej,City,888,16,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220666489,-0.11018555247036,1004,4,35,52,36.1,FRC3,35,52,Gasoline,u3buw9q,55.6421814,12.5987314,False,Englandsvej,City,946,15,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220669007,0.330950489806725,1004,4,40,44,18.8,FRC3,40,44,Gasoline,u3buw9q,55.642263,12.5987079,False,Englandsvej,City,1336,18,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220671525,-0.1103168299355749,1004,4,35,52,0.0,FRC3,35,52,Gasoline,u3buw9q,55.6423943,12.5986763,False,Englandsvej,City,1336,17,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220674043,-0.330950489806725,1004,4,25,155,29.0,FRC5,32,121,Gasoline,u3buw9q,55.6424627,12.5987164,False,Englandsvej,City,1084,14,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220676563,0.5511463844797178,1004,4,25,155,56.9,FRC5,32,121,Gasoline,u3buw9q,55.6424942,12.5989055,False,Vejlands Allé,City,1281,19,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220679082,0.8821842882978254,1004,4,25,155,67.1,FRC5,32,121,Gasoline,u3buw9q,55.642506,12.5991196,False,Vejlands Allé,City,1889,27,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220681600,0.330950489806725,1004,4,25,155,0.0,FRC5,32,121,Gasoline,u3buw9q,55.6425259,12.5995125,False,Vejlands Allé,City,2107,30,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220684121,-0.2203711049407201,1004,4,25,155,16.9,FRC5,32,121,Gasoline,u3buw9q,55.6425354,12.5997708,False,Jens Warmings Vej,City,868,28,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220686641,-0.1102292768959435,1004,4,24,161,45.1,FRC5,32,121,Gasoline,u3buw9r,55.6425618,12.6001243,False,Vejlands Allé,City,2006,27,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220689160,0.2205460720744563,1004,4,24,161,30.2,FRC5,32,121,Gasoline,u3buw9r,55.6425714,12.6003718,False,Vejlands Allé,City,2135,29,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220691679,0.5513651801861409,1004,4,24,161,54.1,FRC5,32,121,Gasoline,u3buw9r,55.6425916,12.6007834,False,Vejlands Allé,City,2420,34,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220694199,0.1102292768959435,1004,4,24,161,5.1,FRC5,32,121,Gasoline,u3buw9r,55.642597,12.6010933,False,Portlandsvej,City,2747,35,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220696726,-0.4396957305544563,1004,4,24,161,0.0,FRC5,32,121,Gasoline,u3buwc2,55.6426188,12.601562,False,Vejlands Allé,City,2490,31,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220699246,-0.2204585537918871,1004,4,24,161,31.0,FRC5,32,121,Gasoline,u3buwc2,55.6426292,12.6018333,False,Unknown,Rural,2214,29,80,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220701766,0.3306878306878307,1004,4,24,161,32.9,FRC5,32,121,Gasoline,u3buwc2,55.6426493,12.60223,False,Vejlands Allé,City,2352,32,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220704292,0.2199348992698161,1004,4,24,161,34.1,FRC5,32,121,Gasoline,u3buwc2,55.6426638,12.6025169,False,Boltonvej,City,2546,34,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220706814,0.1101418627191823,1004,4,24,161,18.0,FRC5,32,121,Gasoline,u3buwc3,55.6426949,12.6029774,False,Unknown,Rural,2662,35,80,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220709333,-0.2205460720744563,1004,4,24,161,14.9,FRC5,32,121,Gasoline,u3buwc3,55.642721,12.6034249,False,Unknown,Rural,2557,33,80,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220711857,-0.1100545870751893,1004,4,24,161,38.8,FRC5,31,125,Gasoline,u3buwc3,55.6427355,12.6037052,False,Derbyvej,City,2365,32,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220714380,0.1100982076011802,1004,4,24,161,20.0,FRC5,31,125,Gasoline,u3buwc6,55.6427567,12.6041429,False,Vejlands Allé,City,2522,33,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220716898,0.0,1004,4,24,161,23.9,FRC5,31,125,Gasoline,u3buwc6,55.6427708,12.6044365,False,Vejlands Allé,City,2508,33,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220719418,0.0,1004,4,24,161,25.1,FRC5,31,125,Gasoline,u3buwc6,55.6427902,12.6048751,False,Vejlands Allé,City,2523,33,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220721938,-0.3306878306878307,1004,4,24,161,0.0,FRC5,31,125,Gasoline,u3buwc6,55.6428008,12.6051569,False,Vejlands Allé,City,2403,30,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220724455,-0.8828852690592858,1004,4,24,161,18.8,FRC5,31,125,Gasoline,u3buwc7,55.6428218,12.6055131,False,Bedfordvej,City,837,22,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220726976,-0.7712988672925206,1004,4,24,161,18.8,FRC5,31,125,Gasoline,u3buwc7,55.6428275,12.6056881,False,Vejlands Allé,City,897,15,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220729494,-0.8825346394845999,1004,4,24,161,18.8,FRC5,31,125,Gasoline,u3buwc7,55.6428417,12.6058286,False,Vejlands Allé,City,891,7,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220732018,0.5502729353759465,1004,4,24,161,65.1,FRC5,31,125,Gasoline,u3buwc7,55.6428449,12.6059007,False,Vejlands Allé,City,2064,12,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220734537,0.3308191081116845,1004,4,30,130,20.0,FRC5,30,130,Gasoline,u3buwc7,55.6428589,12.606085,False,Vejlands Allé,City,2216,15,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220737054,0.0,1004,4,24,161,18.8,FRC5,31,125,Gasoline,u3buwc7,55.6428627,12.6062262,False,Vejlands Allé,City,2332,15,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220739571,0.1103606586324107,1004,4,24,161,11.0,FRC5,31,125,Gasoline,u3buwc7,55.642866,12.6064399,False,Vejlands Allé,City,2478,16,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220742091,-0.1102292768959435,1004,4,24,161,20.0,FRC5,31,125,Gasoline,u3buwc7,55.6428611,12.6065803,False,Vejlands Allé,City,2237,15,50,0.9800000190734864,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220744610,0.1102730360372281,1004,4,37,41,21.2,FRC5,37,41,Gasoline,u3buwc7,55.6428113,12.6067553,False,Vejlands Allé,City,2301,16,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220747134,0.770382109526325,1004,4,37,41,42.0,FRC5,37,41,Gasoline,u3buwc7,55.6427215,12.6067875,False,Irlandsvej,City,2910,23,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220749652,0.4412673197422999,1004,4,37,41,0.0,FRC5,37,41,Gasoline,u3buwck,55.6425192,12.6068555,False,Oxford Have,City,3798,27,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220752170,-0.4412673197422999,1004,4,37,41,10.2,FRC5,37,41,Gasoline,u3buwck,55.6423868,12.6069003,False,Oxford Have,City,1482,23,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220754684,0.2209847078582162,1004,4,37,41,31.0,FRC5,37,41,Gasoline,u3buwck,55.6422093,12.6069634,False,Irlandsvej,City,1755,25,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220757193,0.5535627297285328,1004,4,37,41,58.8,FRC5,37,41,Gasoline,u3buwck,55.6420779,12.6070225,False,Oxford Have,City,2157,30,50,1.0,False,76,56,Light rain,9
-NucFrHnXe6u68cOTyN8,1712220759702,0.2214250918914131,1004,4,37,41,30.2,FRC5,37,41,Gasoline,u3buwck,55.6419299,12.6070729,False,Oxford Have,City,2405,32,50,1.0,False,76,56,Light rain,9
-NucfMG2Zysb-GxZQZW7,1712226933456,-0.1104923539291081,1004,4,46,125,47.1,FRC4,46,125,Gasoline,u3buw7q,55.6537479,12.5886206,True,Unknown,Rural,1554,40,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226935988,0.7679480428295594,1004,4,46,125,92.2,FRC4,46,125,Gasoline,u3buw7q,55.6535364,12.5885469,True,Unknown,Rural,1813,47,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226938511,0.2201964152023605,1004,4,46,125,43.1,FRC4,46,125,Gasoline,u3buw7q,55.6531716,12.5883997,True,Unknown,Rural,1985,49,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226941047,0.109533824044865,1004,4,46,125,43.1,FRC4,46,125,Gasoline,u3buw7q,55.6529249,12.5883076,True,Unknown,Rural,2020,50,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226943572,0.11001100110011,1004,4,46,125,43.9,FRC4,46,125,Gasoline,u3buw7n,55.6525523,12.5881434,True,Unknown,Rural,2066,51,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226946111,0.1094044024331539,1004,4,46,125,43.1,FRC4,46,125,Gasoline,u3buw7n,55.6522983,12.5880373,True,Unknown,Rural,2112,52,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226948628,0.1103606586324107,1004,4,46,125,41.2,FRC4,46,125,Gasoline,u3buw7n,55.6519224,12.5878689,True,Unknown,Rural,2137,53,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226951154,0.0,1004,4,46,125,40.0,FRC4,46,125,Gasoline,u3buw7n,55.6516635,12.5877652,True,Unknown,Rural,2169,53,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226953684,0.1097935880544576,1004,4,46,125,50.2,FRC4,46,125,Gasoline,u3buw7n,55.6512627,12.5876133,True,Unknown,Rural,2203,54,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226956220,0.3286014721345952,1004,4,46,125,54.9,FRC4,46,125,Gasoline,u3buw6v,55.6509934,12.5875058,True,Unknown,Rural,2272,57,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226958756,0.2190676480897301,1004,4,46,125,52.2,FRC4,46,125,Gasoline,u3buw6v,55.6505699,12.5873472,True,Unknown,Rural,2364,59,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226961277,-0.2203711049407201,1004,4,46,125,12.9,FRC4,46,125,Gasoline,u3buw6v,55.6501474,12.5871678,True,Unknown,Rural,2352,57,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226963807,-0.1097935880544576,1004,4,46,125,27.8,FRC4,46,125,Gasoline,u3buw6v,55.6498749,12.587063,True,Unknown,Rural,2297,56,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226966339,-0.1097068632613656,1004,4,46,125,27.8,FRC4,46,125,Gasoline,u3buw6t,55.649471,12.5869082,True,Unknown,Rural,2270,55,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226968862,-0.1100982076011802,1004,4,46,125,29.0,FRC4,46,125,Gasoline,u3buw6t,55.6491966,12.5868133,True,Unknown,Rural,2237,54,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226971377,0.0,1004,4,46,125,30.2,FRC4,46,125,Gasoline,u3buw6t,55.6487948,12.5866792,True,Unknown,Rural,2219,54,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226973901,0.0,1004,4,46,125,30.2,FRC4,46,125,Gasoline,u3buw6t,55.6485296,12.5865767,True,Unknown,Rural,2204,54,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226976418,0.0,1004,4,46,125,31.0,FRC4,46,125,Gasoline,u3buw6m,55.6481348,12.586421,True,Unknown,Rural,2197,54,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226978937,0.0,1004,4,46,125,31.0,FRC4,46,125,Gasoline,u3buw6m,55.6478713,12.5863192,True,Unknown,Rural,2198,54,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226981461,0.0,1004,4,46,125,32.9,FRC4,46,125,Gasoline,u3buw6k,55.6474848,12.5861521,True,Unknown,Rural,2195,54,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226983981,-0.1102292768959435,1004,4,46,125,32.2,FRC4,46,125,Gasoline,u3buw6k,55.6472247,12.5860527,True,Unknown,Rural,2175,53,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226986501,0.0,1004,4,46,125,38.8,FRC4,46,125,Gasoline,u3buw6h,55.6468432,12.5858847,True,Unknown,Rural,2177,53,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226989020,0.2205460720744563,1004,4,46,125,40.0,FRC4,46,125,Gasoline,u3buw6h,55.6465704,12.5857801,True,Unknown,Rural,2219,55,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226991545,0.22002200220022,1004,4,46,125,12.9,FRC4,46,125,Gasoline,u3buw6h,55.6461505,12.5856248,True,Unknown,Rural,2324,57,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226994062,-0.2207213172648214,1004,4,46,125,1.2,FRC4,46,125,Gasoline,u3buw6h,55.6458701,12.5855225,True,Unknown,Rural,2272,55,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226996593,-0.2195004170507924,1004,4,46,125,0.0,FRC4,46,125,Gasoline,u3buw3u,55.6454649,12.5854019,True,Unknown,Rural,2181,53,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712226999123,-0.3293807641633729,1004,4,46,125,16.1,FRC4,46,125,Gasoline,u3buw3u,55.6452117,12.585291,True,Unknown,Rural,2076,50,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227001648,0.11001100110011,1004,4,46,125,58.0,FRC4,46,125,Gasoline,u3buw3u,55.6448483,12.585134,True,Unknown,Rural,2075,51,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227004187,0.0,1004,4,46,125,34.1,FRC4,46,125,Gasoline,u3buw3u,55.644595,12.585031,True,Unknown,Rural,2106,51,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227006709,0.1101418627191823,1004,4,46,125,47.8,FRC4,46,125,Gasoline,u3buw3s,55.6442234,12.5848688,True,Unknown,Rural,2108,52,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227009234,0.0,1004,4,46,125,56.1,FRC4,46,125,Gasoline,u3buw3e,55.6439746,12.5847706,True,Unknown,Rural,2109,52,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227011775,0.1093182911364729,1004,4,46,125,49.0,FRC4,46,125,Gasoline,u3buw3e,55.6435835,12.5846102,True,Unknown,Rural,2151,53,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227014309,0.2192405507322634,1004,4,46,125,45.1,FRC4,46,125,Gasoline,u3buw3e,55.6431835,12.5844481,True,Unknown,Rural,2215,55,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227016834,0.11001100110011,1004,4,46,125,36.1,FRC4,46,125,Gasoline,u3buw37,55.6429117,12.5843452,True,Unknown,Rural,2274,56,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227019365,-0.1097502085253962,1004,4,46,125,14.9,FRC4,46,125,Gasoline,u3buw37,55.6425031,12.5841909,True,Unknown,Rural,2296,55,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227021888,-0.1100982076011802,1004,4,46,125,16.9,FRC4,46,125,Gasoline,u3buw37,55.6422373,12.5841009,True,Unknown,Rural,2198,54,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227024420,-0.2194137265227312,1004,4,46,125,14.9,FRC4,46,125,Gasoline,u3buw37,55.641853,12.5839452,True,Ørestads Boulevard,City,2153,52,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227026948,-0.4395218002812939,1004,4,46,125,5.9,FRC4,46,125,Gasoline,u3buw35,55.6416032,12.5838345,True,Unknown,Rural,1320,48,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227029477,-1.0983700188919645,1004,4,46,125,18.8,FRC4,46,125,Gasoline,u3buw35,55.6412824,12.5836697,True,Ørestads Boulevard,City,887,38,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227031996,-2.0951876847073354,1004,4,46,125,16.9,FRC4,46,125,Gasoline,u3buw35,55.6411394,12.5836036,True,Unknown,City,890,19,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227034520,-2.0910371544285966,1004,4,46,125,16.9,FRC4,46,125,Gasoline,u3buw35,55.6410716,12.583572,True,Ørestads Boulevard,City,888,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227037045,0.0,1004,4,46,125,18.8,FRC4,46,125,Gasoline,u3buw35,55.6410717,12.5835701,True,Ørestads Boulevard,City,842,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227039575,0.0,1004,4,46,125,20.0,FRC4,46,125,Gasoline,u3buw35,55.6410717,12.58357,True,Ørestads Boulevard,City,851,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227042097,0.0,1004,4,46,125,21.2,FRC4,46,125,Gasoline,u3buw35,55.6410717,12.58357,True,Ørestads Boulevard,City,854,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227044617,0.0,1004,4,46,125,21.2,FRC4,46,125,Gasoline,u3buw35,55.6410717,12.58357,True,Ørestads Boulevard,City,853,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227047138,0.0,1004,4,46,125,18.8,FRC4,46,125,Gasoline,u3buw35,55.6410717,12.58357,True,Ørestads Boulevard,City,854,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227049661,0.0,1004,4,46,125,18.0,FRC4,46,125,Gasoline,u3buw35,55.6410717,12.58357,True,Ørestads Boulevard,City,845,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227052186,0.0,1004,4,46,125,18.8,FRC4,46,125,Gasoline,u3buw35,55.6410717,12.58357,True,Ørestads Boulevard,City,837,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227054705,0.0,1004,4,46,125,0.0,FRC4,46,125,Gasoline,u3buw35,55.6410717,12.58357,True,Ørestads Boulevard,City,1964,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227057235,0.0,1004,4,46,125,43.9,FRC4,46,125,Gasoline,u3buw35,55.6410717,12.58357,True,Ørestads Boulevard,City,583,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227059764,0.0,1004,4,46,125,0.0,FRC4,46,125,Gasoline,u3buw35,55.6410717,12.58357,True,Ørestads Boulevard,City,0,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227062299,0.1095770326539557,1004,4,46,125,32.9,FRC4,46,125,Gasoline,u3buw35,55.6410717,12.58357,True,Ørestads Boulevard,City,1843,1,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227064821,1.4318442153493702,1004,4,46,125,65.9,FRC4,46,125,Gasoline,u3buw35,55.6410578,12.5835781,True,Ørestads Boulevard,City,2226,14,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227067354,-0.4386542088871343,1004,4,46,125,16.1,FRC4,46,125,Gasoline,u3buw35,55.6409544,12.583548,True,Ørestads Boulevard,City,1201,10,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227069888,-0.3288608260983952,1004,4,46,125,60.0,FRC4,46,125,Gasoline,u3buw35,55.6409129,12.583524,True,Vejlands Allé,City,931,7,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227072406,0.9928514694201748,1004,4,30,58,98.0,FRC3,38,45,Gasoline,u3buw34,55.6408749,12.5833973,True,Vejlands Allé,City,964,16,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227074926,1.4329805996472664,1004,4,30,58,100.0,FRC3,38,45,Gasoline,u3buw34,55.640853,12.583191,True,Vejlands Allé,City,1876,29,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227077462,0.4381352961794602,1004,4,30,58,0.0,FRC3,38,45,Gasoline,u3buw34,55.6408187,12.5827673,True,Vejlands Allé,City,2583,33,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227079987,0.99009900990099,1004,4,30,58,100.0,FRC3,38,45,Gasoline,u3buw34,55.6407968,12.5824375,True,Vejlands Allé,City,2082,42,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227082513,0.6598046978094485,1004,4,30,58,25.9,FRC3,38,45,Gasoline,u3buw31,55.6407845,12.5818218,True,Vejlands Allé,City,2554,48,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227085043,0.4391743522178305,1004,4,30,58,65.9,FRC3,38,45,Gasoline,u3buw31,55.6407935,12.5813799,True,Vejlands Allé,City,2683,52,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227087573,-0.1097935880544576,1004,4,30,58,3.1,FRC3,38,45,Gasoline,u3buw30,55.6408253,12.5806874,True,Vejlands Allé,City,1442,51,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227090097,0.2201091741503786,1004,4,30,58,54.9,FRC3,38,45,Gasoline,u3buw30,55.6408509,12.5802354,True,Vejlands Allé,City,2120,53,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227092633,0.109533824044865,1004,4,30,58,45.9,FRC3,38,45,Gasoline,u3buw30,55.6408893,12.5795252,True,Vejlands Allé,City,2202,54,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227095160,-0.2198478652772281,1004,4,30,58,0.0,FRC3,38,45,Gasoline,u3buw1p,55.640908,12.5790499,True,Vejlands Allé,City,2182,52,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227097683,-0.3302946228035407,1004,4,30,58,0.0,FRC3,38,45,Gasoline,u3buw1p,55.6409347,12.5783741,True,Vejlands Allé,City,2055,49,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227100209,-0.3299023489047242,1004,4,30,58,0.0,FRC3,38,45,Gasoline,u3buw1n,55.6409569,12.5779447,True,Vejlands Allé,City,1930,46,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227102746,-0.3284719484955985,1004,4,39,44,18.0,FRC3,39,44,Gasoline,u3buw1n,55.6409824,12.5773408,True,Vejlands Allé,City,825,43,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227105279,-1.0966355222178357,1004,4,39,44,20.0,FRC3,39,44,Gasoline,u3buw1n,55.6409891,12.5769839,True,Unknown,Rural,888,33,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227107815,-1.3144058885383807,1004,4,39,44,20.0,FRC3,39,44,Gasoline,u3buw1j,55.6409938,12.5765866,True,Vejlands Allé,City,890,21,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227110335,-0.992063492063492,1004,4,39,44,20.0,FRC3,39,44,Gasoline,u3buw1j,55.6409987,12.5763722,True,Vejlands Allé,City,895,12,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227112884,-1.3077023669412842,1004,4,39,44,21.2,FRC3,39,44,Gasoline,u3buw1j,55.6410049,12.5763156,True,Vejlands Allé,City,900,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227115411,0.0,1004,4,39,44,23.1,FRC3,39,44,Gasoline,u3buw1j,55.6410083,12.5763281,True,Vejlands Allé,City,833,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227117942,0.0,1004,4,39,44,22.0,FRC3,39,44,Gasoline,u3buw1j,55.6410083,12.5763283,True,Vejlands Allé,City,853,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227120465,0.0,1004,4,39,44,20.0,FRC3,39,44,Gasoline,u3buw1j,55.6410083,12.5763283,True,Vejlands Allé,City,854,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227122987,0.0,1004,4,39,44,21.2,FRC3,39,44,Gasoline,u3buw1j,55.6410083,12.5763283,True,Vejlands Allé,City,841,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227125505,0.0,1004,4,39,44,23.1,FRC3,39,44,Gasoline,u3buw1j,55.6410083,12.5763283,True,Vejlands Allé,City,859,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227128024,0.0,1004,4,39,44,23.1,FRC3,39,44,Gasoline,u3buw1j,55.6410083,12.5763283,True,Vejlands Allé,City,853,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227130554,0.0,1004,4,39,44,22.0,FRC3,39,44,Gasoline,u3buw1j,55.6410083,12.5763283,True,Vejlands Allé,City,863,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227133081,0.0,1004,4,39,44,21.2,FRC3,39,44,Gasoline,u3buw1j,55.6410083,12.5763283,True,Vejlands Allé,City,851,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227135606,0.0,1004,4,39,44,20.0,FRC3,39,44,Gasoline,u3buw1j,55.6410083,12.5763283,True,Vejlands Allé,City,850,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227138128,0.0,1004,4,39,44,21.2,FRC3,39,44,Gasoline,u3buw1j,55.6410083,12.5763283,True,Vejlands Allé,City,843,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227140652,0.0,1004,4,39,44,21.2,FRC3,39,44,Gasoline,u3buw1j,55.6410083,12.5763283,True,Vejlands Allé,City,848,0,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227143169,0.1103606586324107,1004,4,39,44,45.9,FRC3,39,44,Gasoline,u3buw1j,55.6410083,12.5763283,True,Vejlands Allé,City,1204,1,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227145699,1.6469038208168645,1004,4,39,44,67.1,FRC3,39,44,Gasoline,u3buw1j,55.641012,12.5762573,True,Vejlands Allé,City,1743,16,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227148226,0.109923932638614,1004,4,39,44,14.1,FRC3,39,44,Gasoline,u3buw1j,55.6410234,12.5760877,True,Vejlands Allé,City,1194,17,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227150753,0.5496196631930703,1004,4,36,4,58.8,FRC5,36,4,Gasoline,u3buw1j,55.6409428,12.5758713,True,Center Boulevard,City,1476,22,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227153286,0.5483177611089178,1004,4,36,4,52.9,FRC5,36,4,Gasoline,u3buw1j,55.6407496,12.5757564,True,Center Boulevard,City,1953,27,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227155814,1.0988045007032348,1004,4,36,4,87.1,FRC5,36,4,Gasoline,u3buw1j,55.6405853,12.5756988,True,Vejlands Allé,Rural,2493,37,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227158350,0.109533824044865,1004,4,46,43,100.0,FRC5,46,43,Gasoline,u3buw1j,55.6403096,12.575582,True,Center Boulevard,City,1956,38,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227160875,1.1001100110011002,1004,4,46,43,98.8,FRC5,46,43,Gasoline,u3buw0v,55.6401028,12.5754975,True,Center Boulevard,City,2368,48,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227163399,0.6603275224511358,1004,4,46,43,0.0,FRC5,46,43,Gasoline,u3buw0v,55.6397166,12.5753373,True,Center Boulevard,City,2888,54,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227165936,-0.1094906494985328,1004,4,46,43,9.0,FRC5,46,43,Gasoline,u3buw0u,55.6394574,12.575225,True,Center Boulevard,City,1439,53,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227168458,-0.1101418627191823,1004,4,46,43,47.8,FRC5,46,43,Gasoline,u3buw0u,55.6390671,12.5750843,True,Center Boulevard,City,2121,52,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227170982,0.2201091741503786,1004,4,46,43,45.1,FRC5,46,43,Gasoline,u3buw0s,55.6387992,12.5749886,True,Center Boulevard,City,2173,54,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227173519,0.1094906494985328,1004,4,46,43,42.0,FRC5,46,43,Gasoline,u3buw0s,55.6384063,12.5748274,True,Center Boulevard,City,2218,55,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227176047,0.0,1004,4,46,43,42.0,FRC5,46,43,Gasoline,u3buw0s,55.638144,12.5747098,True,Center Boulevard,City,2253,55,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227178574,0.109923932638614,1004,4,46,43,25.9,FRC5,46,43,Gasoline,u3buw0s,55.6377379,12.5745348,True,Center Boulevard,City,2282,56,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227181099,-0.11001100110011,1004,4,46,43,31.0,FRC5,46,43,Gasoline,u3buw0k,55.6374727,12.5744213,True,Center Boulevard,City,2239,55,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227183622,0.0,1004,4,46,43,45.9,FRC5,46,43,Gasoline,u3buw0k,55.6370683,12.5742506,True,Center Boulevard,City,2246,55,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227186142,0.1102292768959435,1004,4,46,43,45.1,FRC5,46,43,Gasoline,u3buw0k,55.6367967,12.5741368,True,Center Boulevard,City,2286,56,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227188672,0.1097935880544576,1004,4,46,43,43.9,FRC5,46,43,Gasoline,u3buw0k,55.6363771,12.5739749,True,Center Boulevard,City,2327,57,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227191192,0.1102292768959435,1004,4,46,43,43.9,FRC5,46,43,Gasoline,u3buw0h,55.6360968,12.5738569,True,Center Boulevard,City,2366,58,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227193716,0.1100545870751893,1004,4,46,43,42.0,FRC5,46,43,Gasoline,u3buw05,55.6356611,12.573682,True,Center Boulevard,City,2406,59,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227196249,-0.2193271044435671,1004,4,40,44,5.1,FRC5,40,44,Gasoline,u3buw05,55.6353747,12.5735648,True,Center Boulevard,City,2368,57,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227198781,-0.1097068632613656,1004,4,40,44,30.2,FRC5,40,44,Gasoline,u3buw05,55.634957,12.5734104,True,Center Boulevard,City,2294,56,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227201315,0.0,1004,4,40,44,43.9,FRC5,40,44,Gasoline,u3buqpg,55.6345558,12.5732344,True,Center Boulevard,City,2288,56,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227203846,0.2195004170507924,1004,4,40,44,63.9,FRC5,40,44,Gasoline,u3buqpg,55.634272,12.5731123,True,Center Boulevard,City,2343,58,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227206365,0.0,1004,4,40,44,23.1,FRC5,40,44,Gasoline,u3buqpg,55.6338449,12.5729288,True,Center Boulevard,City,2395,58,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227208889,0.0,1004,4,40,44,36.1,FRC5,40,44,Gasoline,u3buqpg,55.6335688,12.5728092,True,Center Boulevard,City,2366,58,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227211420,0.0,1004,4,40,44,36.9,FRC5,40,44,Gasoline,u3buqpe,55.6331446,12.5726562,True,Center Boulevard,City,2372,58,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227213949,-0.3295110056675893,1004,4,40,44,0.0,FRC5,40,44,Gasoline,u3buqpe,55.6328724,12.5725465,True,Center Boulevard,City,1854,55,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227216480,-0.5487510426269809,1004,4,40,44,20.0,FRC5,40,44,Gasoline,u3buqpd,55.6324748,12.5723853,True,Center Boulevard,City,884,50,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227219029,-0.7628263807157492,1004,4,40,44,18.8,FRC5,40,44,Gasoline,u3buqpd,55.6322384,12.5722837,True,Center Boulevard,City,901,43,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227221570,-0.9838646202282566,1004,4,40,44,20.0,FRC5,40,44,Gasoline,u3buqp6,55.6319478,12.5721729,True,Center Boulevard,City,896,34,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227224093,-1.9817677368212443,1004,4,40,44,20.0,FRC5,40,44,Gasoline,u3buqp6,55.6318074,12.5721159,True,Center Boulevard,City,890,16,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227226618,-1.7601760176017602,1004,4,40,44,18.8,FRC5,40,44,Gasoline,u3buqp6,55.6317452,12.5720758,True,Center Boulevard,City,898,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227229148,0.0,1004,4,40,44,20.0,FRC5,40,44,Gasoline,u3buqp6,55.6317513,12.5720643,True,Center Boulevard,City,845,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227231676,0.0,1004,4,40,44,20.0,FRC5,40,44,Gasoline,u3buqp6,55.6317517,12.5720633,True,Center Boulevard,City,839,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227234193,0.0,1004,4,40,44,21.2,FRC5,40,44,Gasoline,u3buqp6,55.6317517,12.5720633,True,Center Boulevard,City,843,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227236711,0.0,1004,4,40,44,21.2,FRC5,40,44,Gasoline,u3buqp6,55.6317517,12.5720633,True,Center Boulevard,City,845,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227239230,0.0,1004,4,40,44,20.0,FRC5,40,44,Gasoline,u3buqp6,55.6317517,12.5720633,True,Center Boulevard,City,854,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227241745,0.0,1004,4,40,44,20.0,FRC5,40,44,Gasoline,u3buqp6,55.6317517,12.5720633,True,Center Boulevard,City,858,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227244269,0.0,1004,4,40,44,20.0,FRC5,40,44,Gasoline,u3buqp6,55.6317517,12.5720633,True,Center Boulevard,City,844,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227246783,0.0,1004,4,40,44,18.8,FRC5,40,44,Gasoline,u3buqp6,55.6317517,12.5720633,True,Center Boulevard,City,1290,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227249303,1.3227513227513228,1004,4,40,44,47.8,FRC5,40,44,Gasoline,u3buqp6,55.6317184,12.5720297,True,Center Boulevard,City,999,12,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227251827,1.100545870751893,1004,4,40,44,47.8,FRC5,40,44,Gasoline,u3buqp6,55.6316295,12.5719871,True,Center Boulevard,City,2793,22,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227254350,0.2201964152023605,1004,4,40,44,74.1,FRC5,40,44,Gasoline,u3buqp6,55.631462,12.571922,True,Center Boulevard,City,1675,24,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227256870,1.4329805996472664,1004,4,30,51,80.0,FRC5,30,51,Gasoline,u3buqp6,55.6313124,12.5718712,True,Center Boulevard,City,2483,37,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227259389,-0.1102730360372281,1004,4,30,51,27.1,FRC5,30,51,Gasoline,u3buqp6,55.6310295,12.5717858,True,Center Boulevard,City,1506,36,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227261911,0.7709930390342762,1004,4,30,51,74.9,FRC5,30,51,Gasoline,u3buqp6,55.6308361,12.5716998,True,Center Boulevard,City,2202,43,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227264430,0.2205460720744563,1004,4,30,51,52.2,FRC5,30,51,Gasoline,u3buqp4,55.6305151,12.5715516,True,Center Boulevard,City,2404,45,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227266947,0.2207213172648214,1004,4,30,51,50.2,FRC5,30,51,Gasoline,u3buqp4,55.6302893,12.5714583,True,Center Boulevard,City,2487,47,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227269469,-0.2202837254383646,1004,4,30,51,18.8,FRC5,30,51,Gasoline,u3buqp4,55.6299404,12.5713251,True,Center Boulevard,City,2487,45,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227271986,0.2207213172648214,1004,4,30,51,58.0,FRC5,30,51,Gasoline,u3buqp4,55.6297134,12.5712657,True,Center Boulevard,City,2484,47,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227274513,-0.109923932638614,1004,4,33,10,0.0,FRC5,33,10,Gasoline,u3buqp4,55.6293677,12.5711626,True,Center Boulevard,City,2535,46,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227277035,-0.4405674508767292,1004,4,33,10,7.8,FRC5,33,10,Gasoline,u3buqnc,55.6291471,12.5710997,True,Center Boulevard,City,1826,42,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227279560,-0.3300330033003301,1004,4,33,10,14.9,FRC5,33,10,Gasoline,u3buqnc,55.6288454,12.570991,True,Center Boulevard,City,1636,39,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227282083,-0.1100982076011802,1004,4,18,15,25.9,FRC5,18,15,Gasoline,u3buqnc,55.6286592,12.5709208,True,Unknown,Motorway,1558,38,70,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227284606,-0.6605892456070815,1004,4,18,15,12.2,FRC5,18,15,Gasoline,u3buqnc,55.6284049,12.5708127,True,Unknown,Motorway,1128,32,70,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227287132,-1.8694466437934376,1004,4,106,51,20.0,FRC0,106,51,Gasoline,u3buqnc,55.6282819,12.5707597,True,Øresundsmotorvejen,Motorway,900,15,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227289654,-1.652127940787735,1004,4,18,15,18.8,FRC5,18,15,Gasoline,u3buqnc,55.6282189,12.5707408,True,Center Boulevard,City,886,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227292174,0.0,1004,4,18,15,21.2,FRC5,18,15,Gasoline,u3buqnc,55.6282224,12.5707431,True,Center Boulevard,City,849,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227294691,0.0,1004,4,18,15,18.8,FRC5,18,15,Gasoline,u3buqnc,55.6282233,12.5707433,True,Center Boulevard,City,852,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227297210,0.0,1004,4,18,15,20.0,FRC5,18,15,Gasoline,u3buqnc,55.6282233,12.5707433,True,Center Boulevard,City,834,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227299732,0.0,1004,4,18,15,21.2,FRC5,18,15,Gasoline,u3buqnc,55.6282233,12.5707433,True,Center Boulevard,City,845,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227302257,0.0,1004,4,18,15,21.2,FRC5,18,15,Gasoline,u3buqnc,55.6282233,12.5707433,True,Center Boulevard,City,863,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227304778,0.0,1004,4,18,15,20.0,FRC5,18,15,Gasoline,u3buqnc,55.6282233,12.5707433,True,Center Boulevard,City,853,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227307302,0.0,1004,4,18,15,20.0,FRC5,18,15,Gasoline,u3buqnc,55.6282233,12.5707433,True,Center Boulevard,City,859,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227309827,0.0,1004,4,18,15,18.8,FRC5,18,15,Gasoline,u3buqnc,55.6282233,12.5707433,True,Center Boulevard,City,845,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227312352,0.0,1004,4,18,15,21.2,FRC5,18,15,Gasoline,u3buqnc,55.6282233,12.5707433,True,Center Boulevard,City,846,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227314873,0.0,1004,4,18,15,21.2,FRC5,18,15,Gasoline,u3buqnc,55.6282233,12.5707433,True,Center Boulevard,City,843,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227317394,0.0,1004,4,18,15,22.0,FRC5,18,15,Gasoline,u3buqnc,55.6282233,12.5707433,True,Center Boulevard,City,851,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227319914,0.0,1004,4,18,15,21.2,FRC5,18,15,Gasoline,u3buqnc,55.6282233,12.5707433,True,Center Boulevard,City,857,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227322434,0.5511463844797178,1004,4,18,15,42.0,FRC5,18,15,Gasoline,u3buqnc,55.6282233,12.5707433,True,Center Boulevard,City,1036,5,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227324956,0.9912767644726408,1004,4,18,15,54.1,FRC5,18,15,Gasoline,u3buqnc,55.6281786,12.5707422,True,Center Boulevard,City,1491,14,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227327482,0.6598046978094485,1004,4,18,15,32.9,FRC5,18,15,Gasoline,u3buqnc,55.6280902,12.5708893,True,Center Boulevard,City,2622,20,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227330006,0.3301637612255679,1004,4,58,64,0.0,FRC5,58,64,Gasoline,u3buqnc,55.6280639,12.5711013,True,Unknown,Motorway,1948,23,130,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227332527,1.5425977345850412,1004,4,58,64,80.0,FRC5,58,64,Gasoline,u3buqnf,55.6280424,12.5715036,True,Unknown,Motorway,2475,37,130,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227335050,0.7706874532082617,1004,4,58,64,0.0,FRC5,58,64,Gasoline,u3buqnf,55.6280283,12.5718944,True,Unknown,Motorway,3223,44,130,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227337573,1.321178491214163,1004,4,58,64,76.1,FRC5,58,64,Gasoline,u3buqng,55.6279972,12.5725416,True,Unknown,Motorway,2763,56,130,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227340090,1.213967244956518,1004,4,58,64,96.1,FRC5,58,64,Gasoline,u3buqng,55.6279766,12.57308,True,Unknown,Motorway,3381,67,130,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227342612,0.2202837254383646,1004,4,58,64,98.0,FRC5,58,64,Gasoline,u3buqnu,55.6279651,12.5739629,True,Unknown,Motorway,2763,69,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227345153,0.6559097468188377,1004,4,58,64,98.8,FRC5,58,64,Gasoline,u3buqnu,55.6279715,12.5745866,True,Ove Arups Vej,City,2999,75,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227347677,-0.1100545870751893,1004,4,58,64,54.9,FRC5,58,64,Gasoline,u3buqnv,55.6279714,12.575599,True,Unknown,Motorway,2978,74,130,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227350201,0.2201091741503786,1004,4,58,64,36.1,FRC5,58,64,Gasoline,u3buqnv,55.6279431,12.5762575,True,Øresundsmotorvejen,Motorway,3102,76,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227352727,-0.3299023489047242,1004,4,58,64,43.9,FRC5,58,64,Gasoline,u3buqny,55.6279068,12.5772376,True,Øresundsmotorvejen,Motorway,2410,73,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227355249,0.0,1004,4,58,64,36.9,FRC5,58,64,Gasoline,u3buqnw,55.6278972,12.5778688,True,Øresundsmotorvejen,Motorway,2337,73,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227357768,0.0,1004,4,58,64,74.1,FRC5,58,64,Gasoline,u3buqnx,55.6278662,12.5788428,True,Øresundsmotorvejen,Motorway,2302,73,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227360288,0.4409171075837743,1004,4,104,28,91.0,FRC0,104,28,Gasoline,u3buqq8,55.6278457,12.5798372,True,Øresundsmotorvejen,Motorway,2412,77,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227362807,0.4410921441489127,1004,4,104,28,85.9,FRC0,104,28,Gasoline,u3buqq8,55.6278389,12.5805483,True,Øresundsmotorvejen,Motorway,2531,81,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227365332,0.44004400440044,1004,4,104,28,98.0,FRC0,104,28,Gasoline,u3buqq9,55.6278414,12.5816362,True,Kanalvej,City,2665,85,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227367863,0.5487510426269809,1004,4,104,28,98.8,FRC0,104,28,Gasoline,u3buqqd,55.6278466,12.5824214,True,Øresundsmotorvejen,Motorway,2813,90,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227370385,0.0,1004,4,104,28,43.1,FRC0,104,28,Gasoline,u3buqqe,55.6278754,12.5836108,True,Øresundsmotorvejen,Motorway,2889,90,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227372904,0.2205460720744563,1004,4,104,28,78.0,FRC0,104,28,Gasoline,u3buqqg,55.6279016,12.5844027,True,Øresundsmotorvejen,Motorway,2900,92,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227375423,0.3308191081116845,1004,4,104,28,69.0,FRC0,104,28,Gasoline,u3buqqu,55.6279524,12.5856411,True,Øresundsmotorvejen,Motorway,3015,95,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227377948,-0.11001100110011,1004,4,104,28,32.9,FRC0,104,28,Gasoline,u3buqqv,55.628001,12.5864829,True,Øresundsmotorvejen,Motorway,3013,94,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227380468,-0.1102292768959435,1004,4,47,77,38.8,FRC4,47,77,Gasoline,u3buqqy,55.62809,12.5877297,True,Kongelundsvej,City,2979,93,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227382994,0.0,1004,4,104,28,49.0,FRC0,104,28,Gasoline,u3buqqy,55.6281674,12.5885369,True,Øresundsmotorvejen,Motorway,2995,93,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227385518,-0.1100545870751893,1004,4,104,28,38.8,FRC0,104,28,Gasoline,u3buqqz,55.6282895,12.5897404,True,Øresundsmotorvejen,Motorway,2935,92,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227388040,-0.1101418627191823,1004,4,104,28,38.8,FRC0,104,28,Gasoline,u3buqwb,55.6283782,12.5905287,True,Øresundsmotorvejen,Motorway,2918,91,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227390565,0.0,1004,4,104,28,38.8,FRC0,104,28,Gasoline,u3buqwb,55.6285221,12.591703,True,Øresundsmotorvejen,Motorway,2909,91,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227393084,0.0,1004,4,51,50,38.8,FRC3,51,50,Gasoline,u3buqwc,55.6286228,12.5924855,True,Unknown,Motorway,2897,91,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227395604,-0.1102292768959435,1004,4,51,50,38.8,FRC3,51,50,Gasoline,u3buqwf,55.6287751,12.5936589,True,Unknown,Motorway,2888,90,130,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227398126,-0.2202837254383646,1004,4,51,50,7.8,FRC3,51,50,Gasoline,u3buqwf,55.6288768,12.5944261,True,Unknown,Motorway,2857,88,130,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227400647,-0.3305566574110803,1004,4,51,50,0.0,FRC3,51,50,Gasoline,u3buqwg,55.6289961,12.5955591,True,Unknown,Motorway,2739,85,130,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227403167,-0.992063492063492,1004,4,51,50,0.0,FRC3,51,50,Gasoline,u3buqwu,55.6290576,12.596261,True,Unknown,Motorway,2511,76,130,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227405690,-0.440392830404721,1004,4,51,50,0.0,FRC3,51,50,Gasoline,u3buqwv,55.6291106,12.5972434,True,Unknown,Motorway,2355,72,130,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227408210,-0.3306878306878307,1004,4,51,50,0.0,FRC3,51,50,Gasoline,u3buqwv,55.629134,12.5978727,True,Unknown,Motorway,2245,69,130,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227410732,-0.4405674508767292,1004,4,51,50,0.0,FRC3,51,50,Gasoline,u3buqwy,55.629172,12.5987699,True,Unknown,Motorway,2107,65,130,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227413256,-0.4402183483007572,1004,4,51,50,0.0,FRC3,51,50,Gasoline,u3buqwy,55.6291812,12.5995895,True,Unknown,City,2006,61,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227415777,-0.3305566574110803,1004,4,51,50,0.0,FRC3,51,50,Gasoline,u3buqwz,55.629179,12.6001066,True,Unknown,Motorway,1897,58,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227418306,-0.4393480075567857,1004,4,51,50,0.0,FRC3,51,50,Gasoline,u3buqwz,55.6291821,12.6006497,True,Unknown,City,1790,54,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227420835,-0.6590220113351787,1004,4,51,50,0.0,FRC3,51,50,Gasoline,u3buqwz,55.6291821,12.6006497,True,Unknown,City,1623,48,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227423349,-0.9944311853619732,1004,4,51,50,22.0,FRC3,51,50,Gasoline,u3buqyb,55.6292401,12.6021968,True,Unknown,Motorway,877,39,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227425871,-1.2115604899110053,1004,4,51,50,22.0,FRC3,51,50,Gasoline,u3buqz0,55.6292746,12.602209,True,Unknown,Motorway,891,28,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227428394,-1.5413749064165234,1004,4,51,50,18.8,FRC3,51,50,Gasoline,u3buqz0,55.629274,12.6024648,True,Unknown,Motorway,896,14,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227430911,-1.54504922085375,1004,4,51,50,16.9,FRC3,51,50,Gasoline,u3buqz0,55.6292781,12.6025215,True,Unknown,Motorway,904,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227433428,0.0,1004,4,51,50,20.0,FRC3,51,50,Gasoline,u3buqz0,55.6292767,12.6025217,True,Unknown,Motorway,856,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227435947,0.0,1004,4,51,50,21.2,FRC3,51,50,Gasoline,u3buqz0,55.6292767,12.6025217,True,Unknown,Motorway,864,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227438468,0.0,1004,4,51,50,20.0,FRC3,51,50,Gasoline,u3buqz0,55.6292767,12.6025217,True,Unknown,Motorway,858,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227440984,0.0,1004,4,51,50,20.0,FRC3,51,50,Gasoline,u3buqz0,55.6292767,12.6025217,True,Unknown,Motorway,857,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227443503,0.2205460720744563,1004,4,51,50,56.1,FRC3,51,50,Gasoline,u3buqz0,55.6292767,12.6025217,True,Unknown,Motorway,1212,2,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227446015,1.5481245576786975,1004,4,51,50,62.0,FRC3,51,50,Gasoline,u3buqz0,55.6292779,12.6025754,True,Unknown,Motorway,1822,16,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227448533,-0.2206336598711499,1004,4,51,50,23.1,FRC3,51,50,Gasoline,u3buqz1,55.6292938,12.6028079,True,Øresundsmotorvejen,Motorway,2156,14,110,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227451053,0.1102292768959435,1004,4,51,50,11.0,FRC3,51,50,Gasoline,u3buqz1,55.6292975,12.6029472,True,Unknown,City,2404,15,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227453564,0.3318730917297225,1004,4,51,50,38.8,FRC3,51,50,Gasoline,u3buqyc,55.629272,12.6031361,True,Unknown,City,2397,18,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227456086,0.5507093135959116,1004,4,35,247,38.8,FRC4,44,196,Gasoline,u3buqyc,55.6291767,12.603215,True,Unknown,City,3137,23,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227458604,0.5515841496778748,1004,4,35,247,96.9,FRC4,44,196,Gasoline,u3buqyc,55.6289984,12.6033003,True,Unknown,City,1893,28,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227461117,0.8842905778838928,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqyc,55.6288328,12.6033782,True,Unknown,City,3144,36,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227463636,0.2205460720744563,1004,4,44,196,58.8,FRC4,44,196,Gasoline,u3buqyc,55.6285706,12.6034888,True,Unknown,City,1938,38,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227466160,0.1100545870751893,1004,4,44,196,3.1,FRC4,44,196,Gasoline,u3buqyc,55.6283767,12.6035665,True,Unknown,City,2126,39,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227468677,-0.3310819758972322,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqyc,55.6280981,12.6036686,True,Unknown,City,1971,36,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227471194,-0.3310819758972322,1004,4,44,196,14.1,FRC4,44,196,Gasoline,u3buqyc,55.6279215,12.6037269,True,Englandsvej,City,1808,33,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227473714,-0.4409171075837743,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqy9,55.6276735,12.6037948,True,Englandsvej,City,1636,29,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227476234,-0.992063492063492,1004,4,44,196,18.8,FRC4,44,196,Gasoline,u3buqy9,55.627538,12.6038324,True,Englandsvej,City,863,20,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227478757,-0.9908838684106224,1004,4,44,196,18.0,FRC4,44,196,Gasoline,u3buqy9,55.6274157,12.6038716,True,Englandsvej,City,899,11,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227481280,-0.2201964152023605,1004,4,44,196,18.8,FRC4,44,196,Gasoline,u3buqy9,55.6273646,12.6038839,True,Unknown,City,1020,9,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227483808,0.9889240506329112,1004,4,44,196,47.8,FRC4,44,196,Gasoline,u3buqy9,55.6272715,12.6039114,True,Unknown,City,2155,18,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227486332,0.1100545870751893,1004,4,44,196,25.9,FRC4,44,196,Gasoline,u3buqy9,55.6271271,12.6039535,True,Unknown,City,1370,19,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227488855,1.5413749064165234,1004,4,44,196,92.9,FRC4,44,196,Gasoline,u3buqy9,55.6269932,12.60399,True,Unknown,City,2206,33,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227491379,0.2201091741503786,1004,4,44,196,5.9,FRC4,44,196,Gasoline,u3buqy9,55.626724,12.6040632,True,Englandsvej,City,1654,35,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227493921,0.5463764315062506,1004,4,44,196,67.8,FRC4,44,196,Gasoline,u3buqyd,55.626539,12.6040961,True,Englandsvej,City,2025,40,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227496441,0.3306878306878307,1004,4,44,196,25.1,FRC4,44,196,Gasoline,u3buqy6,55.6262288,12.6041189,True,Englandsvej,City,2311,43,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227498957,-0.3312135665076842,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqy6,55.6260179,12.6041195,True,Englandsvej,City,2212,40,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227501474,-0.3310819758972322,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqy6,55.6257285,12.6041401,True,Englandsvej,City,2038,37,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227503997,-0.1100982076011802,1004,4,44,196,22.0,FRC4,44,196,Gasoline,u3buqy6,55.6255466,12.6041574,True,Englandsvej,City,1961,36,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227506518,0.0,1004,4,44,196,25.9,FRC4,44,196,Gasoline,u3buqy6,55.6252808,12.6041939,True,Englandsvej,City,1900,36,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227509038,0.0,1004,4,44,196,25.1,FRC4,44,196,Gasoline,u3buqy4,55.6251004,12.6042278,True,Englandsvej,City,1914,36,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227511561,0.1100982076011802,1004,4,44,196,29.0,FRC4,44,196,Gasoline,u3buqy4,55.6248302,12.6042701,True,Unknown,City,1992,37,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227514089,-0.2197609001406469,1004,4,44,196,23.1,FRC4,44,196,Gasoline,u3buqy4,55.6246529,12.6042828,True,Unknown,City,1944,35,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227516607,-0.330950489806725,1004,4,44,196,3.9,FRC4,44,196,Gasoline,u3buqy4,55.6243966,12.604321,True,Unknown,City,1785,32,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227519129,-0.5507093135959116,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqy4,55.6242411,12.6043511,True,Unknown,City,1542,27,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227521653,-0.3301637612255679,1004,4,44,196,38.0,FRC4,44,196,Gasoline,u3buqy4,55.6240575,12.6043832,True,Tårnbyhøj Alle,City,1362,24,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227524177,-0.5502729353759465,1004,4,44,196,18.0,FRC4,44,196,Gasoline,u3buqy4,55.623945,12.6043951,True,Tårnbyhøj Alle,City,1023,19,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227526693,-0.6624271330153684,1004,4,44,196,18.8,FRC4,44,196,Gasoline,u3buqy4,55.6238208,12.604387,True,Englandsvej,City,898,13,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227529213,-1.4329805996472664,1004,4,44,196,18.0,FRC4,44,196,Gasoline,u3buqvf,55.6237759,12.6043854,True,Unknown,Rural,904,0,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227531737,0.0,1004,4,44,196,21.2,FRC4,44,196,Gasoline,u3buqvf,55.6237782,12.6043817,True,Englandsvej,City,844,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227534260,0.0,1004,4,44,196,14.9,FRC4,44,196,Gasoline,u3buqvf,55.6237783,12.6043817,True,Englandsvej,City,1261,0,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227536780,0.1102292768959435,1004,4,44,196,40.0,FRC4,44,196,Gasoline,u3buqvf,55.6237783,12.6043817,True,Englandsvej,City,1171,1,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227539300,1.5432098765432098,1004,4,44,196,65.9,FRC4,44,196,Gasoline,u3buqvf,55.6237467,12.6043956,True,Englandsvej,City,1552,15,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227541826,0.8797395970792646,1004,4,44,196,61.2,FRC4,44,196,Gasoline,u3buqvf,55.6236479,12.6044061,True,Englandsvej,City,2817,23,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227544346,0.3306878306878307,1004,4,44,196,89.0,FRC4,44,196,Gasoline,u3buqvf,55.6234356,12.6044136,True,Englandsvej,City,1726,26,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227546866,0.7716049382716049,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqvf,55.6232757,12.6043975,True,Englandsvej,City,2497,33,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227549391,0.22002200220022,1004,4,38,332,67.8,FRC5,38,332,Gasoline,u3buqvf,55.6230311,12.604396,True,Englandsvej,City,1786,35,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227551913,0.5507093135959116,1004,4,44,196,67.1,FRC4,44,196,Gasoline,u3buqvf,55.6228387,12.6044238,True,Englandsvej,City,2081,40,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227554433,0.1102292768959435,1004,4,44,196,2.0,FRC4,44,196,Gasoline,u3buqvf,55.6225237,12.6045025,True,Englandsvej,City,1768,41,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227556953,0.2204585537918871,1004,4,44,196,52.9,FRC4,44,196,Gasoline,u3buqvd,55.6223139,12.6045626,True,Unknown,Rural,1719,43,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227559474,0.5509277623518004,1004,4,44,196,76.9,FRC4,44,196,Gasoline,u3buqvd,55.6219866,12.6046691,True,Englandsvej,City,1913,48,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227561999,0.3300330033003301,1004,4,44,196,40.0,FRC4,44,196,Gasoline,u3buqvd,55.6217316,12.604706,True,Englandsvej,City,2068,51,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227564526,-0.109923932638614,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqvd,55.6213556,12.6047816,True,Hørby Alle,City,2056,50,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227567044,-0.330950489806725,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqvd,55.6211094,12.6048021,True,Englandsvej,City,1947,47,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227569568,-0.3301637612255679,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqv6,55.6207546,12.6048543,True,Englandsvej,City,1849,44,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227572085,-0.2207213172648214,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqv6,55.6205436,12.6049161,True,Englandsvej,City,1757,42,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227574604,-0.2205460720744563,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqv6,55.6202423,12.6050352,True,Englandsvej,City,1657,40,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227577126,-0.4405674508767292,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqv6,55.620046,12.6051093,True,Englandsvej,City,1528,36,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227579645,-0.3308191081116845,1004,4,44,196,3.1,FRC4,44,196,Gasoline,u3buqv6,55.6197963,12.6052226,True,Englandsvej,City,1389,33,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227582162,-0.1103606586324107,1004,4,44,196,12.9,FRC4,44,196,Gasoline,u3buqv4,55.6196319,12.6052985,True,Unknown,Rural,916,32,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227584685,0.2201964152023605,1004,4,44,196,58.8,FRC4,44,196,Gasoline,u3buqv4,55.6193952,12.605405,True,Englandsvej,City,1783,34,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227587200,0.552242102937928,1004,4,44,196,58.8,FRC4,44,196,Gasoline,u3buqv5,55.6192176,12.6055011,True,Englandsvej,City,2001,39,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227589720,0.4409171075837743,1004,4,44,196,52.9,FRC4,44,196,Gasoline,u3buqv5,55.6189292,12.6056771,True,Englandsvej,City,2243,43,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227592241,0.11018555247036,1004,4,44,196,43.1,FRC4,44,196,Gasoline,u3buqv5,55.6187249,12.6058182,True,Englandsvej,City,2311,44,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227594762,-0.11018555247036,1004,4,44,196,1.2,FRC4,44,196,Gasoline,u3buqv5,55.6184202,12.6060577,True,Brønderslev Alle,City,1714,43,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227597289,0.2198478652772281,1004,4,44,196,91.0,FRC4,44,196,Gasoline,u3buqug,55.6181372,12.6063182,True,Englandsvej,City,1784,45,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227599809,0.7716049382716049,1004,4,44,196,98.8,FRC4,44,196,Gasoline,u3buqug,55.6179159,12.6065283,True,Englandsvej,City,2042,52,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227602334,0.0,1004,4,44,196,43.1,FRC4,44,196,Gasoline,u3buquu,55.617583,12.6068826,True,Englandsvej,City,2140,52,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227604846,-0.1105803255484784,1004,4,44,196,41.2,FRC4,44,196,Gasoline,u3buquu,55.6173617,12.6071297,True,Englandsvej,City,2069,51,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227607373,0.2198478652772281,1004,4,44,196,58.8,FRC4,44,196,Gasoline,u3buquu,55.6170433,12.6075216,True,Englandsvej,City,2109,53,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227609889,0.2208090443384561,1004,4,44,196,54.1,FRC4,44,196,Gasoline,u3buqus,55.6168173,12.6077952,True,Unknown,City,2193,55,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227612417,-0.1098804500703234,1004,4,44,196,40.0,FRC4,44,196,Gasoline,u3buqut,55.6164796,12.608202,True,Englandsvej,City,2201,54,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227614937,0.0,1004,4,44,196,40.0,FRC4,44,196,Gasoline,u3buqut,55.6162555,12.6084737,True,Englandsvej,City,2216,54,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227617453,0.110404522169228,1004,4,44,196,38.8,FRC4,44,196,Gasoline,u3buqut,55.6159203,12.608891,True,Englandsvej,City,2229,55,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227619980,0.0,1004,4,27,323,38.8,FRC4,41,213,Gasoline,u3buqut,55.6156934,12.6091749,True,Englandsvej,City,2251,55,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227622498,0.1103168299355749,1004,4,44,196,38.0,FRC4,44,196,Gasoline,u3buquq,55.6153423,12.6095856,True,Englandsvej,City,2275,56,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227625021,-0.2201964152023605,1004,4,44,196,16.9,FRC4,44,196,Gasoline,u3buquq,55.615113,12.6098685,True,Englandsvej,City,2243,54,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227627544,-0.2201964152023605,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buquq,55.6147766,12.610269,True,Englandsvej,City,2157,52,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227630064,-0.3306878306878307,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buquq,55.6145648,12.6105176,True,Englandsvej,City,2022,49,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227632584,-0.3306878306878307,1004,4,44,196,3.9,FRC4,44,196,Gasoline,u3buquq,55.6142632,12.6108446,True,Englandsvej,City,1909,46,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227635107,-0.2201964152023605,1004,4,44,196,3.9,FRC4,44,196,Gasoline,u3buqup,55.6140682,12.6110554,True,Englandsvej,City,1845,44,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227637626,-0.3308191081116845,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqup,55.6137896,12.6113396,True,Englandsvej,City,1736,41,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227640145,-0.2205460720744563,1004,4,44,196,14.1,FRC4,44,196,Gasoline,u3buqup,55.6136161,12.6115125,True,Englandsvej,City,1623,39,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227642667,0.0,1004,4,44,196,16.9,FRC4,44,196,Gasoline,u3buqup,55.6133471,12.6117126,True,Englandsvej,City,1598,39,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227645188,-0.2203711049407201,1004,4,44,196,0.0,FRC4,44,196,Gasoline,u3buqup,55.6131682,12.6118579,True,Englandsvej,City,1555,37,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227647709,-1.212041077173961,1004,4,44,196,20.0,FRC4,44,196,Gasoline,u3buqup,55.6129441,12.6120704,True,Englandsvej,City,895,26,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227650231,-1.1014186271918232,1004,4,44,196,18.8,FRC4,44,196,Gasoline,u3buqup,55.6128489,12.6121624,True,Englandsvej,City,909,16,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227652753,-0.2202837254383646,1004,4,44,196,14.9,FRC4,44,196,Gasoline,u3buqgz,55.6127496,12.6122568,True,Englandsvej,City,1175,14,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227655272,0.4410921441489127,1004,4,44,196,27.1,FRC4,44,196,Gasoline,u3bur5b,55.6126821,12.6123215,True,Englandsvej,City,1325,18,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227657794,0.1101418627191823,1004,4,44,196,25.1,FRC4,44,196,Gasoline,u3bur5b,55.6125468,12.6123499,True,Englandsvej,City,1392,19,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227660318,0.8804366966015144,1004,4,50,159,67.8,FRC4,50,159,Gasoline,u3buqgz,55.6124265,12.6121237,True,Ugandavej,City,1882,27,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227662842,0.6603275224511358,1004,4,50,159,54.9,FRC4,50,159,Gasoline,u3buqgz,55.6123497,12.6118862,True,Ugandavej,City,2429,33,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227665365,-0.1100982076011802,1004,4,50,159,25.1,FRC4,50,159,Gasoline,u3buqgz,55.6122346,12.6115052,True,Ugandavej,City,1414,32,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227667885,0.6613756613756614,1004,4,50,159,67.1,FRC4,50,159,Gasoline,u3buqgz,55.612144,12.6112337,True,Unknown,Rural,1972,38,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227670404,0.3308191081116845,1004,4,50,159,38.8,FRC4,50,159,Gasoline,u3buqgy,55.6119561,12.6107927,True,Unknown,Rural,2173,41,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227672922,0.2206336598711499,1004,4,50,159,38.0,FRC4,50,159,Gasoline,u3buqgy,55.6118166,12.610505,True,Ugandavej,City,2273,43,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227675438,0.110404522169228,1004,4,50,159,38.0,FRC4,50,159,Gasoline,u3buqgy,55.6115785,12.6100928,True,Ugandavej,City,2356,44,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227677958,0.2204585537918871,1004,4,50,159,36.1,FRC4,50,159,Gasoline,u3buqgw,55.6114011,12.6098496,True,Ugandavej,City,2444,46,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227680476,0.1103168299355749,1004,4,50,159,34.9,FRC4,50,159,Gasoline,u3buqgt,55.6111055,12.6094927,True,Ugandavej,City,2500,47,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227682991,0.2208968411751712,1004,4,50,159,38.8,FRC4,50,159,Gasoline,u3buqgt,55.6108973,12.6093026,True,Ugandavej,City,2564,49,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227685512,0.0,1004,4,50,159,0.0,FRC4,50,159,Gasoline,u3buqgt,55.6105566,12.6090205,True,Ugandavej,City,1696,49,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227688030,0.4412673197422999,1004,4,50,159,65.1,FRC4,50,159,Gasoline,u3buqgt,55.6103287,12.6088217,True,Ugandavej,City,2119,53,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227690550,0.3306878306878307,1004,4,50,159,51.0,FRC4,50,159,Gasoline,u3buqgm,55.6099574,12.6085172,True,Ugandavej,City,2260,56,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227693074,0.2201091741503786,1004,4,50,159,50.2,FRC4,50,159,Gasoline,u3buqgm,55.6096976,12.6082863,True,Ugandavej,City,2337,58,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227695595,0.11018555247036,1004,4,50,159,47.8,FRC4,50,159,Gasoline,u3buqgk,55.6093004,12.6079502,True,Ugandavej,City,2382,59,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227698121,0.0,1004,4,50,159,27.1,FRC4,50,159,Gasoline,u3buqgk,55.6090361,12.6077107,True,Ugandavej,City,2408,59,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227700645,-0.1100545870751893,1004,4,50,159,27.1,FRC4,50,159,Gasoline,u3buqgh,55.6086347,12.6073804,True,Ugandavej,City,2374,58,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227703165,-0.3306878306878307,1004,4,50,159,5.1,FRC4,50,159,Gasoline,u3buqgh,55.6083932,12.6071393,True,Ugandavej,City,2283,55,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227705696,-0.2195004170507924,1004,4,50,159,16.1,FRC4,50,159,Gasoline,u3buqg5,55.6080673,12.6067245,True,Ugandavej,City,2186,53,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227708218,0.1101418627191823,1004,4,50,159,58.0,FRC4,50,159,Gasoline,u3buqg5,55.6078741,12.6064094,True,Ugandavej,City,2173,54,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227710741,0.2201964152023605,1004,4,50,159,52.2,FRC4,50,159,Gasoline,u3buqg5,55.6075866,12.6058687,True,Ugandavej,City,2277,56,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227713264,0.3302946228035407,1004,4,50,159,50.2,FRC4,50,159,Gasoline,u3buqg5,55.6074189,12.6054544,True,Ugandavej,City,2370,59,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227715787,0.1100982076011802,1004,4,50,159,47.8,FRC4,50,159,Gasoline,u3buqff,55.607204,12.604783,True,Ugandavej,City,2434,60,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227718319,0.0,1004,4,50,159,25.1,FRC4,50,159,Gasoline,u3buqfc,55.6070376,12.6040319,True,Ugandavej,City,2464,60,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227720843,0.0,1004,4,50,159,25.9,FRC4,50,159,Gasoline,u3buqfc,55.6069525,12.6035353,True,Ugandavej,City,2426,60,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227723363,-0.1102292768959435,1004,4,50,159,25.9,FRC4,50,159,Gasoline,u3buqfc,55.6068288,12.6027794,True,Ugandavej,City,2417,59,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227725885,0.0,1004,4,50,159,25.9,FRC4,50,159,Gasoline,u3buqfb,55.6067457,12.602282,True,Ugandavej,City,2420,59,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227728405,0.0,1004,4,50,159,25.9,FRC4,50,159,Gasoline,u3buqfb,55.6066271,12.6015221,True,Ugandavej,City,2402,59,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227730925,-0.1102292768959435,1004,4,50,159,25.9,FRC4,50,159,Gasoline,u3buqdz,55.6065391,12.6010366,True,Ugandavej,City,2380,58,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227733448,0.0,1004,4,50,159,27.1,FRC4,50,159,Gasoline,u3buqdz,55.6063993,12.6002982,True,Ugandavej,City,2353,58,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227735973,-0.11001100110011,1004,4,50,159,27.1,FRC4,50,159,Gasoline,u3buqdy,55.6063087,12.5998143,True,Ugandavej,City,2340,57,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227738491,0.0,1004,4,50,159,27.1,FRC4,50,159,Gasoline,u3buqdy,55.606181,12.5991018,True,Ugandavej,City,2327,57,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227741012,0.0,1004,4,50,159,27.1,FRC4,50,159,Gasoline,u3buqdy,55.6060979,12.5986302,True,Ugandavej,City,2319,57,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227743535,-0.1100982076011802,1004,4,50,159,27.1,FRC4,50,159,Gasoline,u3buqdv,55.6059602,12.5979021,True,Ugandavej,City,2308,56,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227746055,0.0,1004,4,50,159,27.1,FRC4,50,159,Gasoline,u3buqdt,55.6058769,12.5974112,True,Ugandavej,City,2284,56,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227748572,0.0,1004,4,50,159,27.8,FRC4,50,159,Gasoline,u3buqds,55.6057615,12.5966938,True,Ugandavej,City,2280,56,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227751092,-0.1102292768959435,1004,4,50,159,27.8,FRC4,50,159,Gasoline,u3buqds,55.6056781,12.5962179,True,Ugandavej,City,2267,55,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227753613,0.0,1004,4,50,159,23.9,FRC4,50,159,Gasoline,u3buqde,55.6055566,12.5955259,True,Ugandavej,City,2249,55,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227756148,0.0,1004,4,50,159,31.0,FRC4,50,159,Gasoline,u3buqde,55.605477,12.5950554,True,Ugandavej,City,2232,55,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227758667,0.0,1004,4,50,159,32.2,FRC4,50,159,Gasoline,u3buqdd,55.6053613,12.594367,True,Hyld Ager,City,2240,55,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227761192,0.0,1004,4,50,159,31.0,FRC4,50,159,Gasoline,u3buqdd,55.6052835,12.5939048,True,Ugandavej,City,2247,55,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227763724,-0.2194137265227312,1004,4,50,159,5.1,FRC4,50,159,Gasoline,u3buqdd,55.6051631,12.593201,True,Ugandavej,City,2193,53,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227766247,-0.1100982076011802,1004,4,50,159,0.0,FRC4,50,159,Gasoline,u3buqd9,55.6050786,12.5927237,True,Ugandavej,City,2125,52,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227768766,-0.3308191081116845,1004,4,50,159,18.0,FRC4,50,159,Gasoline,u3buqd9,55.6049639,12.5920901,True,Ugandavej,City,2032,49,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227771292,-0.109967449634908,1004,4,50,159,18.0,FRC4,50,159,Gasoline,u3buqd8,55.6048953,12.5916751,True,Hyld Ager,City,1966,48,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227773819,-0.2198478652772281,1004,4,50,159,18.0,FRC4,50,159,Gasoline,u3buqd8,55.6047867,12.5910818,True,Ugandavej,City,1915,46,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227776343,-0.1100545870751893,1004,4,50,159,18.0,FRC4,50,159,Gasoline,u3buqd8,55.6046941,12.5905139,True,Tømmerupvang,City,1858,45,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227778868,-0.11001100110011,1004,4,50,159,18.8,FRC4,50,159,Gasoline,u3buq6x,55.6046243,12.5901466,True,Unknown,Rural,1805,44,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227781387,-0.2205460720744563,1004,4,50,159,0.0,FRC4,50,159,Gasoline,u3buq6r,55.6045285,12.5896009,True,Ugandavej,City,1712,42,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227783904,-0.3310819758972322,1004,4,50,159,0.0,FRC4,50,159,Gasoline,u3buq6r,55.6044666,12.5892544,True,Ugandavej,City,1635,39,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227786422,-0.330950489806725,1004,4,50,159,0.0,FRC4,50,159,Gasoline,u3buq6q,55.6043865,12.5887783,True,Ugandavej,City,1527,36,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227788944,-0.8811349017534585,1004,4,50,159,16.9,FRC4,50,159,Gasoline,u3buq6q,55.6043362,12.5884962,True,Ugandavej,City,974,28,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227791466,-0.4405674508767292,1004,4,50,159,18.0,FRC4,50,159,Gasoline,u3buq6q,55.6042823,12.5881609,True,Ugandavej,City,884,24,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227793986,-0.1102292768959435,1004,4,50,159,18.0,FRC4,50,159,Gasoline,u3buq6q,55.6042482,12.5879583,True,Ugandavej,City,897,23,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227796504,-0.8825346394845999,1004,4,50,159,18.8,FRC4,50,159,Gasoline,u3buq6q,55.6042078,12.5877142,True,Ugandavej,City,907,15,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227799022,-0.5515841496778748,1004,4,50,159,18.8,FRC4,50,159,Gasoline,u3buq6q,55.6041904,12.5876186,True,Ugandavej,City,898,10,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227801541,-0.1102730360372281,1004,4,50,159,18.0,FRC4,50,159,Gasoline,u3buq6m,55.6041679,12.5874967,True,Ugandavej,City,895,9,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227804061,0.5511463844797178,1004,4,50,159,32.9,FRC4,50,159,Gasoline,u3buq6m,55.6041553,12.587411,True,Ugandavej,City,1702,14,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227806580,0.4410921441489127,1004,4,50,159,10.2,FRC4,50,159,Gasoline,u3buq6m,55.6041166,12.5871908,True,Ugandavej,City,2578,18,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227809103,0.440392830404721,1004,4,50,159,98.8,FRC4,50,159,Gasoline,u3buq6m,55.6040885,12.5870323,True,Ugandavej,City,1382,22,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227811623,0.8818342151675486,1004,4,50,159,50.2,FRC4,50,159,Gasoline,u3buq6m,55.6040256,12.5866997,True,Ugandavej,City,2165,30,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227814144,0.5509277623518004,1004,4,50,159,41.2,FRC4,50,159,Gasoline,u3buq6m,55.6039848,12.5864131,True,Ugandavej,City,2570,35,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227816663,-0.1102730360372281,1004,4,50,159,7.8,FRC4,50,159,Gasoline,u3buq6k,55.6038948,12.585954,True,Unknown,City,1613,34,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227819185,-0.1101418627191823,1004,4,50,159,18.8,FRC4,50,159,Gasoline,u3buq6k,55.603845,12.5856763,True,Ugandavej,City,903,33,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227821714,-0.3295110056675893,1004,4,50,159,0.0,FRC4,50,159,Gasoline,u3buq6k,55.6037814,12.585275,True,Ugandavej,City,1625,30,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227824235,0.2203711049407201,1004,4,50,159,45.9,FRC4,50,159,Gasoline,u3buq6k,55.6037392,12.5850146,True,Ugandavej,City,1679,32,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227826756,0.2203711049407201,1004,4,50,159,25.9,FRC4,50,159,Gasoline,u3buq67,55.6036714,12.5845851,True,Unknown,Rural,1841,34,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227829278,-0.1101418627191823,1004,4,50,159,0.0,FRC4,50,159,Gasoline,u3buq67,55.6036147,12.584294,True,Haveforeningen Uganda,Rural,1810,33,10,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227831809,-0.8780016682031696,1004,4,50,159,18.8,FRC4,50,159,Gasoline,u3buq67,55.6035551,12.5839023,True,Ugandavej,City,925,25,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227834332,-0.9908838684106224,1004,4,50,159,18.8,FRC4,50,159,Gasoline,u3buq67,55.6035375,12.5836067,True,Ugandavej,City,903,16,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227836856,-0.1100545870751893,1004,4,52,763,18.0,FRC4,52,763,Gasoline,u3buq67,55.603565,12.5834671,True,Unknown,Rural,896,15,80,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227839372,1.1040452216922805,1004,4,52,763,89.0,FRC4,52,763,Gasoline,u3buq66,55.6036757,12.5834157,True,Kongelundsvej,City,1578,25,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227841890,0.9928514694201748,1004,4,52,763,71.0,FRC4,52,763,Gasoline,u3buq66,55.6038262,12.5834446,True,Kongelundsvej,City,2401,34,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227844411,0.11018555247036,1004,4,52,763,96.1,FRC4,52,763,Gasoline,u3buq67,55.6040827,12.5834877,True,Kongelundsvej,City,1818,35,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227846935,1.100545870751893,1004,4,52,763,98.0,FRC4,52,763,Gasoline,u3buq67,55.6042836,12.5835166,True,Kongelundsvej,City,2243,45,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227849448,-0.2210726444709732,1004,4,52,763,3.9,FRC4,52,763,Gasoline,u3buq6e,55.6046202,12.5835712,True,Kongelundsvej,City,1189,43,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227851970,0.2202837254383646,1004,4,52,763,47.8,FRC4,52,763,Gasoline,u3buq6e,55.6048379,12.583616,True,Kongelundsvej,City,1797,45,60,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227854500,0.1097935880544576,1004,4,52,763,45.1,FRC4,52,763,Gasoline,u3buq6e,55.6051889,12.5836857,True,Angolavej,City,1868,46,50,1.0,False,23,2,Light rain,7
-NucfMG2Zysb-GxZQZW7,1712227857014,0.3314770617873243,1004,4,52,763,74.9,FRC4,52,763,Gasoline,u3buq6e,55.605309,12.5836919,True,Unknown,Rural,1936,49,80,1.0,False,23,2,Light rain,7

